Examining Language Modeling Assumptions Using an Annotated Literary Dialect Corpus

We present a dataset of 19th century American literary orthovariant tokens with a novel layer of human-annotated dialect group tags designed to serve as the basis for computational experiments exploring literarily meaningful orthographic variation. We perform an initial broad set of experiments over this dataset using both token (BERT) and character (CANINE)-level contextual language models. We find indications that the "dialect effect" produced by intentional orthographic variation employs multiple linguistic channels, and that these channels are able to be surfaced to varied degrees given particular language modelling assumptions. Specifically, we find evidence showing that choice of tokenization scheme meaningfully impact the type of orthographic information a model is able to surface.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> images/dtag/17_bert_embed.csv <==
k,count,a,aa,ar,au,b,bo,br,bw,ca,ch,cj,cn,cr,de,du,fr,ga,hs,ic,it,me,mx,na,nan,nd,ny,pg,pi,ro,sh,sw,we,ws,yd
0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,289,0,0.11,0.11,0,0,0,0.04,0.47,0,0.04,0,0.02,0,0.03,0,0.01,0.09,0,0,0,0,0.01,0,0,0,0.02,0,0,0,0,0,0,0.02,0
2,316,0,0.29,0.06,0,0,0,0.03,0.42,0,0.01,0.01,0,0,0.01,0,0.03,0.04,0,0.02,0,0,0,0.01,0,0,0.03,0,0,0,0,0,0,0.02,0
3,323,0,0.07,0.05,0,0,0,0.01,0.56,0.03,0,0.01,0,0,0.07,0.01,0.01,0.11,0,0,0.01,0.01,0,0,0,0,0,0,0,0,0,0,0,0.04,0
4,143,0,0.04,0.78,0,0,0,0,0.16,0,0,0,0,0,0.01,0,0,0.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,280,0,0.06,0.22,0,0,0,0.02,0.54,0.01,0.01,0,0,0,0.03,0,0.01,0.06,0,0,0,0,0,0,0,0,0.01,0,0,0,0,0,0,0.01,0
6,388,0,0.42,0.03,0,0,0,0.02,0.36,0,0,0.01,0,0,0.01,0,0.02,0.05,0,0.01,0,0,0,0.01,0,0.01,0.01,0,0,0,0,0,0,0.04,0
7,216,0.01,0.16,0,0,0,0,0.01,0.65,0.01,0,0,0,0,0.01,0,0.02,0.13,0,0,0,0,0,0,0,0,0.01,0,0,0,0,0.01,0.01,0,0
8,249,0,0.12,0.16,0,0,0,0.01,0.4,0.01,0,0,0,0,0.09,0.01,0.02,0.13,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.02,0.01
9,272,0,0.26,0.03,0,0,0,0.02,0.19,0.03,0.01,0,0.03,0,0.19,0.02,0.03,0.11,0,0.02,0,0,0,0,0,0.01,0,0,0,0,0,0,0,0.05,0
10,115,0,0.2,0.17,0,0,0,0.04,0.38,0,0.02,0,0,0,0.01,0.01,0.02,0.05,0,0,0,0,0,0.02,0,0,0.02,0,0,0,0,0.01,0,0.06,0
11,191,0,0.15,0.14,0.01,0.01,0,0.09,0.43,0.01,0.02,0.01,0,0,0.01,0,0.01,0.12,0,0,0,0,0,0.02,0,0,0.01,0,0,0,0,0,0,0.01,0
12,334,0,0.08,0.05,0,0,0.01,0.01,0.54,0.02,0.03,0.01,0.01,0.01,0.03,0.01,0.01,0.11,0.01,0.02,0,0,0,0.01,0,0.01,0,0,0,0,0,0,0,0.03,0.01
13,120,0,0.11,0.06,0,0.02,0.01,0.02,0.32,0,0,0,0,0,0.33,0,0.07,0.03,0,0,0,0,0,0.01,0,0,0,0.01,0.02,0,0,0,0,0.01,0.02
14,119,0,0.01,0.95,0,0,0,0,0.01,0,0,0,0,0,0.02,0,0,0.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
15,288,0,0.15,0.05,0,0,0.01,0.02,0.27,0.02,0.02,0,0.01,0,0.12,0.03,0.03,0.18,0,0.01,0.01,0,0.01,0,0,0,0.01,0,0,0,0,0,0,0.05,0
16,227,0,0.09,0,0,0,0,0,0.83,0.01,0,0.01,0,0,0,0,0,0.03,0,0,0,0,0,0,0,0,0.01,0,0,0,0,0,0,0.01,0
,3871,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Cluster,WV_Avg_Sim,,,Cluster,Avg_Sim,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0,,,0,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1,0.23,,,1,0.09,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,0.26,,,2,0.13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
3,0.23,,,3,0.17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,0.2,,,4,0.19,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
5,0.19,,,5,0.15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,0.25,,,6,0.17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
7,0.25,,,7,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,0.26,,,8,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0.28,,,9,0.12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,0.27,,,10,0.24,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
11,0.27,,,11,0.25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
12,0.2,,,12,0.11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
13,0.34,,,13,0.1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
14,0.25,,,14,0.16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
15,0.22,,,15,0.18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,0.3,,,16,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> images/dtag/17_caninec_diff.csv <==
k,count,a,aa,ar,au,b,bo,br,bw,ca,ch,cj,cn,cr,de,du,fr,ga,hs,ic,it,me,mx,na,nan,nd,ny,pg,pi,ro,sh,sw,we,ws,yd
0,54,0,0.15,0.06,0,0,0,0,0.59,0,0,0,0,0,0.04,0,0.09,0.02,0,0.06,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,834,0,0.12,0.12,0,0,0.01,0.02,0.4,0.02,0.02,0.01,0.01,0,0.12,0,0.01,0.09,0,0.01,0.01,0,0,0.01,0,0,0.01,0,0,0,0,0,0,0.03,0.01
2,124,0,0.23,0,0,0,0,0,0.64,0.01,0,0,0,0,0.02,0,0,0.08,0.01,0,0,0,0,0,0,0,0.02,0,0,0,0,0,0,0.01,0
3,144,0,0.28,0.14,0,0.01,0,0.01,0.44,0,0,0,0.01,0,0,0,0.01,0.01,0,0.01,0,0,0.01,0.02,0,0,0.02,0,0,0,0,0.01,0,0,0
4,25,0,0.08,0,0,0,0,0,0.2,0.04,0,0,0,0,0.52,0.12,0,0.04,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
5,336,0,0.18,0.41,0,0,0,0.01,0.29,0,0.02,0,0,0,0.01,0,0.01,0.04,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.02,0
6,397,0,0.1,0.15,0,0,0,0.01,0.44,0.03,0.01,0,0.02,0,0.07,0,0.05,0.1,0,0,0,0,0.01,0,0,0.01,0,0,0,0,0,0,0,0.01,0.01
7,178,0,0.43,0.02,0,0,0,0.07,0.23,0.01,0.01,0.01,0.01,0,0.01,0.01,0.06,0.06,0,0,0,0,0,0.03,0,0.01,0.03,0,0,0,0,0,0,0.02,0
8,51,0,0.24,0.08,0,0,0,0.02,0.49,0.02,0,0.04,0,0,0,0,0,0.04,0,0,0,0,0,0.04,0,0,0,0,0,0,0,0,0,0.04,0
9,1,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
10,182,0,0.02,0.52,0,0,0,0.01,0.13,0,0.02,0,0,0,0.18,0.07,0.01,0.02,0,0.01,0,0,0,0,0,0,0,0,0,0,0,0,0,0.01,0.01
11,435,0,0.24,0.08,0.01,0,0,0.04,0.45,0,0.01,0.01,0,0,0.01,0.01,0.02,0.06,0,0.01,0,0,0,0.01,0,0,0.01,0,0,0,0,0,0,0.03,0.01
12,193,0,0.08,0.02,0,0.01,0,0.01,0.79,0.01,0.01,0.01,0,0,0.03,0,0.01,0.03,0,0.01,0,0.01,0.01,0,0,0,0,0,0.01,0,0,0,0,0.01,0
13,21,0,0.05,0.33,0,0,0,0,0.48,0,0,0,0,0,0,0,0.05,0.1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
14,318,0,0.13,0,0,0,0,0.01,0.74,0.01,0,0.01,0,0,0.01,0,0,0.07,0,0,0,0,0,0,0,0,0.01,0,0,0,0,0,0,0.01,0
15,209,0,0.22,0.03,0.01,0,0,0.05,0.24,0.01,0.01,0,0,0,0.05,0.01,0.01,0.19,0,0.02,0,0,0,0,0,0,0.02,0.01,0,0,0,0,0,0.13,0
16,369,0,0.14,0.07,0,0,0,0.02,0.41,0.01,0.02,0.01,0.01,0,0.02,0.01,0.02,0.21,0,0,0.01,0,0,0,0,0,0.01,0,0.01,0,0,0,0,0.03,0
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Cluster,WV_Avg_Sim,,,Cluster,Avg_Sim,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0.16,,,0,0.12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1,0.24,,,1,0.13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,0.25,,,2,0.15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
3,0.25,,,3,0.18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,0.2,,,4,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
5,0.21,,,5,0.18,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,0.21,,,6,0.13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
7,0.3,,,7,0.17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,0.29,,,8,0.2,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0,,,9,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,0.22,,,10,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
11,0.22,,,11,0.15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
12,0.23,,,12,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
13,0.79,,,13,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
14,0.27,,,14,0.13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
15,0.26,,,15,0.11,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,0.23,,,16,0.13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> images/dtag/17_canines_diff.csv <==
k,count,a,aa,ar,au,b,bo,br,bw,ca,ch,cj,cn,cr,de,du,fr,ga,hs,ic,it,me,mx,na,nan,nd,ny,pg,pi,ro,sh,sw,we,ws,yd
0,151,0,0.36,0.01,0.01,0,0,0.09,0.14,0.01,0.03,0.01,0.01,0,0.13,0.01,0.06,0.05,0,0.01,0,0,0,0.03,0,0,0.03,0.01,0,0,0,0,0,0,0.01
1,192,0,0.13,0.02,0,0,0,0.02,0.56,0.01,0.02,0.01,0,0,0.08,0.01,0.02,0.07,0,0,0,0,0,0.01,0,0,0.01,0,0.01,0,0.01,0,0,0.03,0.01
2,160,0,0.36,0.02,0,0,0.03,0.01,0.19,0,0.01,0,0.04,0,0.01,0.01,0.01,0.01,0,0.01,0.01,0,0,0.01,0,0,0.01,0.01,0,0,0,0.01,0,0.24,0.01
3,206,0,0.12,0.2,0,0,0,0.02,0.33,0.02,0.01,0,0.02,0,0.04,0,0.06,0.13,0.01,0,0,0,0.02,0,0,0.01,0.01,0,0,0,0,0,0,0.02,0
4,292,0,0.16,0.11,0,0,0,0.03,0.36,0.01,0.02,0,0,0,0.1,0,0.01,0.12,0,0.01,0,0,0,0,0,0,0.01,0,0,0,0,0,0,0.03,0.01
5,466,0,0.14,0,0,0,0,0,0.72,0.02,0,0,0,0,0.02,0,0,0.05,0,0,0,0,0,0,0,0,0.01,0,0,0,0,0,0,0.01,0
6,53,0,0.59,0,0,0,0,0,0.08,0,0,0.04,0,0,0,0,0.06,0.04,0,0,0,0,0,0,0,0.02,0,0,0,0,0,0,0,0.19,0
7,207,0,0.12,0.09,0,0,0,0.02,0.36,0.01,0.02,0,0,0,0.03,0.01,0.02,0.27,0,0,0.01,0,0.01,0,0,0,0.01,0,0.01,0,0,0,0,0.01,0.01
8,62,0,0.07,0.27,0,0,0,0.03,0.47,0.02,0,0,0,0,0,0,0.02,0.11,0,0.02,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
9,193,0,0.14,0.05,0,0,0.01,0.04,0.48,0.03,0.01,0,0,0,0.02,0,0.01,0.17,0,0.03,0,0,0,0.01,0,0,0,0,0,0,0,0,0,0.03,0
10,282,0,0.11,0.47,0,0,0,0.01,0.27,0,0,0,0,0,0.03,0,0.01,0.05,0,0,0,0,0,0.01,0,0,0.01,0,0,0,0,0,0,0.01,0
11,110,0,0.14,0.04,0.01,0,0,0.03,0.42,0.02,0,0,0.02,0,0.02,0,0.01,0.27,0,0,0,0,0,0,0,0.01,0.02,0,0,0,0,0,0,0.01,0
12,177,0,0.11,0.01,0,0.01,0,0,0.76,0.01,0.01,0.01,0,0,0.03,0,0.01,0.02,0,0.01,0,0.01,0.01,0,0,0.01,0,0,0.01,0,0,0,0,0.01,0
13,845,0,0.16,0.14,0,0,0,0.02,0.43,0.01,0.02,0.01,0.01,0,0.09,0.01,0.01,0.06,0,0,0,0,0,0.01,0,0,0.01,0,0,0,0,0,0,0.02,0
14,176,0,0.14,0.1,0,0,0.01,0.03,0.49,0.04,0,0.01,0.01,0.01,0.05,0,0.02,0.08,0,0.01,0,0,0,0,0,0,0.01,0,0.01,0,0,0.01,0,0.01,0
15,119,0,0.25,0.13,0,0.01,0,0.03,0.48,0.01,0,0,0.01,0,0.01,0,0.02,0.02,0,0,0,0,0,0.03,0,0,0.02,0,0,0,0,0.01,0,0,0
16,180,0,0.07,0.42,0,0,0,0.01,0.21,0,0.01,0,0,0,0.11,0.05,0.04,0.04,0,0.02,0.01,0,0,0,0,0,0.01,0,0,0,0,0,0,0.01,0.01
,3871,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Cluster,WV_Avg_Sim,,,,Cluster,Avg_Sim,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
0,0.3,,,,0,0.13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
1,0.22,,,,1,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,0.25,,,,2,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
3,0.21,,,,3,0.12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,0.25,,,,4,0.12,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
5,0.26,,,,5,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,0.27,,,,6,0.15,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
7,0.24,,,,7,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
8,0.46,,,,8,0,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
9,0.23,,,,9,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10,0.21,,,,10,0.17,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
11,0.25,,,,11,0.16,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
12,0.23,,,,12,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
13,0.22,,,,13,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
14,0.21,,,,14,0.13,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
15,0.28,,,,15,0.22,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
16,0.2,,,,16,0.14,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> images/dtag/17_tokens_bert_embed.txt <==
[cluster 1]
'a'ppy -> happy : fr
'angs -> hangs : br
'appens -> happens : br
'asy -> easy : ga
'ate -> hate : br
'ate -> hate : br
'ating -> eating : ga
'av' -> have : aa
'aystack -> haystack : br
'balmed -> enbalmed : bw
'baout -> about : bw
'blige -> oblige : bw
'bove -> above : ar
'br'er -> brother : aa
'brer -> brother : aa
'bsherving -> observing : ic
'c'rrect -> correct : bw
'ca'se -> because : bw
'cep' -> except : aa
'chinery -> machinery : bw
'cruiting -> recruiting : aa
'customed -> accustomed : bw
'dout -> without : aa
'dulged -> indulged : aa
'e'en -> even : bw
'eads -> heads : br
'ealth -> health : br
'emselves -> themselves : bw
'erse'f -> herself : aa
'fected -> affected : bw
'fo'd -> afford : aa
'fo'e -> before : aa
'fo'e -> before : aa
'fo'e -> before : aa
'fraid -> afraid : aa
'glects -> neglect : aa
'gree -> agree : aa
'ired -> hired : br
'ither -> either : bw
'leven -> eleven : bw
'marts -> smarts : aa
'muned -> communed : aa
'ne'r -> another : aa
'niff -> enough : bw
'nless -> unless : bw
'nquired -> inquired : aa
'nyin' -> denying : aa
'onest -> honest : au
'ontil -> until : bw
'ops -> hops : br
'ound -> hound : ca
'pletely -> compleatly : aa
'pon -> upon : bw
'pon -> upon : ws
'pon -> upon : ws
'portant -> important : aa
'raign -> arraign : bw
'rt -> are : ar
's'posed -> supposed : bw
's'posen -> supposing : aa
'sciver'd -> discovered : aa
'sciver'd -> discovered : aa
'specks -> respects : aa
'spectin -> expecting : bw
'spicion -> suspect : bw
'spoze -> suppose : bw
'stid -> instead : aa
'thout -> without : bw
'tirely -> entirely : aa
'zisted -> insisted : aa
afear'd -> afraid : bw
an'muls -> animals : bw
ancore -> encore : ws
antislav'ry -> antislavery : bw
anyt'ings -> anything : fr
artill'ry -> artillery : bw
awf'ly -> awfully : bw
awk'ardness -> awkwardness : bw
ax'dent -> accident : aa
b'e -> be : aa
b'i'eve -> believe : aa
b'lieve -> believe : bw
back'ard -> backward : bw
ban'ful -> handful : cj
bar'ls -> barrels : bw
barr'ns -> barons : ga
be'y -> berry : aa
beca'se -> because : aa
befa'ing -> defaming : ga
behav't -> behaved : du
bes' -> best : aa
bettr'en -> better than : ga
blam' -> blamed : bw
blas'es -> blasts : aa
blo' -> blow : bw
boun' -> bound : fr
br'iled -> broiled : bw
bu'sts -> bursts : bw
bus'ness -> business : ny
c'd -> could : bw
c'd -> could : bw
c'lapsed -> collapsed : bw
ca'culate -> calculate : ws
ca'culated -> calculated : bw
ca'less -> careless : aa
cal'lates -> calculates : bw
cam' -> came : nd
can'el -> candle : aa
cas'n -> casting : aa
cert'ny -> certainly : aa
chas'd -> chased : bw
christen' -> christened : fr
clar'fy -> clarify : bw
colo' -> color : ws
comf'tably -> comfortably : bw
conj'inin' -> conjuring : bw
consid'rable -> considerable : bw
contra'y -> contrary : aa
correc'ly -> correctly : bw
cou'd -> could : ar
counterf'it -> counterfeit : bw
cov'nant -> covenant : ar
d'n -> don't : bw
d'udda -> the other : aa
da'kness -> darkness : aa
das't -> dare : bw
degen'rates -> degenerates : bw
dev' -> devil : aa
deyse'f -> yourself : aa
dif'ernt -> different : aa
din'd -> dined : bw
disp'sitions -> dispositions : bw
does'ent -> does not : ga
domn'd -> damned : ga
dreef' -> drift : fr
du'in' -> during : ws
dy'e -> do you : bw
e'der -> either : aa
e'enamost -> nearmost : bw
e'es -> these : br
ea'ly -> early : ws
encour'ge -> encourage : bw
enj'y -> enjoy : bw
ev'n -> even : ar
ev'ywhere -> everywhere : ch
everyt'ing -> everything : du
f'erceness -> fierceness : bw
f'not -> for not : ic
fac' -> fact : aa
fait'less -> faithless : du
favo'ite -> favorite : ws
fe'ched -> fetched : aa
featur' -> feature : bw
feber'n -> fevering : aa
fig'rin -> figuring : bw
fill't -> filled : ga
fo'ced -> forced : ws
fo'th -> forth : ws
for'ard -> forward : bw
for'ards -> forwards : bw
fotchin' -> fetching : aa
fren' -> friend : fr
fu'nished -> furnished : ws
fu'st -> first : bw
fu'thermore -> furthermore : bw
g'in -> going : bw
g'wout -> go out : bw
ga'ntlet -> gauntlet : bw
gente'mens -> gentlemen : aa
gov'rness -> governess : br
gra'mammy -> grandma : bw
h'isting -> hoisting : bw
h'ot -> hot : bw
h'yes -> eyes : br
ha'f -> half : ar
hany'ow -> anyhow : cj
hap'en'd -> happened : aa
hap'm -> happen : aa
he'erd -> heard : aa
he'ped -> helped : bw
heav'nly -> heavenly : ar
heb'n -> heaven : aa
heer'd -> heard : bw
hemisp'ere -> hemisphere : bw
hoi' -> hoist : ws
hol'n -> holding : aa
hono'ble -> honorable : aa
hu't -> hurt : aa
hum'n -> human : ic
hur'ied -> hurried : bw
huv'rin' -> hovering : aa
hy'ar -> here : de
ig'nance -> ignorance : bw
imp'lite -> impolite : bw
ingen'ous -> ingenious : bw
int'duced -> introduced : bw
int'rest -> interest : ar
int'rested -> interested : bw
inten' -> indend : bw
interrup' -> interrupt : aa
ja'ndiced -> jaundiced : bw
jestly -> justly : aa
k'yers -> cares : bw
kump'ny -> company : aa
kyar'ed -> carried : aa
kyo'd -> cured : aa
kyo'd -> cured : aa
l'arn -> learn : ga
l'arnt -> learned : bw
l'itered -> loitered : bw
l'yalty -> loyalty : bw
la'nch -> launch : aa
la'nch -> launch : aa
le't -> left : bw
lectur' -> lecture : bw
lee'ard -> leeward : nd
lif' -> lift : aa
light'ning -> lightning : ar
marv'lous -> marvelous : bw
mean'st -> mean : ar
mis'rable -> miserable : na
mist'ry' -> mystery : aa
miz'ry -> misery : aa
mock'ry -> mockery : ar
mod'n -> modern : bw
morro' -> morrow : bw
mos'z -> almost as : bw
na'tally -> naturally : aa
natch'ly -> naturally : aa
natur' -> nature : bw
nev' -> never : nd
north'ard -> northward : bw
not'ing -> nothing : aa
occy'pied -> occupied : bw
of'en -> often : aa
of'en -> often : na
on'erstan' -> understand : cj
on'erstan' -> understand : cj
on'ies' -> only : aa
onies' -> only : aa
opp'sition -> opposition : bw
outrin -> outrun : ga
overboar' -> overboard : fr
p'inted -> pointed : bw
p'isened -> poisoned : bw
p'litical -> political : aa
pertic'lar -> particular : bw
pertic'ler -> particular : bw
plac'n -> place than : bw
plan'ations -> plantations : aa
plan'ations -> plantations : aa
po'tions -> portions : ws
po'tr'it -> portrait : sw
prod'gal -> prodigal : ny
puttier'n -> prettier than : aa
qua'ters -> quarters : aa
ra'ly -> really : bw
rav'nous -> ravenous : ga
re'l -> real : bw
recollec' -> recollect : bw
reconn'itred -> reconnoitered : bw
represen'tive -> representative : bw
res'n -> resting : aa
resoudin -> resounding : bw
retice'nt -> reticent : bw
ri' -> right : ny
ri' -> right : ny
ri' -> right : ny
rob'ry -> robbery : ws
s'pected -> suspected : bw
s'picion -> suspicion : aa
s'poses -> supposes : bw
sca'ce -> scarce : bw
se'f -> self : aa
sen'in' -> sending : aa
settlemen' -> settlement : aa
settm' -> sitting : bw
shak't -> shook : bw
shol'er -> shoulder : aa
shoul'er -> shoulder : aa
signif'cant -> significant : bw
sma'tness -> smartness : aa
sof'n -> soften : bw
soft'ning -> softening : bw
some'r -> somewhere : aa
sor'y -> sorry : sw
sp'ils -> spoils : bw
spo'ts -> sports : aa
spos'e -> suppose : bw
squir'ls -> squirrels : aa
sta'ted -> started : aa
sta'ts -> starts : aa
sta'vin' -> starving : aa
stirr'n' -> stirring : aa
sto'ed -> stored : aa
sto'en -> stolen : ga
sto'ies -> stories : aa
sto'y -> story : aa
straightfor'ard -> straightforward : bw
sty'ars -> stairs : aa
su'gests -> suggests : bw
successfu' -> sucessful : ga
sudout'ards -> side outwards : aa
suppo't -> support : aa
suspiciouses' -> suspiciousest : aa
swa'min' -> swarming : aa
swin'ler -> swindler : ga
t'ank -> thank : de
t'ank -> thank : de
t'ing -> thing : ny
t'ings -> things : na
t'ink -> think : aa
t'ink -> think : fr
t'irty -> thirty : ga
t'orn -> thorn : ga
t'ousan' -> thousand : na
ter'ble -> terrible : ny
ter't -> to it : aa
thund'rin' -> thundering : bw
to'ther -> the other : bw
tol'ated -> tolerated : bw
tow'rds -> towards : ar
tree'in' -> treeing : aa
trus'es -> trust : aa
twic't -> twice : bw
un'asy -> uneasy : bw
un'stan' -> understand : fr
und' -> under : aa
underneat' -> underneath : ga
unreas'nable -> unreasonable : bw
us'l -> usual : aa
use't -> used : aa
varn't -> weren't : br
venter'd -> ventured : bw
vict'als -> victuals : bw
vin' -> wind : fr
voolin' -> folling : de
vot'ries -> votaries : ar
w'arhouses -> warehouses : ws
w'iff -> whiff : aa
w'isper -> whisper : fr
w'ite -> white : fr
w'ok -> work : aa
w'y'n't -> why not : aa
waai' -> way : ga
wais'coat -> waistcoat : bw
wak' -> wake : fr
wen' -> went : aa
wond'ring -> wondering : ar
wonde'ful -> wonderful : ws
wou'dn't -> wouldn't : bw
wov'n -> woven : ar
wu'd -> would : ga
wusser'n -> worse : aa
y'rsaalf -> yourself : bw
y'ung -> young : aa
ye'th -> earth : aa
yistidd'y -> yesterday : aa
yorese'f -> yourself : bw
you'se'f -> yourself : fr
[cluster 2]
'bide -> abide : bw
'epichewers' -> epicures : bw
'fessor -> professor : ch
'gintleman -> gentleman : ny
'marse -> master : aa
'melican -> american : cn
'merrikan -> american : b
'piscopal -> episcopal : bw
'possum -> oppossum : bw
'riginal -> original : bw
absense -> absence : ch
abyssmal -> abyssal : ar
adventer -> adventurer : bw
agles -> eagles : ga
airley -> early : ga
airley -> early : ga
airth -> earth : ga
anoder -> another : aa
applikant -> applicant : bw
appollygies -> apologies : ga
aristograt -> aristocrat : de
aristokrats -> aristocrats : bw
arsnehal -> arsenal : pg
assosiashun -> association : bw
athletick -> athletic : bw
atmusfere -> atmosphere : bw
aufternoon -> afternoon : ar
aulmanak -> almanac : bw
avraid -> afraid : de
aweel -> well : ga
babee -> baby : ch
babtism -> baptism : aa
baggonit -> bayonet : ar
bethers -> betters : bw
bettair -> better : fr
biggermus -> bigamist : ca
billyus -> bilious : bw
bisnees -> business : fr
blackah -> blacker : aa
blissing -> blessing : ga
blut -> blood : de
bokkis -> box : pi
bolicemans -> policemen : de
braken -> bracken : ar
breakfest -> breakfast : de
buccaniers -> buccaneers : ar
buffaloe -> buffalo : bw
bufferler -> buffalo : bw
bumbye -> by and by : bw
businesh -> business : ic
butiz -> beauties : bw
byby -> baby : ny
calerco -> calico : bw
caow -> cow : bw
captings -> captains : bw
carde -> card : ar
casheer -> cashier : bw
caterpillier -> caterpillar : aa
cavilry -> cavalry : bw
ceilin -> ceiling : bw
champaigne -> champagne : bw
cheapie -> cheaply : cn
chilther -> children : ga
chiny -> china : bw
chloryform -> chloroform : aa
cholery -> cholera : bw
chyrurgeon -> surgeon : ar
cirkles -> circles : bw
civilizashun -> civilization : bw
conflick -> conflict : bw
conkerin -> conquering : bw
conscrips -> conscripts : bw
consience -> conscience : bw
contradick -> contradict : ch
cordgully -> cordially : bw
costoomes -> costumes : yd
crittick -> critic : bw
crittur' -> critter : bw
cummin -> cumin : bw
cyclopeedy -> encyclopedia : bw
dalked -> talked : de
dannymite -> dynamite : bw
dem -> that : na
demokratik -> democratic : bw
desighn -> design : bw
dhraam -> dream : ga
diptheeria -> diptheria : ar
djew -> dew : ws
dogg -> dog : ar
doktering -> doctoring : bw
domestik -> domestic : bw
domestikate -> domesticate : bw
dooting -> doing : ga
dounkast -> downcast : bw
dustered -> dusted : bw
ealdormen -> aldermen : ar
fader -> father : ny
faither -> father : ga
fammerlies -> families : bw
fellaws -> fellows : bo
fennis -> fence : pi
furriner -> foreigner : ws
gade -> gate : yd
gallanthries -> gallantries : ga
gemmen -> gentlemen : aa
gemmens -> gentlemen : aa
genouine -> genuine : bw
gentleum -> gentleman : bw
ghostises -> ghosts : aa
gifaway -> giveaway : bw
ginywine -> genuine : bw
girating -> gyrating : ar
goldun -> golden : bw
guttaw -> gutter : cj
gwandmamma -> grandmother : fr
hanimals -> animals : au
hansome -> handsome : bw
harmy -> army : bw
hayre -> hair : ar
headwaita -> headwaiter : ws
heben -> heaven : aa
heekups -> hiccups : bw
herd'll -> herd will : bw
hipporippus -> hippopotamus : bw
holts -> holds : bw
honesta -> honesty : bw
hothers -> others : br
husban' -> husband : bw
huyt -> hurt : du
huzzies -> hussies : ar
iditors -> editors : ga
imitashun -> imitation : bw
inglish -> english : bw
inyon -> onion : br
javlin -> javelin : ar
jesso -> just so : bw
jewelery -> jewelry : bw
joolery -> jewlry : bw
kalf -> calf : bw
karaktah -> character : ga
karaktah -> character : bw
karkidges -> carcasses : bw
keramics -> ceramics : ar
kerriage -> carriage : aa
kestoms -> customs : ca
klub -> club : bw
kneedle -> needle : ar
knotter -> nutter : ar
knowd -> knew : aa
kolick -> colic : bw
kronik -> chronic : bw
laders -> leaders : ga
laidy -> lady : br
laiuk -> lake : ca
lanthorns -> lanterns : ar
latah -> later : aa
leddee -> lady : fr
leetl -> little : hs
leste -> least : aa
letta -> letter : ws
lettas -> letters : ws
lettiss -> lettuce : bw
libaty -> liberty : aa
livie -> live : cn
loafe -> loaf : ar
magasin -> magazine : bw
magesty -> majesty : ar
maouse -> mouse : bw
markusses -> marquesses : bw
measter -> master : br
meddlins -> meddling : aa
meke -> meek : ar
mezzure -> measure : bw
midicine -> medicine : ga
millionar -> millionaire : bw
milliun -> million : bw
minnies -> minnows : bw
mirakel -> miracle : bw
mistah -> mister : aa
misthress' -> mistress : ws
mixter -> mixture : bw
mollassis -> molasses : bw
momint -> moment : ga
mont -> month : ga
mooshrat -> muskrat : fr
morra -> morrow : ga
mudda -> mother : ch
mudda -> mother : ch
mummied -> mummified : ar
murter -> murder : bw
murteret -> murdered : du
nager -> nigger : ga
nailhed -> nailhead : bw
namazon -> amazon : ch
neckkerchief -> neckerchief : bw
neibor -> neighbor : ar
neigboring -> neighboring : bw
niecelet -> niece : ar
niggur -> nigger : bw
nowth -> north : ws
ollee -> sorry : cn
omniboos -> omnibus : de
onderstan -> understands : bw
opset -> upset : bw
optik -> optic : bw
orkistry -> orchestra : bw
orlways -> always : br
ortylans -> ortolans : bw
oudside -> outside : pg
pacocks -> peacocks : ga
pahentage -> parentage : ws
pahnaship -> companionship : aa
pairents -> parents : bw
pairsons -> persons : bw
pallour -> pallor : ar
pararagom -> paragon : ga
pards' -> partners' : bw
parrotts -> parrots : bw
partenship -> partnership : aa
partikilar -> particular : bw
partikiler -> particular : bw
partna -> partner : cj
pcock -> peacock : bw
peacerble -> peaceable : bw
pecoolia -> peculiar : ch
pen'tentiary -> penitentiary : bw
perfectioners -> perfectionists : aa
peshtiliench -> pestilence : ga
phwenological -> phrenological : bo
physikal -> physical : bw
pictur -> picture : bw
picture'll -> picture will : bw
pisenin' -> poisoning : aa
pitty -> pity : ch
pitty -> pity : ch
pizeners -> poisoners : bw
pollytician -> politician : bw
posetion -> position : fr
posseeble -> possible : fr
potates -> potatoes : ar
pusnol -> personal : bw
quean -> queen : ga
queans -> queens : ar
raje -> rage : bw
rast -> rust : ar
redishes -> radishes : bw
reeding -> reading : ga
relisn -> relishing : bw
revylooshen -> revolution : aa
rhododandrum -> rhododendron : bw
rifulets -> rivulets : de
risponsibility'll -> responsibility : bw
sachel -> satchel : ar
sammon -> salmon : ga
sanctooaries -> sanctuaries : bw
sarjent -> sargeant : ga
sartinly -> certainly : bw
sentree -> sentry : bw
sequil -> sequel : bw
settlemints -> settlements : ws
shabee -> savvy : cn
shantee -> shanty : ar
shillin -> shilling : bw
shlaap -> sleep : ga
shtamps -> stamps : ch
sickishness -> sickness : bw
silkaness -> silkiness : bw
silver'll -> silver will : bw
singlerist -> singular : bw
sinnah -> sinner : aa
sirkus -> circus : bw
sirr -> sir : bw
sittore -> store : pi
sitty -> city : bw
skagaroot -> cigarette : nd
skurser -> scarcer : bw
skyence -> science : bw
soapee -> soap : cn
sofay -> sofa : ga
sojers -> soldiers : bw
soldat -> soldier : fr
sopha -> sofa : ar
sopheestry -> sophistry : ga
sparm -> sperm : bw
sparragrass -> asparagus : bw
speshy -> specie : bw
spilit -> spirit : cn
squirel -> squirrel : na
starn -> stern : bw
statoos -> statues : bw
stealie -> steal : cn
stealie -> steal : cn
steelly -> steely : ar
stoodio -> studio : bw
sustainance -> sustenance : bw
teekle -> tackle : bw
thorer -> thorough : bw
thral -> thrall : ar
tobakker -> tobacco : bw
tobbaco -> tobacco : bw
tolars -> dollars : de
torkey -> turkey : bw
tornady -> tornado : bw
torydoors -> toreadors : bw
towerist -> tourist : bw
traimp -> tramp : yd
traitorious -> traitorous : bw
trapez -> trapeze : bw
traters -> traitors : bw
treek -> trick : mx
treek -> trick : mx
truble -> trouble : bw
tubbe -> tub : fr
tudda -> the other : aa
turmoyles -> turmoils : ar
turneps -> turnips : bw
tynsell -> tinsel : ar
upstars -> upstairs : aa
vallor -> valor : ar
vanillar -> vanilla : bw
velosipead -> velocipede : bw
viktorys -> victories : bw
vollum -> volume : bw
wannuts -> walnuts : aa
wegiment -> regiment : ch
wescot -> waistcoat : bw
westard -> westward : bw
westard -> westward : bw
woiks -> works : ny
wrackers -> wreckers : bw
wurth -> worth : bw
yare -> here : br
yellen -> yelled : ar
zoologickle -> zoological : bw
[cluster 3]
'abitchual -> habitual : br
'stonishing -> astonishing : bw
'zactly -> exactly : bw
adzactly -> exactly : bw
affectin -> affecting : bw
aftawa'ds -> afterwards : ws
afton -> afternoon : de
aggervate -> aggravate : bw
akrc -> acre : bw
akres -> acres : bw
akrlmonious -> acrimonious : bw
akshuated -> actuated : ic
aktiv -> active : bw
allees -> alleys : ar
altogeder -> altogether : aa
anywheah -> anyway : ws
apared -> appeared : ar
apove -> above : de
appale -> appeal : ga
arival -> arrival : aa
arogant -> arrogant : bw
artekil -> article : aa
artiss -> artist : bw
atwist -> twisted : ar
axceed -> accede : bw
axceptabel -> acceptable : bw
bcum -> become : bw
belengs -> belongs : ca
bootiful -> beautiful : de
boteman -> boatman : ar
calkelate -> calculate : bw
calkerlate -> calculate : bw
calkylate -> calculate : bw
captyvement -> captivity : bw
casooally -> casually : ga
casooalty -> casualty : bw
cata -> cater : ws
chronick -> chronic : bw
cless -> class : ca
companyun -> companion : bw
comytoes -> comatose : bw
consditution -> constitution : de
consekutiff -> consecutive : bw
considerabal -> considerably : bw
conspickius -> conspicuous : bw
constitewshuns -> constitutions : bw
convanient -> convenient : bw
conveenence -> convenience : aa
conweyance -> conveyance : aa
correktly -> correctly : bw
countefit -> counterfeit : aa
countehacting -> counteracting : ws
crampt -> cramped : ar
curerisser -> curious : bw
damnashun -> damnation : bw
declayre -> declare : ga
deelineation -> delineation : bw
deevil -> devil : ga
deflexum -> reflection : aa
desairters -> deserters : ga
dimmycratic -> democratic : ny
dimonstrate -> demonstrate : bw
direkt -> direct : bw
dismisst -> dismissed : bw
distinkly -> distinctly : bw
dlese -> these : cn
doocedly -> deucedly : ny
doubtfle -> doubtful : bw
dramattick -> dramatic : bw
dtaste -> taste : de
dtime -> time : de
eahly -> early : ws
edsackly -> exactly : aa
eench -> inch : bw
eerthquak -> earthquake : cr
egstatick -> ecstatic : bw
ekonemy -> economy : bw
elaastick -> elastic : bw
eleflints -> elephants : de
elekt -> elect : bw
engeegemint -> engagement : ca
enlarsh -> unlatch : de
enterin -> entering : bw
eoens -> eons : ar
eppisodes -> episodes : bw
espeschially -> especially : bw
ets -> its : bw
evanscent -> evanescent : bw
evehy -> every : ws
evrybody -> everybody : bw
exileratin -> exhilarating : bw
exper'ence -> experience : bw
expraiss -> express : ga
ext'rdeenaire -> extraordinary : fr
faforite -> favorite : fr
favoright -> favorite : aa
favoryte -> favorite : bw
ferwerded -> forwarded : aa
festiv -> festive : bw
fogitfulness -> forgetfulness : aa
gallopeth -> gallops : ar
ginral -> general : bw
gratootity -> gratuity : bw
gweatest -> greatest : ws
holesale -> wholesale : bw
humsted -> homestead : bw
iddycation -> education : ga
iks -> aches : ch
illegint -> elegant : ga
imboo -> imbue : bw
imortle -> immortal : bw
impromptew -> impromptu : bw
inclinashun -> inclination : bw
indicashun -> indication : bw
injuhy -> injury : ws
inkorektly -> incorrectly : bw
innimy -> enemy : bw
inosent -> innocent : bw
instrooments -> instruments : bw
itleness -> idleness : du
jale -> jail : bw
joodicial -> judicial : bw
kollor -> collar : bw
konsent -> consent : bw
konsiderbul -> considerably : bw
konsikence -> consequence : bw
konverse -> converse : bw
kouldn't -> couldn't : bw
laygoon -> lagoon : ga
leaveen -> leaving : ca
litrary -> literary : bw
massers -> masters : aa
matehial -> material : ws
meeserable -> miserable : fr
mitionary -> missionary : bw
moartals -> mortal : it
moybid -> morbid : du
musthard -> mustard : ga
myselluf -> myself : me
nachurlly -> naturally : bw
natyve -> native : bw
neecessary -> necessary : ga
nessary -> necessary : bw
nthusyasm -> enthusiasm : bw
ockipation -> occupation : aa
oflfis -> office : bw
ofraid -> afraid : ca
oftner -> often : bw
omilybuses -> omnibuses : ch
ondeceif -> undecieve : de
ondone -> undone : bw
ongsomble -> ensemble : bw
onmerciful -> unmerciful : bw
onraasonable -> unreasonable : bw
oonderstands -> understand : de
opiniyuns -> opinions : bw
opprashuns -> operations : bw
orayter -> orator : ga
organizd -> organized : ar
orthor -> author : bw
otherwheres -> otherwhere : bw
ouaselves -> ourselves : ws
oxpected -> expected : de
pairmitted -> permitted : it
pairtenant -> pertinent : ga
partikaly -> particularly : aa
peenful -> painful : ga
perlitical -> political : bw
pertickler -> particular : bw
pertikeler -> particular : bw
peyfectly -> perfectly : ws
phalse -> false : bw
phunneral -> funeral : bw
plezure -> pleasure : bw
pofect -> perfect : ws
pohfit -> profit : ws
positiffly -> positively : bw
praps -> perhaps : bw
precints -> precincts : ar
preed -> breed : du
preescription -> prescription : bw
princeeples -> principles : de
prizons -> prisons : bw
probubillytees -> probabilities : bw
protekshun -> protection : bw
pugnashus -> pugnacious : bw
pursoots -> pursuits : bw
purtiklar -> particular : bw
pwatent -> patent : cj
reatty -> ready : de
recipercates -> reciprocate : bw
recklemember -> remember : de
reckollect -> recollect : bw
rekoleckt -> recollect : bw
relaxashun -> relaxation : bw
releaf -> relieve : bw
remarkabell -> remarkable : bw
remarkabyll -> remarkable : ar
renigs -> reneges : bw
representashun -> representation : bw
reshpect -> respect : ic
resolootions -> resolutions : bw
respekts -> respects : bw
resuntly -> presently : bw
rezolute -> resolute : bw
rhighteousness -> righteousness : bw
rickollecks -> recollects : bw
rickonciled -> reconciled : bw
ridicooling -> ridiculing : bw
ruther -> rather : bw
ryled -> riled : bw
sacerd -> sacred : bw
sanktify -> sanctify : bw
santion -> sanction : ar
sarving -> serving : bw
satisfacshum -> satisfaction : aa
sattisfacshon -> satisfaction : aa
scenehy -> scenery : ws
seestem -> system : ga
sekurely -> securely : bw
semetry -> cemetary : bw
servises -> services : bw
shcampered -> scampered : ga
shired -> shared : ca
shuperior -> superior : ga
simlar -> similar : bw
sinoos -> sinews : bw
sitervation -> situation : bw
skarcity -> scarcity : bw
sollem -> solemn : bw
someding -> something : de
spectycal -> spectacle : bw
speshal -> special : bw
spiritooality -> spirituality : bw
sthriped -> striped : ga
strenthened -> strengthened : ar
suddenty -> suddency : bw
suppeeny -> subpoena : bw
svivors -> survivors : sh
svvorn -> sworn : ar
teown -> town : bw
terifick -> terrific : bw
tespise -> despise : du
testymint -> testament : ca
tetest -> detest : du
theirn -> theirs : bw
thesc -> these : bw
thorrybred -> thoroughbred : aa
thransleetion -> translation : ga
throubling -> troubling : ga
timptation -> temptation : bw
tistify -> testify : ga
tollyble -> tolerable : bw
trolloly -> trolly : bw
truliest -> most truly : ar
ukly -> ugly : me
undastood -> understood : ws
understandy -> understand : aa
uneazy -> uneasy : bw
unsoshall -> unusual : bw
usephull -> useful : bw
valewbel -> valuable : bw
valewble -> valuable : bw
villyum -> villain : ga
vulgaw -> vulgar : bo
walable -> salable : aa
wictims -> victims : de
xcitement -> excitement : bw
xpress -> express : bw
[cluster 4]
'ceptin' -> excepting : aa
'cookin' -> cooking : aa
'proachin' -> approaching : bw
'splainin' -> explaining : bw
'spondin' -> responding : aa
a'tarnal -> eternal : bw
abolishin' -> abolishing : bw
abscondin' -> absconding : bw
acomun' -> coming : bw
acquaint' -> acquainted : ga
addin' -> adding : bw
adjoinin' -> adjoining : bw
aggrawatin' -> aggravating : aa
aggriwatin' -> aggravating : aa
airnin' -> earning : bw
alludin' -> alluding : bw
argufyin' -> arguing : bw
arisin' -> arising : bw
arstin' -> asking : br
assistin' -> assisting : bw
attemptin' -> attempting : bw
avenin' -> evening : hs
babtiz' -> baptize : aa
backin' -> backing : ca
bakin' -> baking : bw
bakin' -> baking : aa
bandin' -> banding : bw
beggin' -> begging : bo
belongin' -> belonging : bw
bettin -> betting : bw
bewailin' -> bewailing : bw
blawin' -> blowing : ga
blindin' -> blinding : bw
blitherin' -> blithering : bw
boatin' -> boating : bw
borderin' -> bordering : bw
bracin' -> bracing : bw
braggin -> bragging : bw
bringin -> bringing : bw
bringin' -> bringing : bw
brudderin' -> brethren : aa
burglarin' -> burgling : bw
campin' -> camping : bw
captin' -> captain : bw
carressin' -> caressing : ga
catchin' -> catching : bw
cavortin' -> cavorting : bw
challengin' -> challenging : bw
changin' -> changing : bw
changin' -> changing : bw
charmin' -> charming : bw
chasin' -> chasing : bw
chinnin' -> chinning : bw
cirelin' -> circling : bw
clawin' -> clawing : bw
cloudin' -> clouding : bw
coastin' -> coasting : bw
cog'tatin' -> cogitating : bw
collectin' -> collecting : bw
comin' -> coming : aa
commencin' -> commencing : bw
communin' -> communing : ga
complainin -> complaining : bw
considtherin' -> considering : ga
consumin' -> consuming : bw
contendin' -> contending : bw
contendin' -> contending : aa
cookin -> cooking : bw
coolin' -> cooling : bw
couldna' -> could not : ga
crabbin' -> crabbing : bw
crabbin' -> crabbing : aa
crammin' -> cramming : aa
croonin' -> crooning : aa
crowin' -> crowing : bw
cruisin' -> cruising : bw
dancin' -> dancing : bw
dealin -> dealing : bw
dealin' -> dealing : bw
declinin' -> declining : bw
demandin' -> demanding : aa
denouncin' -> denouncing : bw
denyin -> denying : bw
desavin' -> deceiving : ga
desirin' -> desiring : bw
detectin' -> detecting : bw
dhrinkin' -> drinking : ga
differn't -> different : bw
dinin' -> dining : bw
discountin' -> discounting : bw
discussin' -> discussing : bw
disobeyin' -> disobeying : sw
dissectin' -> dissecting : bw
ditchin' -> ditching : bw
divertin' -> diverting : bw
dozin' -> dozing : a
drainin' -> draining : bw
drainin' -> draining : bw
dreadin' -> dreading : aa
dressin -> dressing : bw
dribin -> driving : aa
drivelin' -> driveling : bw
drownin' -> drowning : bw
drownin' -> drowning : bw
drummin -> drumming : bw
dwellin' -> dwelling : bw
earnin' -> earning : bw
ebenin' -> evening : aa
eberytin' -> everything : aa
eechin' -> aching : bw
enterprisin' -> enterprising : bw
entrustin' -> entrusting : bw
examinin' -> examining : bw
exciptin' -> excepting : bw
fallerin' -> following : aa
fawnin' -> fawning : bw
fergettin' -> forgetting : bw
fetchin' -> fetching : bw
fetterin' -> fettering : bw
fidgetin' -> fidgeting : bw
figurin' -> figuring : bw
fittin' -> fitting : ws
flauntin' -> flaunting : bw
flavourin' -> flavoring : bw
floppun' -> flopping : bw
footin' -> footing : bw
forbiddin' -> forbidding : bw
foreclosin' -> foreclosing : bw
forgittin' -> forgetting : bw
froin' -> throwing : aa
fulfillin' -> fulfilling : bw
gallyvantin' -> galavanting : bw
gawpin' -> gaping : bw
giv'n -> giving : bw
givin' -> giving : bw
givin' -> giving : bw
glarin' -> glaring : bw
gloamin' -> gloaming : ga
glowerin' -> glowering : bw
glowin' -> glowing : bw
gnashin' -> gnashing : bw
going' -> going : bw
gougin' -> gouging : bw
grabblin' -> grabbling : aa
graftin -> graftings : bw
graspin' -> grasping : bw
gunnin -> gunning : bw
gunnin' -> gunning : bw
gyardin' -> guarding : bw
ha'red -> haired : bw
habbin' -> having : aa
habbin' -> having : aa
handwritin' -> handwriting : bw
harmin' -> harming : bw
hauntin' -> haunting : aa
heartenin' -> heartening : bw
helpin' -> helping : bw
herrin' -> herring : bw
hevin' -> having : bw
hintin' -> hinting : bw
hoardin' -> hoarding : bw
hoggin' -> hogging : bw
hoin' -> hoing : bw
honin' -> honing : bw
hotellin' -> hoteling : bw
hummin' -> humming : bw
huntin' -> hunting : bw
includin' -> including : bw
inquirin' -> inquiring : bw
insinuatin' -> insinuating : bw
inspectin' -> inspecting : bw
interestin' -> interesting : bw
interferin' -> interfering : bw
interpretin' -> interpreting : bw
intervenin' -> intervening : bw
introducin' -> introducing : bw
ironin -> ironing : aa
isna' -> is not : br
itchin' -> itching : ca
jabberin -> jabbering : bw
joggin' -> jogging : bw
justis' -> justice : bw
kidnappin' -> kidnapping : bw
kyar'in -> carrying : aa
laborin' -> laboring : bw
landin' -> landing : bw
lavin' -> leaving : ga
lazin' -> lazing : bw
lazyin' -> lazying : bw
leadin' -> leading : bw
leadin' -> leading : bw
levellin' -> leveling : bw
livelier'n -> livlier than : bw
lockin -> locking : bw
loightin' -> lighting : ga
loosin' -> losing : aa
lowerin' -> lowering : bw
lowin' -> lowing : bw
lynchin' -> lynching : bw
mailin' -> mailing : cj
maken' -> making : ga
markin' -> marking : bw
marryin' -> marrying : bw
marryin' -> marrying : bw
maulin' -> mauling : aa
mellerin' -> mellowing : bw
mendin' -> mending : bw
mentionin' -> mentioning : bw
messin' -> messing : bw
misfortun' -> misfortune : bw
missin' -> missing : bw
moren' -> more than : bw
moultin' -> molting : bw
mournin' -> mourning : bw
murdherin' -> murdering : ga
na' -> not : ga
na' -> not : ga
nosein' -> nothing : aa
nussin' -> nursing : bw
nuthun' -> nothing : ca
o' -> of : bw
o'make -> of make : bw
o'ye -> of you : ga
observin' -> observing : bw
occupyin' -> occupying : bw
offerin -> offering : bw
onbelievin' -> unbelieving : ga
onderstandin' -> understanding : bw
outa -> out : bw
overlookin' -> overlooking : bw
owin' -> owing : bw
ownin' -> owning : bw
p'intin' -> painting : bw
paralyzin' -> paralyzing : bw
partin' -> parting : bw
pas' -> past : na
patronisin' -> patronizing : bw
patronisin' -> patronising : bw
peakin' -> peeking : bw
peekin' -> peeking : bw
peepin' -> peeping : aa
perishin' -> perishing : bw
pertectin' -> protecting : bw
pertendin' -> pretending : br
pick'n' -> picking : bw
picklin' -> pickling : bw
pillagin' -> pillaging : bw
planin' -> planing : bw
plannin' -> planning : bw
ploomin' -> blooming : de
poisonin' -> poisoning : bw
poki' -> poking : bw
postin' -> posting : bw
prachin' -> preaching : ga
practisin' -> practicing : bw
preachin' -> preaching : bw
predictin' -> predicting : bw
prepossessin' -> prepossessing : bw
profanin' -> profaning : bw
prognosticatin' -> prognosticating : bw
promenadin' -> promenading : bw
promisin' -> promising : aa
proposin' -> proposing : bw
pryin' -> prying : bw
puckerin' -> puckering : bw
purchasin' -> purchasing : bw
putterin' -> puttering : bw
quarrelin' -> quarreling : ws
quotin' -> quoting : bw
rafflin' -> raffling : ga
rainin' -> raining : bw
rainin' -> raining : bw
rainin' -> raining : bw
rallyin' -> rallying : bw
rampin' -> ramping : bw
readin' -> reading : aa
realizin' -> realizing : bw
rebellin -> rebelling : bw
rebellin' -> rebelling : bw
reconsiderin' -> reconsidering : bw
recountin' -> recounting : bw
redeemin' -> redeeming : bw
reedin' -> reading : bw
reformin -> reforming : bw
regardin' -> regarding : bw
renderin' -> rendering : bw
reorganizin' -> reorganizing : bw
reposin' -> reposing : bw
resolvin' -> resolving : bw
rhymin' -> rhyming : ga
rifflin' -> riffling : bw
romancin' -> romancing : bw
rubberin' -> rubbering : bw
rumplin' -> rumpling : ny
runnin' -> running : bw
rushin' -> rushing : bw
ruunin' -> running : ga
s'prisin' -> surprising : ca
sanein' -> sunning : aa
sawin -> sawing : ga
say'in' -> saying : bw
sayin' -> saying : aa
scaldin' -> scalding : aa
schemin' -> scheming : bw
screamin' -> screaming : bw
scrubbin' -> scrubbing : bw
searchin' -> searching : bw
searin' -> searing : bw
seein' -> seeing : bw
seethin' -> seething : ga
seethin' -> seething : bw
sellin' -> selling : aa
sendin' -> sending : bw
shinin' -> shining : bw
shiverin -> shivering : bw
shockin' -> shocking : bw
shortnin' -> shortening : bw
showin' -> showing : bw
shtrivin' -> striving : ga
shufflin' -> shuffling : ca
sigerfyin' -> signifying : bw
singein' -> singeing : bw
sippin -> sipping : bw
sittin' -> sitting : bw
skearin' -> scaring : bw
slanganderin' -> slandering : de
sleddin -> sledding : bw
slicin' -> slicing : bw
slicin' -> slicing : bw
slidin' -> sliding : bw
slidin' -> sliding : bw
slippin' -> slipping : bw
smugglin' -> smuggling : bw
snoopin' -> snooping : bw
snuggin' -> snugging : bw
snugglin' -> snuggling : ga
soakin' -> soaking : aa
soobortin' -> supporting : de
sorrowin' -> sorrowing : bw
sowin' -> sowing : bw
spadin' -> spading : bw
spankin' -> spanking : bw
spectin' -> expecting : aa
speculatin' -> speculating : bw
spinnin' -> spinning : aa
splashin' -> splashing : bw
splicin' -> splicing : bw
spongin' -> sponging : bw
sposin' -> supposing : bw
spreadin' -> spreading : bw
spressifyin' -> expressing : aa
squabblin' -> squabbling : bw
squanderin' -> squandering : bw
sta'tin' -> starting : aa
stampedin' -> stampeding : bw
starbin' -> starving : aa
stealin' -> stealing : aa
stompin' -> stomping : aa
stoopin' -> stooping : aa
straddlin' -> straddling : bw
strainin' -> straining : bw
streamin' -> streaming : aa
strivin' -> striving : bw
studyin' -> studying : bw
subtractin' -> subtracting : bw
sumpin' -> something : ga
sunthin' -> something : bw
surgin' -> surging : bw
swearin' -> swearing : bw
sweatin' -> sweating : bw
tackin' -> tacking : bw
tacklin' -> tackling : bw
taggin' -> tagging : ny
talken -> talking : bw
talkin' -> talking : bw
taperin' -> tapering : bw
tasin' -> teasing : ga
teamin' -> teaming : bw
techin' -> touching : bw
techin' -> touching : aa
teeterin' -> teetering : bw
tentin' -> tenting : ga
testifyin' -> testifying : bw
thinkin' -> thinking : bw
tillin' -> tilling : ga
tinkin' -> thinking : de
toas' -> toast : aa
tol' -> told : fr
tolin' -> telling : fr
tookin' -> took : aa
touchin' -> touching : bw
trabblin' -> travelling : aa
trackin' -> tracking : bw
tradin' -> trading : bw
trapsin' -> traipsing : bw
travelin' -> traveling : bw
treein' -> treeing : bw
troopin' -> trooping : bw
undoin' -> undoing : bw
unloadin' -> unloading : bw
valkin' -> walking : de
votin' -> voting : bw
w'arin' -> wearing : bw
waihin' -> wearing : aa
wailin -> wailing : aa
waitin' -> waiting : bw
wantin' -> wanting : bw
wantun' -> wanting : bw
washin' -> washing : aa
watchin' -> watching : aa
waterin' -> watering : cj
watterin' -> watering : bw
weedin' -> weeding : bw
weepin -> weapon : bw
weighin' -> weighing : ga
welcomin' -> welcoming : ga
weldin' -> welding : bw
westigatin' -> investigating : aa
whackin' -> whacking : bw
whimperin -> whimpering : bw
whippin' -> whipping : aa
whisp'rin' -> whispering : aa
whisperin' -> whispering : bw
wirin' -> wiring : bw
wizzitin' -> visiting : aa
worritin' -> worrying : bw
wouldna' -> would not : ga
wras'lin' -> wrestling : bw
wrastlin' -> wrestling : bw
yelpin' -> yelping : bw
yokin' -> yoking : bw
zamin' -> examined : aa
[cluster 5]
'belong -> belong : ch
'bout -> about : bw
'cap'n -> captain : aa
'cause -> because : bw
'cause -> because : bw
'cept -> except : bw
'cept -> except : aa
'deed -> indeed : aa
'deed -> indeed : ar
'deed -> indeed : ga
'e -> we : aa
'ee'll -> he will : br
'em -> them : bw
'ess -> yes : fr
'fects -> effects : aa
'fess -> confess : bw
'fo' -> before : aa
'fraid -> afraid : bw
'fuses -> refuse : aa
'gad -> egad : bw
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'good -> good : aa
'jist -> just : bw
'jus' -> just : bw
'lasses -> molasses : aa
'lishus -> delicious : aa
'mid -> amid : ar
'mid -> amid : ar
'mid -> amid : ar
'mid -> amid : ar
'mused -> amused : aa
'musement -> amusement : bw
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'oncet -> once : ws
'pinted -> appointed : aa
'pon -> upon : bw
'reddy -> already : aa
'round -> around : ar
'round -> around : ar
'round -> around : ar
'scuse -> excuse : bw
't -> it : bw
't -> it : ga
't -> it : ar
't -> it : ar
't -> it : bw
't -> it : ar
't -> it : fr
't -> it : ar
't -> it : ga
't -> it : ar
't -> it : ar
't'll -> it'll : bw
'tain't -> it ain't : bw
'tain't -> ain't : bw
'tend -> attend : bw
'tend -> attend : aa
'tended -> attended : bw
'than -> nn : ar
'tis -> it is : ar
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ga
'tis -> it is : ar
'twan't -> it was not : bw
'twas -> it was : bw
'twas -> it was : bw
'twern't -> it wasn't : bw
'twill -> it will : ar
'twill -> it will : ar
'twon't -> it will not : bw
'um -> them : ga
'un' -> and : ga
'vast -> avast : bw
'vell -> well : yd
'w'ich -> which : aa
'way -> away : bw
'way -> away : na
'wery -> very : br
'ysters -> oysters : aa
advise'im -> advise him : bw
and'll -> and will : bw
anyone'd -> anyone had : bw
aweer -> aware : bw
b'live -> believe : ws
back'ards -> backwards : bw
but'm -> but i am : bw
can' -> cannot : fr
can'll -> can will : bw
child'n -> children : bw
complain' -> complain : ws
deer'd -> deer would : bw
dey'll -> they will : aa
dey'll -> they will : aa
dinna -> do not : ga
et'll -> it will : bw
eve'body'd -> everybody would : aa
father'll -> father will : aa
fishin -> fishing : bw
fly'st -> fly : ar
forgi' -> forgive : we
gayes' -> gayest : aa
h'ale -> ale : bw
h'eggs -> eggs : bw
hi've -> i have : br
hotter'n -> hotter than : bw
mars' -> master : aa
maybes -> maybe : na
missis' -> misses : aa
mysel' -> myself : ga
nigh' -> night : cn
on'y -> only : na
onher'd -> owner had : ga
ontell -> until : ws
ought'nt -> ought not : bw
our'n -> ours : bw
returnin -> returning : bw
say't -> say it : ga
sh'd -> should : bw
shan't -> shall not : bw
shoot'im -> shoot him : ga
show'm -> show them : bw
slip' -> slipped : fr
so're -> so are : bw
so's't -> so as to : bw
speakin -> speaking : bw
t'would -> it would : ga
tayspoon'll -> teaspoon will : ga
thank'ee -> thank you : bw
the'e'll -> there will : ws
ther'll -> there will : ga
there'll -> there will : ga
theys -> there is : bw
use't -> used : bw
von'd -> won't : de
w'at's -> what has : cj
wadn't -> wasn't : br
wantta -> want to : ch
when'er -> whenever : ar
wi'' -> with : du
wider'n -> wider than : ca
wiles' -> wildest : aa
winter'll -> winter will : aa
with'm -> with him : bw
with'm -> with him : bw
wo't -> what : aa
y'u'd -> you'd : ws
ye'll -> you will : ar
ye'll -> you will : ar
yees'll -> yourself will : bw
yeou'll -> you will : bw
yew've -> you have : ga
yo'rs -> yours : ws
[cluster 6]
'fergive -> forgive : bw
'ligious -> religious : ch
'plexity -> perplexity : aa
'shpensive -> expensive : ic
accommodazion -> accomodation : it
accomodatin' -> accomodating : bw
actewal -> actual : bw
aktivity -> activity : bw
allussion -> illusion : bw
ammernution -> ammunition : bw
ampytates -> amputates : bw
aplauded -> applauded : ar
asmy -> asthma : bw
astonisht -> astonished : bw
atfantages -> advantages : de
atthributes -> attributes : ga
aweful -> awful : ar
beggaris -> beggars : ar
berrid -> buried : bw
bespeeks -> beseeches : aa
bluid -> blood : ga
bodygyards -> bodyguards : ga
boldened -> emboldened : ar
brandishin -> brandishing : bw
bremeditated -> premeditated : de
carroled -> caroled : ar
certing -> certain : bw
charactericstics -> characteristics : bw
cirimonial -> ceremonial : ga
comfoble -> comfortable : aa
commerant -> cormorant : na
compar' -> compare : bw
complyments -> compliments : bw
condeetion -> condition : ca
confisticaters -> confiscators : bw
congratilate -> congratulate : bw
congratyoolations -> congratulations : bw
consairning -> concerning : br
consaited -> conceited : bw
consaited -> conceited : bw
consederetion -> consideration : ga
consekutively -> consecutively : bw
consequationly -> consequently : aa
conshience -> conscience : bw
constitushional -> constitutional : bw
contameenated -> contaminated : ws
contempyulated -> contemplated : bw
contentet -> content : yd
contentet -> content : yd
conuenenient -> convenient : ar
convarsion -> conversion : bw
convart -> convert : ga
converzations -> conversation : de
conwinced -> convinced : de
coollike -> coolly : bw
cooltivated -> cultivated : ga
corndescended -> condescended : aa
correspondential -> correspondent : ar
corroberate -> corroborate : ch
coverled -> coverlet : aa
crass'll -> cross will : ga
crittisizing -> criticizing : bw
deafish -> deaf : ar
deefiance -> defiance : bw
deestinctly -> distinctly : bw
despitism -> despotism : bw
destyoying -> destroying : ws
diffikulty -> difficulty : bw
dilootion -> dilution : bw
dinted -> dented : ar
disheaytening -> disheartening : ws
dismallest -> most dismal : ar
dispar'in' -> despairing : bw
dispelief -> disbelieve : de
disremembah -> remember : aa
diworce -> divorce : bw
doating -> doting : ar
edicate -> educate : bw
eferpody -> everybody : de
eferyvheres -> everywhere : de
efficientness -> efficiency : ar
elasped -> elapsed : ar
electricalness -> electricity : ar
elegandtly -> elegantly : de
elekted -> elected : bw
elissited -> elicited : bw
enakted -> enacted : bw
everlastin -> everlasting : bw
execootioner -> executioner : bw
exercute -> execute : bw
expekted -> expected : bw
explanify -> explain : aa
exuberently -> exuberantly : ar
eyedentical -> identical : bw
familitary -> familiar : bw
fanish -> finish : de
figgured -> figured : bw
flok -> flock : bw
frush -> thrush : aa
fules -> fools : ca
furdest -> furthest : aa
gallopping -> galloping : ar
genewine -> genuine : aa
gonnection -> connection : de
grandfader -> grandfather : aa
granfader -> grandfather : de
granfader -> grandfather : de
gratefuller -> grateful : ar
grateness -> greatness : bw
haffliction -> affliction : br
hef -> have : de
hollahs -> hollers : aa
holped -> helped : bw
honneur -> honor : fr
humurous -> humorous : bw
identikle -> identical : bw
ignant -> ignorant : bw
imaginashun -> imagination : bw
imbression -> impression : de
impeech -> impeach : bw
imperdent -> imprudent : bw
inate -> innate : ar
inbite -> invite : aa
incompwehensible -> incomprehensible : ws
incopperate -> incorporate : bw
indercates -> indicates : bw
inderesdin -> interesting : de
infansy -> infancy : bw
infurnissimo -> inferno : bw
insek -> insect : aa
insidyous -> insidious : ga
insinivation -> insinuation : bw
insnare -> ensnare : ar
inspecktion -> inspection : bw
insterment -> instrument : bw
inteligence -> intelligence : bw
interferin -> interfering : bw
interroopt -> interrupt : fr
intoxikate -> intoxicate : bw
invercation -> invocation : bw
ixpicting -> expecting : ch
jeoparded -> jeopardied : ar
jinded -> joined : aa
jinded -> joined : aa
justifyble -> justifiable : bw
justifybly -> justifiably : bw
justifycation -> justification : aa
klamorous -> clamorous : bw
konsentrated -> concentrated : bw
lanching -> launching : ar
larnedest -> learned : bw
laughet -> laughed : du
leab -> leave : aa
legitimit -> legitimate : bw
loafe -> loaf : ar
loivelihood -> livelihood : ga
lookut -> look at : ny
louded -> loaded : ca
magke -> make : de
mainded -> minded : ny
makeniss -> makings : ga
marcies -> mercies : bw
masqued -> masked : ar
melankoly -> melancholy : mx
memorabel -> memorable : bw
militar -> military : hs
navigatem -> navigate : pi
nostagia -> nostalgia : ar
o'erturned -> overturned : ar
obyectified -> objectified : de
onamiable -> unamiable : bw
onbends -> unbends : bw
onbranded -> unbranded : bw
onconscious -> unconscious : bw
onconstitootional -> unconstitutional : bw
oneasiness -> uneasiness : bw
onfeelin' -> unfeeling : bw
ongrateful -> ungrateful : bw
onknowingly -> unknowlingly : bw
onnatural -> unnatural : bw
ontested -> untested : bw
ornierest -> most ornery : bw
ortographts -> orthographs : bw
overstaid -> overstayed : ar
paceable -> peaceable : bw
panoramy -> panorama : bw
parolyze -> paralyze : bw
patroon -> patron : ar
pazsed -> passed : bw
peacefuller -> peaceful : bw
peaudifool -> beautiful : de
perdicted -> predicted : bw
perface -> preface : bw
perlitest -> politest : bw
perluted -> polluted : br
persekuted -> persecuted : bw
persoom -> presume : ga
persuadeable -> persuadable : ar
pertected -> protected : bw
photograff -> photograph : bw
pinted -> pointed : bw
pitably -> pitiably : ar
plaisant -> pleasant : fr
pleasurement -> pleasure : fr
plesant -> pleasant : ar
poligamer -> polygamist : bw
pooshen -> poison : ga
possibilty -> possibility : de
pourtrayed -> portrayed : ar
pranches -> branches : de
preceed -> precede : ar
preencipel -> principle : ga
prejudyce -> prejudice : bw
prekarious -> precarious : bw
prewents -> prevents : de
pringling -> prickling : bw
promiscoous -> promiscuous : bw
prosp'rous -> prosperous : aa
prospecktive -> prospective : bw
proteck -> protect : ga
purtector -> protector : bw
pwopelling -> propelling : cj
queeriosity -> queerness : bw
reclect -> recollect : bw
recommembrance -> remembrance : aa
reconsiles -> reconciles : ar
recreative -> recreation : ar
refleck -> reflect : bw
rekolek -> recollect : bw
rekonstrukted -> reconstructed : bw
rekorded -> recorded : bw
remarkaple -> remarkable : du
remarkly -> remarkably : bw
remofed -> removed : de
reponse -> response : ar
respicted -> respected : ga
resurrectionize -> ressurect : ar
retraiting -> retreating : ga
retrate -> retreat : ga
ridiklous -> ridiculous : bw
rigiment -> regiment : bw
roolette -> roulette : bw
roominations -> ruminations : bw
sadvadges -> savages : bw
sanktified -> sanctified : bw
sarcumvent -> circumvent : bw
sarcusstical -> sarcastic : bw
sashified -> satisfied : ic
sauvagerie -> savagery : ar
sbying -> being : de
scattery -> scattered : bw
scrinch -> scrunch : ch
scrubbling -> scrubbing : bw
scuurging -> scourging : ar
seempathy -> sympathy : ga
selekt -> select : bw
serveece -> service : fr
shedded -> shed : bw
shedded -> shed : bw
shneeze -> sneeze : de
shpiled -> spoiled : ga
shplendit -> splendid : de
slandereen -> slandering : ga
smaks -> smacks : bw
sociapility -> sociability : de
soobyectif -> subjective : de
sottled -> settled : bw
sount -> sound : du
sowber -> sober : bw
squail -> squeal : ga
squirtid -> squirted : bw
stallded -> stalled : aa
stoppd -> stopped : ar
strategetical -> strategic : bw
suff'rance -> sufferance : ar
suspectable -> respectable : aa
syllerbles -> syllables : bw
tached -> touched : aa
tantzin -> dancing : de
tarminated -> terminated : bw
testiment -> testement : ch
teter -> teeter : ar
tiembled -> trembled : ar
tifferent -> different : de
tinderly -> tenderly : ga
tindictive -> vindictive : bw
toombling -> tumbling : bw
transgreshun -> transgression : bw
unaxed -> unasked : bw
ungennerous -> ungenerous : bw
unholpen -> unhelped : ar
valubul -> valuable : bw
vintaging -> vinting : ar
vollered -> followed : de
vomicked -> vomited : ch
warny -> warn you : bw
warny -> warn you : bw
warry -> wary : bw
wegiment -> regiment : ch
wemarkable -> remarkable : bo
werryments -> worriment : ga
[cluster 7]
'arnest -> earnest : bw
'arnin -> earning : bw
'baccy -> tobacco : na
'bedient -> obedient : bw
'bominate -> abominate : bw
'bove -> above : ar
'brer -> brother : aa
'brer -> brother : aa
'cord -> accord : aa
'dentation -> indentation : bw
'dentified -> identified : bw
'dobe -> adobe : bw
'e'se'f -> himself : aa
'ebrew -> hebrew : fr
'ebrew -> hebrew : br
'elped -> helped : au
'es -> yes : ch
'fernally -> infernal : aa
'flictions -> afflictions : aa
'gater -> alligator : aa
'gressional -> congressional : aa
'jever -> did you ever : bw
'kase -> because : aa
'kaze -> because : aa
'lahff -> laugh : aa
'lation -> relation : bw
'lection -> election : bw
'lectioneering -> electioneering : br
'lectricity -> electricity : bw
'light -> alight : bw
'mericans -> americans : bw
'merikan -> american : bw
'merrikan -> american : b
'merrikan -> american : br
'merrikans -> americans : bw
'na'chel -> natural : bw
'nuff -> enough : bw
'nuff -> enough : bw
'pache -> apache : bw
'piscopal -> episcopal : aa
'pology -> apology : ny
'pon -> upon : ar
'possel -> apostle : aa
'possum -> oppossum : aa
'postle -> apostle : bw
'prised -> surprised : aa
'quittal -> acquittal : bw
'raal' -> real : bw
'rahs -> hoorahs : ar
'ruption -> interruption : aa
's'ciate -> associate : ic
'sasinate -> assassinate : aa
'scapes -> escapes : ar
'short'nin' -> shortening : aa
'sinuwashuns -> insinuations : aa
'stinguished -> distinguished : bw
'sturbed -> disturbed : bw
'tackted -> attacked : aa
'taters -> potatoes : bw
'tension -> attention : bw
'vice -> advice : aa
'volvers -> revolvers : bw
'wa'al -> well : bw
'way -> away : bw
'xcitement -> excitement : bw
'zalias -> azalias : bw
'zooty -> epizootic : bw
a'r'n'd -> errand : bw
a'retty -> already : de
affa'rs -> affairs : aa
alph'bet -> alphabet : bw
ava -> ever : ga
b'leve -> believe : ch
b'ys -> boys : ga
ba'm -> balm : bw
bach'lor -> bachelor : bw
bar'footed -> barefooted : aa
barr'ls -> barrels : bw
bat' -> bath : fr
bawn' -> born : bw
beau'ful -> beautiful : ch
benev'lent -> benevolent : bw
beyon' -> beyond : aa
bla'guards -> blackguards : ga
bobbycu'd -> barbecued : aa
bu'glahs -> burglars : aa
bu'sting -> bursting : bw
c'lections -> collections : aa
c'logne -> cologne : ic
cap'ring -> capering : ar
capt'in -> captain : ga
cha'r -> chair : aa
chap'ron -> chaperone : bw
civil'zation -> civilization : ws
clot'ing -> clothing : yd
clust'ring -> clustering : ar
comf'table -> comfortable : bw
comfo'table -> comfortable : ws
cr'atur -> creature : ga
cramb'ry -> cranberry : bw
d'vorce -> divorce : bw
da'ghter -> daughter : na
departur' -> departure : bw
dip'thery -> diptheria : bw
do'yard -> dooryard : bw
edito' -> editor : ws
endeav'ring -> endeavoring : ar
falt'ring -> faltering : ar
famin' -> famine : aa
for'rard -> forward : bw
foragin' -> foraging : de
fou'teen -> fourteen : bw
gen'rations -> generations : bw
gin'ral -> general : bw
gran'stan' -> grandstand : bw
grand'ther -> grandfather : bw
grin'stone -> grindstone : bw
grin'stone -> grindstone : bw
gu'urls -> girls : ga
han's -> hands : aa
hanggit -> hanged : ga
har -> hair : aa
heav'n -> heaven : ar
hem'rage -> hemorrhage : bw
hem'ridge -> hemorrhage : bw
ho'nets -> hornets : aa
hostil'ties -> hostilities : bw
ker'sene -> kerosene : aa
kin'ling -> kindling : bw
l'arnin -> learning : bw
lab'ratory -> laboratory : bw
landlo'd -> landlord : aa
le'me -> let me : aa
le'me -> let me : aa
lighter'd -> lighted : aa
lit'rally -> literally : ar
lor' -> lord : aa
lubb'd -> loved : aa
lumb'ring -> lumbering : ar
mars'r -> master : aa
mixtur' -> mixture : bw
murd'rer -> murderer : ar
nat've -> native : bw
natur'l -> natural : bw
nor'east -> northeast : bw
nor'lands -> northlands : ar
north'rn -> northern : ar
o'erinforms -> overinforms : ar
onja'ndiced -> unjaundiced : bw
or'nery -> ornery : bw
p'inters -> pointers : bw
pa'hnership -> partnership : aa
parta'en -> partaken : ar
partic'pants -> participants : bw
pertic'lers -> particulars : bw
poo'ch -> porch : ws
precar'ous -> precarious : bw
precip'tated -> precipitated : bw
princ'pal -> principal : bw
prope'ty -> property : bw
pu'tty -> pretty : aa
quar' -> queer : bw
rasbe'ies -> raspberries : aa
reg'lar -> regular : bw
s'lectmen -> selectmen : bw
s'loon -> saloon : bw
sart'inly -> certainly : bw
script'ral -> scriptural : bw
scriptur' -> scripture : bw
seeg'yars -> cigars : bw
seening -> seeing : de
seeum -> see : cn
sep'rate -> seperate : bw
shiv'ring -> shivering : ar
sinfu' -> sinful : ga
sing'lar -> singular : bw
sou'east -> southeast : bw
sou'west -> southwest : bw
spi'led -> spoiled : ar
stir'p -> stirrup : aa
tap'ring -> tapering : ar
te'cher -> teacher : fr
teasp'nful -> teaspoonful : bw
thi'teen -> thirteen : bw
to'rd -> toward : ar
tow'ring -> towering : ar
unl'arned -> unlearned : bw
v'y'ge -> voyage : bw
vi'lent -> violent : bw
vi'lent -> violent : bw
wa'ble -> warble : aa
win'ward -> windward : bw
wo'ds -> words : ws
wooin' -> wooing : bw
y'ung -> young : aa
yourse'f -> yourself : bw
[cluster 8]
'broidered -> embroidered : ar
'piscopal -> episcopal : bw
'piscopals -> episcopals : bw
'sacryfise -> sacrifice : bw
'servatory -> observatory : aa
accaounts -> accounts : bw
adrocious -> atrocious : de
affidavid -> affidavit : bw
apparance -> appearance : ga
appareiled -> appareled : ar
arkitekture -> architecture : bw
aventures -> adventures : ar
babbies -> babies : bw
bainifit -> benefit : ga
bediviled -> bedeviled : ga
beleaving -> believing : bw
bernightedness -> benightedness : bw
blackslider -> backslider : aa
bliff -> bluff : bw
blough -> blow : ny
blueb'ry -> blueberry : bw
boem -> poem : de
braws -> bras : ga
brik -> brick : bw
brudder' -> brother : de
bungalo -> bungalow : ar
buzzud -> buzzard : aa
cartrag -> cartridge : bw
cauzed -> caused : bw
cerimonial -> ceremonial : bw
chawmed -> charmed : ws
cheahs -> cheers : aa
chronikel -> chronicles : de
coblers -> cobblers : bw
coffe -> coffee : bw
colection -> collection : bw
commodoor -> commodore : cr
complaisancy -> complacency : ar
conductah -> conductor : aa
confidensally -> confidentially : bw
conscien' -> conscience : fr
convarsion -> conversion : bw
cowerdly -> cowardly : bw
crasses -> crosses : ga
curaged -> encouraged : ar
cyclopeedies -> encyclopedias : bw
dawling -> darling : bw
deestrict -> district : bw
delooder -> deluder : ca
deridedly -> decidedly : aa
desparate -> desperate : ar
despiseth -> despises : ar
destitude -> destitute : ar
disrispect -> disrespect : bw
distreek -> district : bw
divarsion -> diversion : bw
docielly -> docilely : ar
dockyments -> documents : bw
doktrines -> doctrines : bw
drupped -> dropped : aa
duresse -> duress : ar
edidor -> editor : de
effex -> effects : bw
embarquation -> embarkation : ar
emphatikally -> emphatically : bw
ensews -> ensues : bw
envelopped -> enveloped : ar
erristocracy -> aristocracy : bw
exclamed -> exclaimed : bw
exercitation -> exercise : bw
exstatic -> ecstatic : ar
extraordinar' -> extraordinary : bw
exulteth -> exults : ar
ferrits -> ferrets : bw
fidgit -> fidget : bw
flibustiers -> filibusters : ar
fodgy -> foggy : de
fraquent -> frequent : ga
frush -> thrush : aa
funnies' -> funniest : ny
funnymoon -> honeymoon : br
gashly -> ghastly : br
gekommen -> come : de
gemplans -> gentlemen : aa
germe -> germ : ar
gerratist -> greatest : bw
globbules -> globules : bw
gredge -> grudge : bw
h'inquest -> inquest : br
halberts -> halberds : ar
hossified -> ossified : ch
hy'roglyphics -> hieroglyphics : bw
idolitwy -> idolatry : bo
illegant -> elegant : ga
inbitations -> invitations : aa
interlects -> intellects : bw
irrevelant -> irrelevant : ca
jowk -> joke : ga
jubiliant -> jubilant : ca
jurnal -> journal : bw
komposishun -> composition : bw
kooking -> cooking : ga
kradles -> cradles : bw
landtlort -> landlord : de
langour -> languor : ar
lanquid -> languid : ar
lazor -> razor : cn
leddie -> lady : fr
litteratur -> literature : bw
lobser -> lobster : bw
looster -> rooster : cn
loryers -> lawyers : bw
manere -> manner : ar
medercine -> medicine : aa
meermaid -> mermaid : de
merriage -> marriage : bw
mitherless -> motherless : ga
mizzerable -> miserable : bw
mozied -> mosied : ar
mudda -> mother : ch
murthur -> murder : ga
musselman -> muslim : ar
neame -> name : fr
nople -> noble : de
o'erbold -> overbold : ar
obtusity -> obtuseness : ar
offercers -> officers : aa
onbecoming -> unbecoming : bw
onclasped -> unclasped : bw
onconvenient -> inconvenient : bw
ongratefulest -> ungratefulest : bw
onintentional -> unintentionally : bw
onmerited -> unmerited : bw
onvisible -> invisible : aa
pardership -> partnership : bw
parsecuting -> persecuting : bw
pecularity -> peculiarity : ar
pekuliar -> peculiar : bw
percisely -> precisely : bw
perillous -> perilous : bw
perserve -> preserve : bw
pertaters -> potatoes : bw
pervented -> prevented : fr
peserves -> preserves : bw
phelosophy -> philosophy : bw
phooling -> fooling : bw
plantashunes -> plantations : aa
plazing -> pleasing : ga
powetry -> poetry : bw
preloode -> prelude : bw
principul -> principal : bw
propos' -> proposal : nan
protegay -> protege : bw
prounce -> pounce : bw
pypers -> papers : br
queshun -> question : aa
raysoning -> reasoning : ga
receptercles -> receptacles : bw
resembel -> resemble : bw
reson -> reason : ar
rickord -> record : bw
ridiculus -> ridiculous : bw
ridiklous -> ridiculous : bw
riptyles -> reptiles : bw
rooined -> ruined : bw
sammon -> salmon : ga
sarpent -> serpent : ga
sassagis -> sausages : bw
savorest -> savor : ar
scattereth -> scatters : ar
schottish -> scottish : ar
sculpin' -> sculpting : bw
sculptoor -> sculptor : bw
segret -> secret : de
seguence -> sequence : bw
seise -> seize : ar
semmetery -> cemetary : bw
shvallows -> swallows : de
siminery -> seminary : ga
skirmudgeon -> curmudgeon : bw
skribbler -> scribbler : bw
skuffle -> scuffle : aa
slumbereth -> slumbers : ar
smutchy -> smudgy : bw
soffy -> sofa : bw
soshull -> social : bw
sowin' -> sewing : bw
speunce -> experience : aa
spiggit -> spigot : bw
squails -> squeals : ga
stalwort -> stalwart : ar
stattews -> statutes : bw
stoopid -> stupid : ga
stroaks -> strokes : ar
subburbs -> suburbs : aa
subjact -> subject : bw
succulars -> circulars : ga
supervizors -> supervisors : bw
swound -> swoon : bw
t'ere -> there : aa
tarrypins -> terrapins : aa
teufel -> devil : de
thortful -> thoughtful : bw
thrade -> trade : ga
thrated -> treated : ny
thribble -> triple : bw
tictionary -> dictionary : de
titings -> tidings : du
trimple -> tremble : aa
trinked -> drank : de
trispass -> trespass : ga
tromple -> trample : aa
turkentime -> turpentine : aa
undenigeable -> undeniable : ic
unfraid -> unafraid : ar
unmapp'd -> unmapped : ar
unmistakerbly -> unmistakably : bw
unmollested -> unmolested : bw
unshelter'd -> unsheltered : ar
vargins -> virgins : bw
velcome -> welcome : br
voondrous -> wonderous : de
warkhouse -> workhouse : ga
weazel -> weasel : ar
whimsie -> whimsy : bw
whimsikal -> whimsical : bw
whizzlers -> whistlers : bw
wisitor -> visitor : bw
witchcraf' -> witchcraft : aa
woald -> world : ws
worlt -> world : de
zephurs -> zephyrs : bw
[cluster 9]
'feerd -> afraid : aa
'fessin -> confessing : aa
'longside -> alongside : bw
'merikin -> american : mx
'roun -> around : bw
'twus -> it was : aa
acrosh -> across : ga
afo' -> before : aa
aftah -> after : ws
aftah -> after : ws
ag'n -> against : bw
ahere -> here : bw
aige -> edge : bw
alang -> along : ga
arns -> earns : aa
athout -> without : ca
b'longst -> belonged : aa
b'rieve -> believe : aa
beknownst -> unbeknownst : bw
bown -> born : aa
buttah -> butter : bw
choild -> child : ga
col'er -> colder : fr
conshuns -> conscience : aa
deres -> there is : aa
dese -> these : aa
desthroyin' -> destroying : ga
dho' -> though : aa
dooce -> deuce : br
ebbry -> every : aa
ef -> if : aa
erhead -> ahead : bw
ermung -> among : aa
everythin -> everything : bw
ezn't -> isn't : bw
figgure -> figure : bw
fo'destined -> foredestined : aa
gaes -> goes : ga
getten -> getting : bw
git'n -> getting : aa
gitting -> getting : bw
h'yar -> here : aa
har -> hair : aa
harseff -> herself : aa
hayr -> here : bw
hea' -> hear : bw
heahd -> heard : aa
hearl -> earl : br
himsel' -> himself : ga
hinto -> into : br
hohn -> horn : aa
hosses' -> horses : bw
hup -> up : br
iz -> is : de
kaz -> because : aa
kiarn -> can : aa
kyar -> carry : aa
kyarin' -> carrying : aa
laike -> like : ga
maby -> maybe : bw
mankint -> mankind : du
mehsef -> myself : aa
migh'ly -> mightily : aa
nar -> nary : bw
nawthin -> nothing : ga
nebbah -> never : aa
neebors' -> neighbors' : bw
nexht -> next : ny
nither -> neither : bw
no' -> not : ga
nozes -> noses : bw
o'board -> overboard : aa
oaur -> our : bw
onboosomin' -> unbosoming : bw
opind -> opened : ga
peah -> appear : aa
pennyr'yal -> pennyroyal : bw
pr'aps -> perhaps : aa
provokin' -> provoking : bw
pulin -> paling : bw
quoshint -> quotient : bw
rackynoiterin' -> reconnoitering : bw
reckin -> reckon : bw
regin -> region : bw
rickon -> reckon : bw
rigg -> rig : bw
sabby -> savvy : aa
savun -> saving : bw
shor' -> sure : aa
shpind -> spend : ga
sint -> sent : ga
sketter -> scatter : ca
slepe -> sleep : aa
somp'n' -> something : aa
spen -> spend : aa
sphlit -> split : aa
stannin -> standing : bw
strenk -> strength : aa
strie -> strike : ga
sufrin' -> certain : aa
sumfing -> something : aa
suppawsin -> supposing : ga
t'reatens -> threatens : aa
tawt -> taught : bw
th'oat -> throat : bw
thaz -> that is : ic
thuther -> the other : bw
tiah -> tire : aa
tootin -> hootings : aa
tuf -> tough : ga
tuh -> to : ga
turr -> the other : aa
twa -> two : ga
twar -> it was : aa
vy -> why : aa
vyce -> voice : bw
w'ars -> wear : bw
walse -> waltz : bw
waz -> was : bw
wazh -> was : bw
wazn -> was not : bw
weasened -> wizened : bw
wha'for -> what for : aa
whar -> where : aa
whar' -> where : ga
wherrer -> whether : aa
whuther -> whether : bw
wi'te -> white : aa
widin -> within : ga
worl'ly -> worldly : bw
wrich -> rich : bw
wunst -> once : bw
wur -> were : bw
wus' -> worse : bw
yarly -> early : bw
yars -> years : aa
yes'rday -> yesterday : bw
yode -> road : aa
[cluster 10]
aat -> that : na
ahrmy -> army : ga
algebray -> algebra : bw
aour -> our : bw
argimint -> argument : aa
baist -> beist : br
batroons -> patroons : de
beautchoos -> beauteous : br
bedd -> bed : bw
beece -> piece : de
besser -> better : de
biece -> piece : de
birfday -> birthday : aa
bisskit -> biscuit : bw
blaces -> places : de
blagyards -> blackguards : ga
blingee -> bring : cn
bloomin -> blooming : de
bobscure -> obscure : aa
boddied -> bodied : bw
bolicemen -> policemen : de
borro -> borrow : bw
bozzom -> bosom : bw
bref -> breath : aa
brodder -> brother : na
busst -> burst : bw
butys -> buoys : bw
calculatin -> calculating : bw
callet -> called : de
canew -> canoe : bw
canew -> canoe : bw
capen -> captain : ca
carryins -> carryings : de
certayne -> certain : ar
charitee -> charity : bw
childens -> children : de
chillen -> children : aa
chillunses -> children : aa
chilthren -> children : ga
chusen -> chosen : aa
cidy -> city : de
cirimonies -> ceremonies : ga
coaut -> coat : ga
cobblah -> cobbler : aa
conipshun -> conniption : bw
coomes -> come : de
corkus -> caucus : bw
correkly -> correctly : bw
crathures -> creatures : ga
creaturs -> creatures : ro
daaies -> days : ga
dahkies -> darkies : aa
dancahs -> dancers : aa
danngers -> dangers : bw
dater -> daughter : aa
debbel -> devil : aa
deestricks -> districts : bw
dethired -> desired : ic
diment -> diamond : bw
dimints -> diamonds : bw
dirrt -> dirt : bw
dizzease -> disease : bw
dollarth -> dollars : ch
doorg -> dog : bw
dorrg -> dog : br
drame -> dream : ga
dranslate -> translate : de
dure'll -> door will : ga
edither -> editor : bw
eeged -> aged : ga
faih -> fair : aa
famishin -> famishing : ga
famishin' -> famishing : ga
farst -> fast : br
femly -> family : bw
firres -> firs : ar
flen -> friend : cn
flirtashuns -> flirtations : bw
foorward -> forward : bw
forhed -> forehead : bw
forrads -> foreheads : bw
gaitaw -> garter : cj
gaown -> gown : bw
gawblessyou -> god bless you : ic
genlmn -> gentlemen : aa
genmen -> gentlemen : aa
gentlemin -> gentlemen : ga
gentmans -> gentlemen : aa
gnyaws -> gnaws : aa
goils -> girls : yd
gradis -> gratis : de
grat -> great : aa
greepin -> creeping : de
grillers -> girls : de
grund -> ground : ga
guarrd -> guard : ga
hactor -> actor : ws
hadmiral -> admiral : br
hairse -> hearse : ga
harty -> hearty : bw
hax -> ask : br
histeriks -> hysterics : bw
homyside -> homicide : bw
hoonters -> hunters : de
hoosbant -> husband : de
hoose -> house : ga
houah -> hour : aa
huskin -> husking : bw
hyart -> heart : aa
ile -> ill : bw
itea -> idea : de
jeens -> jeans : bw
jimpsun -> jimson : aa
jippardy -> jeopardy : bw
joose -> juice : aa
juels -> duels : aa
kackel -> cackle : bw
kalling -> calling : bw
kareless -> careless : bw
kinlins -> kindling : aa
knowah -> know : fr
komm -> come : de
konclushion -> conclusion : bw
koppers -> coppers : bw
kukumber -> cucumber : bw
kukumbers -> cucumbers : aa
kups -> cups : bw
kured -> cured : bw
lainded -> landed : yd
landlordts -> landlords : de
larnin'll -> learning will : bw
lodin -> loading : bw
lovlaness -> loveliness : bw
luvely -> lovely : bw
manerskript -> manuscript : bw
markis -> marquis : ga
masthers -> masters : ga
matydoors -> matador : bw
mauster -> master : aa
mawnins -> mornings : aa
meazles -> measles : bw
menoos -> menus : bw
metcen -> medicine : bw
milishy -> militia : bw
minits -> minutes : bw
minsdrel -> minstrel : de
mitest -> mightiest : aa
modder -> mother : aa
molasis -> molasses : bw
mooney -> money : ga
mortual -> mortal : bw
mosely -> mostly : aa
moutent -> mounted : aa
mustaff -> moustache : aa
muxed -> mixed : aa
naburs -> neighborss : bw
nachul -> natural : aa
neghbors -> neighbors : bw
nephe -> nephew : br
niggar -> nigger : bw
noosh -> news : de
notty -> not : aa
nozzer -> another : ic
nuncle -> uncle : ws
ocken -> oxen : ch
ockepant -> occupant : bw
olten -> old : de
oonderstandin -> understanding : de
ownah -> owner : aa
paf -> path : aa
pahtners -> partners : aa
payrints -> parents : ga
peekneek -> picnic : ga
pehsehveh -> preserver : ws
pepl -> people : bw
phalt -> fault : bw
plooms -> blooms : de
poar -> poor : bw
poar -> poor : bw
pote -> port : aa
praktising -> practicing : bw
prar -> prayer : aa
preairie -> prairie : bw
preechers -> preachers : bw
preeze -> prize : ga
prevint -> prevent : bw
prezackly -> exactly : de
princerple -> principle : bw
punken -> pumpkin : bw
pupp -> pup : bw
purfeshun -> profession : bw
purlice -> police : bw
pursent -> percent : bw
qveek -> quick : nd
raal -> real : bw
rade -> rate : de
raih -> rage : aa
reesins -> raisins : ch
rhoundt -> round : de
rhye -> rye : bw
righdt -> right : de
rishk -> risk : ga
ristocrat -> aristocrat : br
rof -> rough : de
rully -> really : br
sackerfices -> sacrifices : bw
saize -> seize : ga
sarjint -> sargeant : ga
sarvint -> servant : bw
savve -> savvy : aa
schoundrel -> scoundrel : de
schtays -> stays : de
seceed -> secede : bw
seddown -> sit down : bw
sekert -> secret : bw
sekund -> second : bw
serbents -> servants : aa
sheppards -> shepherds : aa
shkies -> skies : de
shoodedt -> shot : de
shoolder -> shoulder : ga
shoostrings -> shoestrings : aa
shootun -> shooting : ca
shtars -> stars : de
shtow -> stow : ny
shuit -> suit : ga
sinkin -> sinking : de
sitterzens -> citizens : bw
skeary -> scary : bw
skeerdest -> scaredest : aa
skurser -> scarcer : bw
slartered -> slaughtered : bw
sleefs -> sleeves : bw
snale -> snail : bw
sogers -> soldiers : aa
soldiehs -> soldiers : ws
soldiehs -> soldiers : ws
sord -> sword : bw
sossidges -> sausages : br
spelins -> spellings : ca
steek -> stick : fr
sthummick -> stomach : ic
stoodient -> student : bw
stoory -> story : ga
streeked -> streaked : aa
stweets -> streets : bo
suiterbler -> suitable : bw
suppair -> supper : fr
surcle -> surcingle : bw
swile -> seal : bw
tailyors -> tailors : ar
talkee -> talk : aa
terbacca -> tobacco : aa
teters -> teeters : bw
thankye -> thank you : bw
tharabouts -> thereabouts : bw
thartofore -> theretofore : bw
thlee -> three : cn
thramping -> tramping : ga
thundah -> thunder : aa
tiah -> tire : aa
tlees -> trees : cn
tlousand -> thousand : cn
toorn -> turn : de
tousand -> thousand : de
towzleing -> tousling : bw
treadts -> treats : de
tronk -> trunk : fr
trushts -> trusts : ga
tuckahs -> tuckers : aa
tudstools -> toadstools : bw
ujual -> usual : aa
umbril -> umbrella : aa
vaters -> waters : de
vife -> wife : de
vimmen -> women : de
virchoose -> virtuous : bw
visitahs -> visitors : aa
vlamin -> flaming : de
volunteeh -> volunteer : ws
votsoefer -> whatsoever : de
vrom -> from : de
vuses -> verses : aa
w'alebones -> whalebones : bw
wagin -> wagon : bw
wentter -> went to : bw
whitewaush -> whitewash : ga
wooman -> woman : ga
yearnest -> earnest : bw
yentlemen -> gentlemen : nd
yonda -> yonder : aa
zhentlemans -> gentlemen : fr
zudden -> sudden : ic
[cluster 11]
'seetfulness -> deceifulness : aa
'sistently -> consistently : aa
abooses -> abuse : bw
abstracks -> abstracts : ws
accounter -> account of : bw
ackts -> acts : bw
ackvainted -> acquainted : de
addin -> adding : bw
aftervards -> afterwards : de
afther -> after : ga
aginly -> again : bw
ahindt -> ahead : bw
aiah -> air : ws
aisily -> easily : ga
aisk -> ask : mx
akording -> according : bw
allvays -> always : de
aloike -> alike : ga
aloive -> alive : ga
alreadty -> already : de
annoolly -> anually : bw
aought -> ought : ny
arternoon -> afternoon : aa
asket -> asked : de
awff -> off : ws
awfu -> awful : ga
belangs -> belongs : ga
belaves -> believe : ga
bercause -> because : bw
betterr -> better : bw
bevore -> before : de
bissiniss -> business : bw
bothahed -> bothered : aa
breks -> breaks : aa
buk -> book : ca
capabel -> capable : bw
caple -> capable : ca
clapt -> clapped : bw
cohnah -> corner : ws
contind -> contend : ga
continners -> continues : bw
contint -> content : ga
contrakt -> contract : bw
coold -> could : ga
crackt -> cracked : aa
daihs -> dares : aa
deown -> down : bw
desarfs -> deserves : du
det -> that : de
dhry -> dry : ga
dirsty -> thirsty : de
dize -> dies : bw
doise -> dies : ga
dontcher -> do you not : br
doot -> doubt : ga
dowtless -> doubtless : bw
dreet -> treat : de
drowndid -> drowned : aa
ead -> eat : de
eaight -> eight : ga
ebber -> ever : aa
eendwise -> endwise : aa
ef -> if : aa
eftsoone -> soon : ar
eher -> here : de
elekant -> elegant : bw
fairse -> fierce : bw
fakt -> fact : bw
favior -> favor : aa
fayways -> fairies : ch
feal -> feel : bw
fiftee -> fifty : cn
gardins -> gardens : bw
gehappenet -> happened : de
gifest -> give : de
gildeth -> gilds : ar
goame -> go : de
guildy -> guilty : de
gwan -> going : aa
haansome -> handsome : aa
hanle -> handle : ar
hansumest -> handsomest : bw
hantily -> handily : du
harf -> half : bw
heah -> hear : aa
heasier -> easier : br
heep -> heap : bw
heer -> hear : bw
heeted -> heated : bw
heye -> eye : bw
hild -> held : ga
himsilf -> himself : ga
hinnercent -> innocent : ws
hoel -> hole : bw
hoffen -> hoping : fr
hoffence -> offence : ws
horizen -> horizon : bw
howeber -> however : aa
howm -> how : br
hunten -> hunting : ga
huvvering -> hovering : bw
ideer -> idea : bw
indade -> indeed : ga
inheritid -> inherited : bw
invint -> invent : ga
jeest -> just : ga
jintly -> jointly : bw
joostify -> justify : ga
jue -> due : bw
kalls -> calls : bw
kanaday -> canada : bw
kannot -> cannot : bw
kape -> keep : ga
kear -> care : fr
keeck -> kick : mx
keepa -> keeps : it
klimbing -> climbing : bw
kontackt -> contact : bw
kote -> quote : bw
kows -> cows : bw
lefe -> leaf : ca
licket -> licked : ga
loong -> long : ga
losdt -> lose : de
maircy -> mercy : ga
mischeef -> mischief : fr
miself -> myself : bw
mitnight -> midnight : de
moir -> more : ga
muvver -> mother : ch
mysel -> myself : ga
mysell -> myself : ga
nade -> need : ga
narves -> nerves : bw
neenter -> need not : ws
noder -> another : aa
norate -> orate : de
notthin -> nothing : bw
nurst -> nursed : ar
ofter -> often : ws
onderstaind -> understand : mx
ondil -> until : de
oonderstand -> understand : de
oopon -> upon : de
oppry -> opera : aa
ortuh -> ought to : bw
orwange -> orange : aa
oulder -> older : ga
outter -> out of : bw
owah -> our : ws
owanges -> oranges : ch
pait -> paid : yd
pefore -> before : de
pehind -> behind : de
pepl -> people : bw
perfore -> perforce : de
phaith -> faith : bw
phware -> where : ga
phwere -> where : ga
plase -> please : ga
plentie -> plenty : cn
pooerile -> poorly : bw
poundin -> pounding : bw
pravint -> prevent : ga
prommust -> promised : aa
propeh -> proper : aa
pursew -> pursue : bw
purtty -> pretty : bw
pway -> pray : ch
quale -> quail : bw
questshun -> question : bw
raich -> reach : ga
raikoned -> reckoned : bw
ratha -> rather : ws
rattain -> retain : fr
regwet -> regret : ic
relehf -> relief : ga
restrayned -> restrained : bw
rongfully -> wrongfully : bw
rychely -> richly : ar
saige -> seige : ga
saing -> saying : bw
sairvice -> service : ga
sarve -> serve : aa
scence -> since : bw
senden -> sending : bw
shief -> chief : de
shnore -> snore : de
shpend -> spend : de
shtamped -> stamped : ga
shtern -> stern : de
shvears -> swear : de
sidding -> sitting : de
sloightest -> slightest : ga
slorter -> slaughter : bw
solt -> sold : yd
somevhere -> somewhere : de
spaihed -> spared : aa
speakee -> speak : pi
stardting -> starting : de
startet -> started : de
stattoo -> statue : bw
sunest -> soonest : ga
swater -> sweeter : ga
swere -> swear : ar
takynge -> taking : ar
tareing -> tearing : bw
tayched -> teached : ga
tebts -> debts : du
teelling -> telling : ga
teng -> thing : nd
thair -> there : ga
theye -> there is : ws
theysevs -> themselves : aa
thikest -> thickest : bw
thisyere -> this here : aa
thoat -> thought : ch
thow -> show : bw
thruer -> truer : ga
thruly -> truly : ga
toold -> told : ga
tortur -> torture : bw
tresst -> dressed : de
twip -> tip : cj
unlest -> unless : bw
untroof -> untruth : aa
valls -> falls : de
vate -> wait : br
vewry -> very : bo
vithin -> within : de
vorking -> working : de
vorlt -> world : de
vorn -> worn : de
vorser -> worse : de
vrighten -> frighten : de
wacancy -> vacancy : de
wahnted -> wanted : ws
warmints -> varmints : bw
watchit -> watched : ga
waying -> weighing : bw
weel -> well : ga
weeld -> wield : bw
weell -> well : ga
weelleengly -> willingly : fr
wherivir -> wherever : ga
wherrer -> whether : aa
whoze -> whose : bw
wilteth -> wilts : bw
woik -> work : yd
wondair -> wonder : fr
wor -> were : ga
woulden -> would not : bw
wrang -> wrong : ga
wuhse -> whose : ws
wuldn't -> wouldn't : bw
wunk -> winked : aa
wuzzent -> was not : aa
yearthly -> earthly : bw
yohselves -> yourselves : ws
youa -> your : ws
youfful -> youthful : a
zat -> that : fr
zere -> there : fr
zey -> they : fr
zez -> the : fr
zure -> sure : fr
[cluster 12]
'minish'd -> diminished : ar
ador'd -> adored : ar
arch'd -> arched : ar
attack'd -> attacked : ar
barrl'd -> barreled : bw
betroth'd -> betrothed : ar
blacken'd -> blackened : ar
blanch'd -> blanched : ar
butcher'd -> butchered : bw
call'd -> called : bw
chain'd -> chained : ar
chasten'd -> chastened : ar
checker'd -> checkered : ar
chuck'd -> chucked : bw
chuck'd -> chucked : bw
claw'd -> clawed : ar
coil'd -> coiled : ar
collo'd -> colored : aa
cover'd -> covered : ar
crawl'd -> crawled : ar
cuss'd -> cursed : bw
design'd -> designed : ar
destin'd -> destined : ar
diagnos'd -> diagnosed : ar
dishevell'd -> disheveled : ar
disown'st -> disowned : ar
dispel'd -> dispelled : ar
dispell'd -> dispelled : ar
drap'd -> draped : ar
dress'd -> dressed : bw
dror'd -> drew : bw
eclips'd -> eclipsed : ar
endanger'd -> endangered : ar
esteem'd -> esteemed : ar
fear'd -> feared : ar
fear'd -> feared : bw
fill'd -> filled : ar
flourish'd -> flourished : bw
fork'd -> forked : ar
form'd -> formed : ar
gladden'd -> gladdened : ar
halo'd -> haloed : ar
holler'd -> hollered : aa
hoof'd -> hoofed : ar
howl'd -> howled : ar
illumin'd -> illuminated : ar
imbalm'd -> embalmed : ar
impos'd -> imposed : ar
intrench'd -> entrenched : ar
joyn'd -> joined : ar
kill'd -> killed : bw
lean'd -> leaned : ga
letter'd -> lettered : ar
link'd -> linked : ar
look'd -> looked : ar
look'dst -> looked : ar
mar'd -> marred : bw
march'd -> marched : ar
measure'd -> measured : ar
mirror'd -> mirrored : ar
misnam'd -> misnamed : ar
mix'd -> mixed : ar
moistur'd -> moistured : ar
moor'd -> moored : ar
motion'd -> motioned : ar
mouth'd -> mouthed : ar
mov'd -> moved : ar
murmur'd -> murmured : ar
nurs'd -> nursed : ar
order'd -> ordered : ar
outlin'd -> outlined : ar
perform'd -> performed : ar
perform'd -> performed : ar
pick'd -> picked : ar
pierc'd -> pierced : ar
pinch'd -> pinched : ar
pois'd -> poised : ar
preach'd -> preached : ar
prov'dst -> provides : ar
puls'd -> pulsed : ar
receiv'd -> recieved : ar
reck'd -> reckoned : ar
reel'd -> reeled : ar
rejoin'd -> rejoined : ar
rejoyc'd -> rejoiced : ar
repos'd -> reposed : ar
rev'rently -> reverently : ar
revers'd -> reversed : ar
see'd -> saw : aa
seem'd -> seemed : ar
seiz'd -> seized : ar
sham'd -> shamed : ar
shipp'd -> shipped : bw
show'd -> showed : bw
sicken'd -> sickened : ar
sigh'd -> sighed : bw
sign'd -> signed : ar
snarl'd -> snarled : ar
snatch'd -> snatched : ar
sober'd -> sobered : ar
soil'd -> soiled : ar
spoil'd -> spoiled : ar
stepp'd -> stepped : ar
stubb'n -> stubborn : bw
swell'd -> swelled : ar
tell'd -> told : br
thank'd -> thanked : ar
throbb'd -> throbbed : ar
track'd -> tracked : ar
treasur'd -> treasured : ar
tree'd -> treed : bw
unclos'd -> unclosed : ar
unopen'd -> unopened : ar
unperform'd -> unperformed : ar
unquell'd -> unquelled : ar
utter'd -> uttered : ar
vow'd -> vowed : ar
wav'd -> waved : ar
weather'd -> weathered : ar
wedg'd -> wedged : ar
wield'st -> wieldest : ar
work'd -> worked : ar
[cluster 13]
'thine -> your : ar
'twere -> it were : ar
actedst -> acted : ar
alsoe -> also : ar
answert -> answered : de
apparell -> apparel : ar
appeareiled -> appareled : ar
beent -> bent : ga
beestes -> beasts : ar
begane -> began : ar
beliefe -> believe : de
beyng -> being : ar
boote -> boot : ar
bringe -> bring : ar
certaine -> certain : ar
changet -> changed : de
commandedt -> commanded : de
committeth -> commits : ar
cropt -> cropped : ar
custome -> custom : ar
dealth -> dealt : ar
denieth -> deny : ar
descendid -> descended : bw
doore -> door : ar
eferywhere -> everywhere : de
erecte -> erect : ar
eternall -> eternal : ar
excuset -> excused : de
farr -> indeed : ga
fitt -> fit : ar
germe -> germ : ar
gottest -> had : ar
greatfull -> grateful : ar
grewe -> grew : ar
grimme -> grim : de
harma -> harm : it
hatcht -> hatched : ar
hearde -> heard : ar
hopen -> hoping : br
insuldt -> insult : de
joye -> joy : ar
leanet -> leaned : de
londe -> land : ar
lyeth -> lies : ar
magnanimeetee -> magnanimity : ga
maites -> mate : ar
manne -> man : ar
moe -> more : ar
nevere -> never : ar
nighte -> night : ar
oldher -> older : ga
oulde -> old : ar
phile -> file : bw
planneth -> plans : ar
prisonaire -> prisoner : it
quicke -> quick : ar
ranne -> ran : ar
remaine -> remain : ar
ripplen -> rippling : de
sawt -> sort : aa
sayynge -> saying : ar
seene -> soon : ga
shede -> she'd : aa
smoothe -> smooth : ar
sonne -> son : ar
toilett -> toilet : bw
turnit -> turned : ga
villayge -> village : ar
vinest -> finest : de
voyagest -> voyage : ar
warse -> worse : ga
washt -> washed : bw
wilest -> wildest : aa
wishet -> wished : du
wisht -> wished : bw
witche -> witch : de
yeare -> year : ar
[cluster 14]
'afeared -> afraid : bw
'piscopal -> episcopcal : aa
'piscopal -> episcopal : bw
'polegise -> apologise : aa
'seetful -> deceitful : aa
'sistency -> persistency : aa
'vorce -> divorce : ch
'westigation -> investigation : aa
abbreevyated -> abbreviated : bw
accusit -> accused : ga
advertisy -> adversity : bw
affekskuns -> affections : bw
affliktions -> afflictions : bw
afterw'iles -> afterwhile : fr
ahmor -> armor : aa
alongk -> along : de
argify -> argue : bw
arrouse -> arouse : ar
atthributes -> attributes : ga
awffice -> office : ca
befoar -> before : bw
beterment -> betterment : ca
blenty -> plenty : de
caniption -> conniption : bw
clatt'rings -> clatterings : ar
cleaveth -> cleaves : ar
closin -> closing : bw
comminced -> commenced : ga
complerment -> compliment : bw
conclooded -> concluded : bw
confederatin' -> confederating : bw
conterive -> contrive : bw
contrairy -> contrary : bw
contwive -> contrive : bo
conwenient -> convenient : de
conwersation -> conversation : aa
coundry -> country : de
crisanthmum -> chrysanthemum : bw
crooilty -> cruelty : bw
cuzzins -> cousins : bw
darnfoolness -> foolishness : bw
debudy -> deputy : de
defaute -> defeat : ar
diffikilties -> difficulties : aa
dirgested -> digested : bw
disapp'inted -> disappointed : bw
disburthened -> unburdened : ar
disobed'ent -> disobedient : ny
dispize -> despise : bw
disposhul -> disposal : ws
disposishun -> disposition : bw
doublit -> doublet : ga
dynner -> dinner : ar
eberlastn' -> everlasting : aa
egrejus -> egregious : bw
endossments -> endorsements : aa
ennywheres -> anywhere : aa
enthoosiast -> enthusiast : bw
erekted -> erected : bw
erlive -> alive : bw
esgabe -> escape : de
essemblance -> resemblance : bw
everywhars -> everywhere : bw
exclooded -> excluded : bw
expekting -> expecting : bw
feahful -> fearful : aa
fidjetty -> fidgety : aa
foinest -> finest : ga
folget -> forget : pg
foliow'd -> followed : ar
folowed -> followed : ar
footshteps -> footsteps : du
fyesh -> fresh : ws
gawbless -> god bless : ic
ghosdt -> ghost : de
gran'chillun -> grandchildren : aa
grumly -> grumpy : ar
guvmentel -> governmental : bw
hebinly -> heavenly : aa
hereticks -> heretics : bw
honnaw -> honor : ic
huspant -> husband : du
hyead -> heard : aa
imagin'st -> imagine : ar
immij -> image : aa
immotality -> immortality : bw
involidate -> invalidate : ca
ither -> other : bw
kapable -> capable : cj
kedn't -> couldn't : bw
kinniptions -> conniptions : bw
knoweledge -> knowledge : bw
kompare -> compare : bw
kompared -> compared : bw
kompell -> compel : bw
komplaint -> complaint : bw
laporing -> laboring : de
legislatur' -> legislature : ws
litel -> little : ca
lyved -> lived : ar
meddow -> meadow : bw
meddowtates -> meditates : aa
mercyfull -> merciful : bw
mersyful -> mercyful : cj
misthress -> mistress : ga
natchurly -> naturally : bw
naythur -> neither : ga
ne'ertheless -> neverthelesss : ar
nears't -> nearest : ar
nighes -> near : ca
nivver -> never : ga
nusboy -> newsboy : ca
o'dination -> ordination : aa
o'erdo -> overdo : ar
o'erlook -> overlook : ar
o'erlooked -> overlooked : ar
o'erlooking -> overlooking : ar
o'erpowered -> overpowered : ar
o'erran -> overran : ar
o'erreaching -> overreaching : ar
o'ertops -> overtops : ar
o'erturn -> overturn : ar
obergrow'd -> overgrown : aa
occassionly -> occasionally : bw
ohfice -> office : ws
oi've -> i've : ga
olifaktory -> olifactory : bw
ombrage -> umbrage : bw
onmoved -> unmoved : bw
onsafe -> unsafe : bw
ontirely -> entirely : bw
orficers -> officers : bw
p'ar -> pair : bw
par'bles -> parables : aa
pardise -> paradise : ca
partenship -> partnership : aa
partickle -> particle : bw
peglory'd -> begloried : de
pekin -> begin : de
perfarmance -> performance : ga
perfektion -> perfection : bw
perfesshunal -> professional : bw
perooses -> peruses : bw
pertic'l'r -> particular : bw
phools -> fools : bw
pizenest -> poisonest : bw
plessure -> pleasure : bw
poultiss -> poultice : bw
preasent -> presents : aa
predijiced -> prejudiced : ws
prejoodiced -> prejudiced : bw
prevint -> prevent : bw
prewents -> prevents : de
prooved -> proved : ar
proposin -> proposing : aa
proprierty -> propriety : bw
psalt -> salt : bw
quait -> quiet : ga
rekolek -> recollect : bw
rekollekt -> recollect : bw
remova -> removed : it
rescude -> rescued : sh
rezume -> resume : aa
roozter -> rooster : de
sassagefaction -> satisfaction : aa
savigely -> savagely : bw
scannul -> scandal : aa
sekurity -> security : bw
setteth -> sets : ar
shdrain -> strain : de
simptums -> symptoms : bw
sollertude -> solitude : aa
sooppose -> suppose : du
spieing -> spying : bw
squail -> squeal : ga
squoze -> squeezed : aa
stablishment -> establishment : ws
staie -> stay : ar
sthroke -> stroke : ga
stifleth -> stifles : ar
stoombled -> stumbled : ca
streth -> street : ga
sumfing -> something : aa
suppozed -> supposed : bw
swottuated -> situated : aa
throoper -> trooper : bw
throoper -> trooper : bw
throubled -> troubled : ga
thursting -> thirsting : bw
tisagree -> disagree : de
trooly -> truly : bw
troothful -> truthful : bw
vendin -> vending : bw
virdict -> verdict : ar
vouldt -> would : de
welfair -> welfare : bw
whatsomedeber -> whatsoever : aa
whereaboots -> whereabouts : bw
whowle -> whole : ca
woice -> voice : bw
[cluster 15]
'av -> have : bw
'bout -> about : aa
'bout -> about : bw
'bout -> about : aa
'bout -> about : bw
'cause -> because : bw
'cause -> because : bw
'cause -> because : b
'ceptin' -> excepting : bw
'coon -> raccoon : aa
'cos -> because : br
'e -> you : bw
'flictions -> afflictions : aa
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'licious -> delicious : aa
'neath -> beneath : ar
'neath -> beneath : ar
'quiries -> enquiries : br
'scuse -> excuse : bw
'scuse -> excuse : aa
'siderable -> considerable : aa
'spect -> expect : aa
'sposed -> supposed : bw
'sposing -> exposing : aa
'sposing -> suppose : pi
'sprise -> surprise : aa
't -> it : bw
't -> it : bw
't -> it : ar
'tain't -> it ain't : bw
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ga
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ga
'tis -> it is : br
'tis -> it is : de
'tis -> it is : ar
'tis -> it is : bw
'tis -> it is : bw
'tis -> it is : ar
'tis -> it is : ar
'tis -> it is : bw
'twas -> it was : bw
'twas -> it was : ar
'twas -> it was : ar
'twixt -> between : ar
'twould -> it would : bw
'twould -> it would : ar
'vell -> well : de
aboundin -> abounding : bw
arry -> any : bw
auvery -> every : du
backage -> package : de
blackin' -> blacking : ny
bleasure -> pleasure : de
blustry -> blustery : bw
boist'rous -> boisterous : ar
burried -> buried : bw
calcilation -> calculation : bw
callst -> call : ar
chists -> chests : aa
clencht -> clenched : bw
comone -> common : ar
comrate -> comrade : du
crambry -> cranberry : aa
cutther -> cutter : ga
d'ye -> do you : bw
dancin -> dancing : de
darnin -> darning : bw
daw' -> dawn : ga
deirn -> their : aa
deory -> theory : de
din't -> didn't : bw
disapprobative -> disapprovingly : bw
dounkast -> downcast : bw
dragum -> dragon : aa
draps -> drops : bw
effec' -> effect : bw
empidence -> impudence : bw
equiv'lent -> equivalent : bw
errin' -> erring : bw
exquisit -> exquisite : bw
fauts -> faults : ga
faylings -> feelings : ga
fitten -> fit : bw
flied -> fried : cn
foke -> folk : aa
gares -> cares : de
gluvs -> gloves : bw
gracy -> crazy : de
gub -> give : aa
halluff -> half : de
hankerchers -> handkerchiefs : bw
hankerin -> hankering : bw
heold -> hold : bw
hexcept -> except : br
hilp -> help : ga
himage -> image : aa
ho'ns -> horns : aa
honnable -> honorable : bw
hought -> ought : fr
hudder -> other : fr
huv -> of : br
hyeh -> here : ws
hyked -> hiked : bw
innicents -> innocents : ga
ironin' -> ironing : bw
jender -> gender : bw
joggin -> jogging : bw
justiss -> justice : bw
knok -> knock : bw
knoked -> knocked : bw
kyarrge -> carriage : aa
kynde -> kind : ar
l'ave -> leave : ga
laddy -> lady : ga
lisence -> license : bw
lonesom' -> lonesome : aa
loudah -> louder : aa
lowes' -> lowest : bw
lukin -> looking : ca
ma'ch -> much : aa
minnits -> minutes : bw
mistrus -> mistress : br
misunderstandin' -> misunderstanding : ga
moile -> mile : ga
murderin' -> murdering : bw
neame -> name : fr
negatiff -> negative : bw
noo -> now : br
nudda -> neither : aa
nuze -> news : bw
ol' -> old : bw
ol'er -> older : aa
oncompromisin' -> uncompromising : bw
onquirin' -> inquiring : aa
overwhelmin -> overwhelming : bw
pastur' -> pasture : aa
pedween -> between : de
percessions -> processions : bw
persoo -> pursue : aa
pervokin'est -> provoking : bw
peskilly -> peskily : bw
pethed -> pathed : bw
pird -> bird : de
pithiful -> pitiful : ga
plede -> pleade : ar
plentie -> plenty : ar
preachah -> preacher : aa
protecter -> protector : bw
provizo -> provision : bw
provocated -> provoked : bw
puddins -> puddings : aa
quate -> quiet : ga
quicking -> quickening : ar
referrest -> refer : ar
respektably -> respectably : bw
ritten -> written : bw
rockin' -> rocking : bw
rok -> rock : bw
sarbed -> served : aa
sarvin -> serving : ga
scrumtious -> scrumptious : bw
scurryin' -> scurrying : bw
scuze -> excuse : aa
shedst -> sheds : ar
shinies' -> shiniest : aa
shure -> sure : bw
shuze -> shoes : bw
sillables -> syllables : bw
sinna -> sinner : aa
sirkle -> circle : bw
sivilization -> civilization : bw
skrimping -> scrimping : bw
sleddin -> sledding : bw
smott -> smote : ar
sno -> snow : bw
spale -> spell : ga
squirl -> squirrel : bw
stalun -> stealing : ca
stid -> instead : bw
stold -> stole : bw
strek -> struck : fr
stroppin' -> stropping : aa
subjekt -> subject : bw
suffin -> something : aa
summat -> something : bw
surprizes -> surprises : bw
t'ousands -> thousands : de
tarif -> tariff : bw
there're -> there are : bw
thorrybreds -> thoroughbreds : aa
thrade -> trade : ga
thrates -> treats : ga
tiz -> it is : bw
trompettes -> trumpets : ar
tussel -> tussle : bw
unchangin -> unchanging : bw
victor'ous -> victorious : bw
w'ere -> where : cj
we'se -> we are : aa
we'ze -> we have : aa
wentest -> went : ar
whispun' -> whispering : aa
wrang -> wrong : ga
wrasslin' -> wrestling : bw
y'r -> your : bw
yeahs -> years : ws
yeahs -> years : ws
yeahs -> years : ws
yo'rn -> yours : bw
[cluster 16]
'bout -> about : bw
'bout -> about : aa
'bout -> about : aa
'bout -> about : fr
'bout -> about : na
'bout -> about : bw
'case -> because : aa
'cause -> because : bw
'cause -> because : bw
'cause -> because : ch
'cause -> because : aa
'cause -> because : bw
'cause -> because : ch
'cause -> because : bw
'cause -> because : ar
'cep -> except : aa
'ceptin' -> excepting : bw
'cl'ar -> clear : bw
'clar -> clear : aa
'cos -> because : au
'course -> of course : ch
'dar -> there : aa
'dar -> there : aa
'dat -> that : aa
'dat -> that : aa
'deed -> indeed : aa
'deed -> indeed : aa
'deed -> indeed : bw
'deed -> indeed : bw
'deed -> indeed : br
'deed -> indeed : aa
'dem -> them : aa
'den -> then : aa
'dis -> this : aa
'e -> he : aa
'e -> he : br
'e -> he : br
'e -> he : aa
'e -> he : aa
'e -> he's : br
'ear -> hear : br
'ef -> if : aa
'en -> and : aa
'ere -> here : bw
'ere -> here iss : br
'ere -> here : br
'ere -> here : bw
'fec -> effect : aa
'fi -> if i was : bw
'fore -> before : bw
'fore -> before : ar
'fraid -> afraid : bw
'go -> ago : aa
'hit -> it : aa
'hol' -> hold : aa
'ile -> oil : bw
'less -> unless : aa
'member -> remember : bw
'member -> remember : bw
'mongst -> amongst : bw
'more'n -> more than : bw
'n -> than : ar
'n -> and : bw
'n' -> and : bw
'n' -> and : bw
'n' -> and : bw
'nunder -> under : bw
'omans -> women : ch
'ome -> home : br
'ouldn't -> wouldn't : ga
'peahs -> appears : aa
'pears -> appears : sw
'pears -> appears : bw
'pears -> appears : ny
'pears -> appears : bw
'pears -> appears : aa
'pears -> appears : aa
'pears -> appears : bw
'pears -> appears : aa
'pears -> appears : ga
'pears -> appears : aa
'pears -> appears : bw
'pears -> appears : bw
'pears -> appears : bw
'pears -> appears : aa
'pears -> appears : aa
'pon -> upon : bw
'quitted -> acquitted : bw
'roun' -> around : bw
'round -> around : na
'spec' -> expect : bw
'specks -> expect : aa
'spect -> expect : ar
'spose -> suppose : na
'spose -> suppose : bw
'spose -> suppose : aa
'spose -> suppose : bw
't -> it : bw
't -> it : bw
't -> iy : bw
'tain't -> it is not : bw
'tain't -> it is not : bw
'tain't -> it ain't : bw
'tain't -> it ain't : bw
'tain't -> it is not : bw
'tain't -> it ain't : bw
'taint -> it ain't : aa
'taters -> potatoes : aa
'thas -> that is : br
'twa -> it was : bw
'twad -> it would : ca
'twas -> it was : bw
'twell -> it well : aa
'w'at -> what : aa
'w'en -> when : aa
'w'iles -> while : aa
'whar'bouts -> whereabout : aa
'yere -> here : bw
'zert -> dessert : aa
a'most -> almost : bw
a'ter -> after : bw
a'ways -> always : bw
ag'in' -> against : bw
ag'ins' -> against : aa
aind't -> ain't : bw
an'' -> and : aa
ar' -> there : aa
ar' -> there : aa
back'ard -> backward : bw
blast'n' -> blasting : bw
bot' -> bottle : ny
ca'n' -> cannot : aa
cook'n -> cooking : ny
cos' -> cost : bw
da'kes' -> darkest : aa
dat'a -> that : aa
dey'se -> there is : aa
di'mond -> diamond : bw
di'mond -> diamond : bw
di'monds -> diamonds : bw
did'n -> didn't : cj
din' -> did not : aa
do'n' -> don't : br
doctor'n' -> doctoring : bw
doesna' -> doesn't : ga
em' -> them : bw
except'n' -> excepting : ws
firs' -> first : fr
forgett'n' -> forgetting : aa
fr'm -> from : bw
fur'im -> for him : br
giv'er -> give her : ny
go'n' -> going : bw
gold'n -> golden : aa
gots -> got : de
gran'pap -> grandpap : bw
her'n -> hers : bw
holpin' -> helping : aa
jos'lin' -> jostling : bw
kurn't -> can't : bw
larn't -> learned : aa
mis't -> missed : bw
mo'ns -> more than : aa
mor'n -> more than : bw
oo'd -> who would : ws
out'n -> out of : bw
pass'em -> pass them : bw
po' -> poor : aa
sett'n' -> sitting : aa
sin' -> since : bw
some'un -> someone : bw
t'night -> tonight : bw
t'rough -> through : aa
t'ye -> to you : bw
te' -> to : aa
th'ee -> three : aa
that'n -> that one : bw
theys' -> they are : bw
throo' -> through : bw
wa' -> was : ny
wadn't -> wasn't : br
wid'n -> with an : aa
won'er -> wonder : na
yain't -> ain't : aa
yeste'day -> yesterday : bw
yo' -> you : br
you' -> your : aa
[cluster 17]
'wilt -> will : ar
abasheth -> abashes : ar
accordantly -> accordingly : ar
adoptest -> adopt : ar
asketh -> asks : ar
bidst -> bids : ar
boometh -> booms : ar
brakest -> break : ar
bruiseth -> bruises : ar
cheereth -> cheers : ar
claimeth -> claims : ar
claimeth -> claims : ar
crackleth -> crackles : ar
darest -> dare : ar
deceivest -> deceive : ar
decends -> descends : bw
dependeth -> depends : ar
differeth -> differs : ar
discovereth -> discovers : ar
disturbeth -> disturbs : ar
drifteth -> drifts : ar
easyly -> easily : bw
enableth -> enables : ar
engraven -> engraved : ar
foldeth -> folds : ar
forecasteth -> forecasted : ar
foreseeth -> forsees : ar
glimmereth -> glimmers : ar
honoreth -> honors : ar
inquireth -> inquires : ar
laughest -> laugh : ar
leaveth -> leaves : ar
lingereth -> lingers : ar
lookst -> look : ar
lurketh -> lurks : ar
maketh -> makes : ar
marrieth -> marries : ar
mattereth -> matters : ar
meltest -> melts : ar
moldest -> mold : ar
museth -> muses : ar
mutterest -> mutter : ar
numbereth -> numbers : ar
objectd -> objected : ar
overfloweth -> overflows : ar
perfecteth -> perfects : ar
pickest -> picks : ar
pierceth -> pierces : ar
pleadest -> plead : ar
poureth -> pours : ar
promisest -> promise : ar
puzzlest -> puzzle : ar
quothed -> quoted : ar
reasonest -> reason : ar
receivest -> receives : ar
recognizeth -> recognizes : ar
reeleth -> reels : ar
remainest -> remain : ar
rememberest -> remember : ar
reproduceth -> reproduces : ar
rescueth -> rescues : ar
riseth -> rises : ar
sangest -> sang : ar
sayst -> say : ar
searcheth -> searches : ar
selleth -> sells : ar
sheddeth -> sheds : ar
shooteth -> shoots : ar
shrilleth -> shrills : ar
spanneth -> spans : ar
stalketh -> stalks : ar
succeedeth -> succeeded : ar
supposest -> suppose : ar
takest -> take : ar
tarryeth -> tarries : ar
teacheth -> teaches : ar
tempereth -> tempers : ar
throwest -> throw : ar
tieth -> ties : ar
tolleth -> tolls : ar
torturest -> torture : ar
unitest -> unites : ar
uttereth -> utters : ar
waketh -> wakes : ar
workest -> work : ar
worshipeth -> worship : nan
wringest -> wring : ar
wrongeth -> wrongs : ar


==> images/dtag/17_tokens_caninec_diff.txt <==
[cluster 1]
'kaze -> because : aa
'spoze -> suppose : bw
'zert -> dessert : aa
bozzom -> bosom : bw
butiz -> beauties : bw
cauzed -> caused : bw
cuzzins -> cousins : bw
dispize -> despise : bw
dize -> dies : bw
dizzease -> disease : bw
ezn't -> isn't : bw
huzzies -> hussies : ar
iz -> is : de
kaz -> because : aa
meazles -> measles : bw
mezzure -> measure : bw
mizzerable -> miserable : bw
mozied -> mosied : ar
nozes -> noses : bw
nozzer -> another : ic
nuze -> news : bw
pazsed -> passed : bw
pizeners -> poisoners : bw
pizenest -> poisonest : bw
plazing -> pleasing : ga
plezure -> pleasure : bw
prizons -> prisons : bw
provizo -> provision : bw
rezolute -> resolute : bw
rezume -> resume : aa
roozter -> rooster : de
scuze -> excuse : aa
shuze -> shoes : bw
suppozed -> supposed : bw
surprizes -> surprises : bw
thaz -> that is : ic
tiz -> it is : bw
towzleing -> tousling : bw
uneazy -> uneasy : bw
waz -> was : bw
wazh -> was : bw
wazn -> was not : bw
we'ze -> we have : aa
weazel -> weasel : ar
whizzlers -> whistlers : bw
whoze -> whose : bw
wizzitin' -> visiting : aa
wuzzent -> was not : aa
zat -> that : fr
zere -> there : fr
zey -> they : fr
zez -> the : fr
zudden -> sudden : ic
zure -> sure : fr
[cluster 2]
'emselves -> themselves : bw
'gressional -> congressional : aa
'sistency -> persistency : aa
'westigation -> investigation : aa
abbreevyated -> abbreviated : bw
aboundin -> abounding : bw
absense -> absence : ch
abyssmal -> abyssal : ar
accaounts -> accounts : bw
accommodazion -> accomodation : it
accordantly -> accordingly : ar
accounter -> account of : bw
ackvainted -> acquainted : de
actedst -> acted : ar
addin -> adding : bw
adrocious -> atrocious : de
advertisy -> adversity : bw
affectin -> affecting : bw
affidavid -> affidavit : bw
aftervards -> afterwards : de
aginly -> again : bw
aind't -> ain't : bw
airley -> early : ga
airley -> early : ga
aisk -> ask : mx
alang -> along : ga
algebray -> algebra : bw
allussion -> illusion : bw
allvays -> always : de
altogeder -> altogether : aa
ammernution -> ammunition : bw
ampytates -> amputates : bw
anoder -> another : aa
aought -> ought : ny
aour -> our : bw
aplauded -> applauded : ar
appale -> appeal : ga
appareiled -> appareled : ar
apparell -> apparel : ar
appeareiled -> appareled : ar
appollygies -> apologies : ga
aristograt -> aristocrat : de
arival -> arrival : aa
arogant -> arrogant : bw
arrouse -> arouse : ar
arry -> any : bw
arternoon -> afternoon : aa
artiss -> artist : bw
asmy -> asthma : bw
athletick -> athletic : bw
atmusfere -> atmosphere : bw
aufternoon -> afternoon : ar
aventures -> adventures : ar
avraid -> afraid : de
awff -> off : ws
awffice -> office : ca
awfu -> awful : ga
axceed -> accede : bw
axceptabel -> acceptable : bw
babbies -> babies : bw
babtism -> baptism : aa
backage -> package : de
batroons -> patroons : de
bedd -> bed : bw
beggaris -> beggars : ar
belangs -> belongs : ga
beleaving -> believing : bw
belengs -> belongs : ca
beliefe -> believe : de
bercause -> because : bw
bernightedness -> benightedness : bw
besser -> better : de
beterment -> betterment : ca
betterr -> better : bw
bettin -> betting : bw
bevore -> before : de
beyng -> being : ar
biece -> piece : de
biggermus -> bigamist : ca
billyus -> bilious : bw
birfday -> birthday : aa
blaces -> places : de
blackslider -> backslider : aa
blagyards -> blackguards : ga
bleasure -> pleasure : de
blenty -> plenty : de
bliff -> bluff : bw
bloomin -> blooming : de
bluid -> blood : ga
bobscure -> obscure : aa
boddied -> bodied : bw
bodygyards -> bodyguards : ga
boem -> poem : de
bolicemen -> policemen : de
borro -> borrow : bw
bown -> born : aa
braggin -> bragging : bw
brandishin -> brandishing : bw
braws -> bras : ga
bref -> breath : aa
breks -> breaks : aa
bremeditated -> premeditated : de
bringin -> bringing : bw
brodder -> brother : na
buk -> book : ca
bungalo -> bungalow : ar
burried -> buried : bw
busst -> burst : bw
buzzud -> buzzard : aa
byby -> baby : ny
calcilation -> calculation : bw
calculatin -> calculating : bw
canew -> canoe : bw
canew -> canoe : bw
caniption -> conniption : bw
caow -> cow : bw
capabel -> capable : bw
captings -> captains : bw
carroled -> caroled : ar
carryins -> carryings : de
caterpillier -> caterpillar : aa
cavilry -> cavalry : bw
ceilin -> ceiling : bw
certayne -> certain : ar
certing -> certain : bw
champaigne -> champagne : bw
charactericstics -> characteristics : bw
chawmed -> charmed : ws
childens -> children : de
chiny -> china : bw
chloryform -> chloroform : aa
choild -> child : ga
cholery -> cholera : bw
chusen -> chosen : aa
cidy -> city : de
closin -> closing : bw
coaut -> coat : ga
coblers -> cobblers : bw
colection -> collection : bw
commerant -> cormorant : na
companyun -> companion : bw
complainin -> complaining : bw
complyments -> compliments : bw
comytoes -> comatose : bw
confidensally -> confidentially : bw
confisticaters -> confiscators : bw
congratilate -> congratulate : bw
conscrips -> conscripts : bw
consditution -> constitution : de
considerabal -> considerably : bw
consience -> conscience : bw
constitewshuns -> constitutions : bw
contempyulated -> contemplated : bw
contentet -> content : yd
contentet -> content : yd
contradick -> contradict : ch
contrairy -> contrary : bw
contwive -> contrive : bo
conuenenient -> convenient : ar
converzations -> conversation : de
conwenient -> convenient : de
conwersation -> conversation : aa
conweyance -> conveyance : aa
conwinced -> convinced : de
cookin -> cooking : bw
coomes -> come : de
cordgully -> cordially : bw
corndescended -> condescended : aa
correspondential -> correspondent : ar
corroberate -> corroborate : ch
coundry -> country : de
coverled -> coverlet : aa
crasses -> crosses : ga
crittisizing -> criticizing : bw
cummin -> cumin : bw
curaged -> encouraged : ar
cyclopeedy -> encyclopedia : bw
dalked -> talked : de
dancin -> dancing : de
danngers -> dangers : bw
dannymite -> dynamite : bw
darnfoolness -> foolishness : bw
darnin -> darning : bw
dawling -> darling : bw
dealin -> dealing : bw
debudy -> deputy : de
decends -> descends : bw
declayre -> declare : ga
deefiance -> defiance : bw
deelineation -> delineation : bw
defaute -> defeat : ar
deflexum -> reflection : aa
deirn -> their : aa
denyin -> denying : bw
deory -> theory : de
deres -> there is : aa
deridedly -> decidedly : aa
despitism -> despotism : bw
destitude -> destitute : ar
destyoying -> destroying : ws
did'n -> didn't : cj
din't -> didn't : bw
dinna -> do not : ga
dirgested -> digested : bw
dirrt -> dirt : bw
dirsty -> thirsty : de
disheaytening -> disheartening : ws
dismallest -> most dismal : ar
diworce -> divorce : bw
djew -> dew : ws
dlese -> these : cn
doating -> doting : ar
docielly -> docilely : ar
doesna' -> doesn't : ga
dogg -> dog : ar
dorrg -> dog : br
dragum -> dragon : aa
drame -> dream : ga
dranslate -> translate : de
draps -> drops : bw
dressin -> dressing : bw
dribin -> driving : aa
drummin -> drumming : bw
drupped -> dropped : aa
dtaste -> taste : de
dtime -> time : de
duresse -> duress : ar
dynner -> dinner : ar
ead -> eat : de
eaight -> eight : ga
ealdormen -> aldermen : ar
easyly -> easily : bw
ebber -> ever : aa
edicate -> educate : bw
edidor -> editor : de
eerthquak -> earthquake : cr
eferyvheres -> everywhere : de
eferywhere -> everywhere : de
egrejus -> egregious : bw
eher -> here : de
elasped -> elapsed : ar
electricalness -> electricity : ar
eleflints -> elephants : de
elegandtly -> elegantly : de
elissited -> elicited : bw
embarquation -> embarkation : ar
endossments -> endorsements : aa
engraven -> engraved : ar
ennywheres -> anywhere : aa
ensews -> ensues : bw
enterin -> entering : bw
envelopped -> enveloped : ar
eoens -> eons : ar
eppisodes -> episodes : bw
ermung -> among : aa
esgabe -> escape : de
essemblance -> resemblance : bw
eternall -> eternal : ar
evanscent -> evanescent : bw
everlastin -> everlasting : bw
everythin -> everything : bw
exclamed -> exclaimed : bw
exercute -> execute : bw
explanify -> explain : aa
exstatic -> ecstatic : ar
fader -> father : ny
faforite -> favorite : fr
faither -> father : ga
familitary -> familiar : bw
famishin -> famishing : ga
fanish -> finish : de
farst -> fast : br
fauts -> faults : ga
favior -> favor : aa
favoryte -> favorite : bw
fayways -> fairies : ch
fellaws -> fellows : bo
figgure -> figure : bw
figgured -> figured : bw
fishin -> fishing : bw
flen -> friend : cn
flibustiers -> filibusters : ar
flied -> fried : cn
fodgy -> foggy : de
foinest -> finest : ga
folget -> forget : pg
folowed -> followed : ar
forhed -> forehead : bw
frush -> thrush : aa
frush -> thrush : aa
fules -> fools : ca
furdest -> furthest : aa
furriner -> foreigner : ws
fyesh -> fresh : ws
gade -> gate : yd
gaes -> goes : ga
gallopping -> galloping : ar
gaown -> gown : bw
gares -> cares : de
gashly -> ghastly : br
gawbless -> god bless : ic
gawblessyou -> god bless you : ic
gemmen -> gentlemen : aa
gemmens -> gentlemen : aa
genmen -> gentlemen : aa
genouine -> genuine : bw
gentleum -> gentleman : bw
ghosdt -> ghost : de
ginywine -> genuine : bw
girating -> gyrating : ar
globbules -> globules : bw
gnyaws -> gnaws : aa
goame -> go : de
gonnection -> connection : de
gots -> got : de
gradis -> gratis : de
graftin -> graftings : bw
grandfader -> grandfather : aa
granfader -> grandfather : de
granfader -> grandfather : de
gratefuller -> grateful : ar
grateness -> greatness : bw
greatfull -> grateful : ar
greepin -> creeping : de
grumly -> grumpy : ar
grund -> ground : ga
guarrd -> guard : ga
guildy -> guilty : de
gunnin -> gunning : bw
guvmentel -> governmental : bw
gwan -> going : aa
gweatest -> greatest : ws
haansome -> handsome : aa
halluff -> half : de
hankerchers -> handkerchiefs : bw
hankerin -> hankering : bw
hanle -> handle : ar
hansome -> handsome : bw
hansumest -> handsomest : bw
har -> hair : aa
harf -> half : bw
hereticks -> heretics : bw
hinnercent -> innocent : ws
hipporippus -> hippopotamus : bw
hoel -> hole : bw
holesale -> wholesale : bw
homyside -> homicide : bw
honesta -> honesty : bw
honnable -> honorable : bw
honnaw -> honor : ic
honneur -> honor : fr
horizen -> horizon : bw
howeber -> however : aa
howm -> how : br
hudder -> other : fr
humurous -> humorous : bw
huskin -> husking : bw
huvvering -> hovering : bw
hyead -> heard : aa
hyked -> hiked : bw
idolitwy -> idolatry : bo
imbression -> impression : de
immotality -> immortality : bw
inate -> innate : ar
inbitations -> invitations : aa
inbite -> invite : aa
incompwehensible -> incomprehensible : ws
incopperate -> incorporate : bw
inderesdin -> interesting : de
infansy -> infancy : bw
innicents -> innocents : ga
inosent -> innocent : bw
insidyous -> insidious : ga
insinivation -> insinuation : bw
insuldt -> insult : de
inteligence -> intelligence : bw
interferin -> interfering : bw
interlects -> intellects : bw
invercation -> invocation : bw
inyon -> onion : br
ironin -> ironing : aa
irrevelant -> irrelevant : ca
ither -> other : bw
jabberin -> jabbering : bw
jender -> gender : bw
jeoparded -> jeopardied : ar
jimpsun -> jimson : aa
jinded -> joined : aa
jinded -> joined : aa
jintly -> jointly : bw
joggin -> jogging : bw
jubiliant -> jubilant : ca
juels -> duels : aa
jurnal -> journal : bw
justifyble -> justifiable : bw
justifybly -> justifiably : bw
justifycation -> justification : aa
keepa -> keeps : it
kinlins -> kindling : aa
knoweledge -> knowledge : bw
kynde -> kind : ar
laddy -> lady : ga
laidy -> lady : br
laike -> like : ga
lainded -> landed : yd
lanching -> launching : ar
landlordts -> landlords : de
langour -> languor : ar
lanquid -> languid : ar
larnedest -> learned : bw
laygoon -> lagoon : ga
lazor -> razor : cn
legislatur' -> legislature : ws
lisence -> license : bw
litel -> little : ca
lobser -> lobster : bw
lockin -> locking : bw
lodin -> loading : bw
loivelihood -> livelihood : ga
lookut -> look at : ny
looster -> rooster : cn
louded -> loaded : ca
lukin -> looking : ca
luvely -> lovely : bw
lyved -> lived : ar
magesty -> majesty : ar
magke -> make : de
mainded -> minded : ny
maouse -> mouse : bw
masqued -> masked : ar
massers -> masters : aa
matydoors -> matador : bw
mauster -> master : aa
mawnins -> mornings : aa
maybes -> maybe : na
measter -> master : br
meddlins -> meddling : aa
meddow -> meadow : bw
meddowtates -> meditates : aa
meermaid -> mermaid : de
meke -> meek : ar
memorabel -> memorable : bw
mercyfull -> merciful : bw
mersyful -> mercyful : cj
militar -> military : hs
millionar -> millionaire : bw
milliun -> million : bw
minsdrel -> minstrel : de
miself -> myself : bw
mitherless -> motherless : ga
moartals -> mortal : it
modder -> mother : aa
moile -> mile : ga
mont -> month : ga
mooney -> money : ga
morra -> morrow : ga
mortual -> mortal : bw
moybid -> morbid : du
mummied -> mummified : ar
muvver -> mother : ch
muxed -> mixed : aa
mysel -> myself : ga
mysell -> myself : ga
myselluf -> myself : me
nager -> nigger : ga
nailhed -> nailhead : bw
namazon -> amazon : ch
nar -> nary : bw
natyve -> native : bw
navigatem -> navigate : pi
nawthin -> nothing : ga
neckkerchief -> neckerchief : bw
neecessary -> necessary : ga
neenter -> need not : ws
neghbors -> neighbors : bw
neibor -> neighbor : ar
neigboring -> neighboring : bw
nephe -> nephew : br
nither -> neither : bw
norate -> orate : de
nostagia -> nostalgia : ar
notty -> not : aa
nowth -> north : ws
nuncle -> uncle : ws
obyectified -> objectified : de
occassionly -> occasionally : bw
offerin -> offering : bw
ofter -> often : ws
oftner -> often : bw
omilybuses -> omnibuses : ch
onconvenient -> inconvenient : bw
opiniyuns -> opinions : bw
orayter -> orator : ga
orficers -> officers : bw
ortographts -> orthographs : bw
ortuh -> ought to : bw
ortylans -> ortolans : bw
orwange -> orange : aa
otherwheres -> otherwhere : bw
ouaselves -> ourselves : ws
oudside -> outside : pg
oulde -> old : ar
oulder -> older : ga
outa -> out : bw
outrin -> outrun : ga
overstaid -> overstayed : ar
overwhelmin -> overwhelming : bw
owanges -> oranges : ch
paf -> path : aa
pairents -> parents : bw
pallour -> pallor : ar
panoramy -> panorama : bw
pararagom -> paragon : ga
pardership -> partnership : bw
pardise -> paradise : ca
partenship -> partnership : aa
partenship -> partnership : aa
patroon -> patron : ar
peacefuller -> peaceful : bw
peacerble -> peaceable : bw
pecularity -> peculiarity : ar
percessions -> processions : bw
percisely -> precisely : bw
perdicted -> predicted : bw
perface -> preface : bw
perfarmance -> performance : ga
perfesshunal -> professional : bw
perfore -> perforce : de
perillous -> perilous : bw
perlitest -> politest : bw
perlitical -> political : bw
perluted -> polluted : br
perserve -> preserve : bw
persuadeable -> persuadable : ar
pertaters -> potatoes : bw
pertected -> protected : bw
pervented -> prevented : fr
peserves -> preserves : bw
peskilly -> peskily : bw
peyfectly -> perfectly : ws
photograff -> photograph : bw
phwenological -> phrenological : bo
pinted -> pointed : bw
pitably -> pitiably : ar
plede -> pleade : ar
plesant -> pleasant : ar
plessure -> pleasure : bw
poar -> poor : bw
poar -> poor : bw
pollytician -> politician : bw
possibilty -> possibility : de
potates -> potatoes : ar
poundin -> pounding : bw
pourtrayed -> portrayed : ar
powetry -> poetry : bw
preasent -> presents : aa
preceed -> precede : ar
precints -> precincts : ar
predijiced -> prejudiced : ws
preescription -> prescription : bw
prejudyce -> prejudice : bw
prewents -> prevents : de
prewents -> prevents : de
principul -> principal : bw
pringling -> prickling : bw
prisonaire -> prisoner : it
probubillytees -> probabilities : bw
proposin -> proposing : aa
proprierty -> propriety : bw
prospecktive -> prospective : bw
protecter -> protector : bw
prounce -> pounce : bw
puddins -> puddings : aa
pulin -> paling : bw
pupp -> pup : bw
purlice -> police : bw
pursew -> pursue : bw
purtector -> protector : bw
pwatent -> patent : cj
pway -> pray : ch
pwopelling -> propelling : cj
pypers -> papers : br
quate -> quiet : ga
rade -> rate : de
raje -> rage : bw
rebellin -> rebelling : bw
recipercates -> reciprocate : bw
reckin -> reckon : bw
recklemember -> remember : de
reckollect -> recollect : bw
reclect -> recollect : bw
recommembrance -> remembrance : aa
reconsiles -> reconciles : ar
recreative -> recreation : ar
referrest -> refer : ar
reformin -> reforming : bw
regin -> region : bw
regwet -> regret : ic
relisn -> relishing : bw
remarkabell -> remarkable : bw
remarkly -> remarkably : bw
rememberest -> remember : ar
reponse -> response : ar
represen'tive -> representative : bw
rescude -> rescued : sh
resembel -> resemble : bw
reson -> reason : ar
resoudin -> resounding : bw
restrayned -> restrained : bw
resurrectionize -> ressurect : ar
retrate -> retreat : ga
returnin -> returning : bw
rhighteousness -> righteousness : bw
ridiculus -> ridiculous : bw
rifulets -> rivulets : de
rigg -> rig : bw
righdt -> right : de
ristocrat -> aristocrat : br
rongfully -> wrongfully : bw
ruther -> rather : bw
ryled -> riled : bw
sabby -> savvy : aa
sacerd -> sacred : bw
sachel -> satchel : ar
sadvadges -> savages : bw
sammon -> salmon : ga
sammon -> salmon : ga
santion -> sanction : ar
sarcumvent -> circumvent : bw
sarcusstical -> sarcastic : bw
sarjent -> sargeant : ga
sauvagerie -> savagery : ar
savigely -> savagely : bw
savun -> saving : bw
sawin -> sawing : ga
sawt -> sort : aa
sayynge -> saying : ar
scannul -> scandal : aa
scrinch -> scrunch : ch
scrubbling -> scrubbing : bw
scrumtious -> scrumptious : bw
scuurging -> scourging : ar
seceed -> secede : bw
seening -> seeing : de
segret -> secret : de
seguence -> sequence : bw
semetry -> cemetary : bw
servises -> services : bw
shedded -> shed : bw
shedded -> shed : bw
shief -> chief : de
shillin -> shilling : bw
shired -> shared : ca
shiverin -> shivering : bw
shootun -> shooting : ca
sidding -> sitting : de
silkaness -> silkiness : bw
sillables -> syllables : bw
siminery -> seminary : ga
simlar -> similar : bw
simptums -> symptoms : bw
sinkin -> sinking : de
sirr -> sir : bw
sitervation -> situation : bw
sitterzens -> citizens : bw
sitty -> city : bw
sivilization -> civilization : bw
slartered -> slaughtered : bw
sleddin -> sledding : bw
sleddin -> sledding : bw
slepe -> sleep : aa
sloightest -> slightest : ga
sofay -> sofa : ga
soffy -> sofa : bw
sojers -> soldiers : bw
sollem -> solemn : bw
someding -> something : de
somevhere -> somewhere : de
sonne -> son : ar
sord -> sword : bw
sowber -> sober : bw
spale -> spell : ga
speakin -> speaking : bw
spelins -> spellings : ca
spen -> spend : aa
spiggit -> spigot : bw
spilit -> spirit : cn
squirel -> squirrel : na
stablishment -> establishment : ws
stallded -> stalled : aa
stannin -> standing : bw
stardting -> starting : de
stattews -> statutes : bw
stealie -> steal : cn
steelly -> steely : ar
sthummick -> stomach : ic
stoory -> story : ga
straightfor'ard -> straightforward : bw
strategetical -> strategic : bw
strenthened -> strengthened : ar
strie -> strike : ga
stweets -> streets : bo
subburbs -> suburbs : aa
succulars -> circulars : ga
sunest -> soonest : ga
supervizors -> supervisors : bw
suppawsin -> supposing : ga
supposest -> suppose : ar
svivors -> survivors : sh
svvorn -> sworn : ar
swile -> seal : bw
swound -> swoon : bw
tached -> touched : aa
tailyors -> tailors : ar
takynge -> taking : ar
tareing -> tearing : bw
tarif -> tariff : bw
terbacca -> tobacco : aa
terifick -> terrific : bw
theirn -> theirs : bw
theysevs -> themselves : aa
thikest -> thickest : bw
thisyere -> this here : aa
thlee -> three : cn
thorrybred -> thoroughbred : aa
thorrybreds -> thoroughbreds : aa
thortful -> thoughtful : bw
thral -> thrall : ar
thursting -> thirsting : bw
tiembled -> trembled : ar
tlees -> trees : cn
tlousand -> thousand : cn
tobbaco -> tobacco : bw
tornady -> tornado : bw
torturest -> torture : ar
tousand -> thousand : de
traimp -> tramp : yd
traitorious -> traitorous : bw
treadts -> treats : de
truble -> trouble : bw
truliest -> most truly : ar
tudstools -> toadstools : bw
tuf -> tough : ga
turkentime -> turpentine : aa
tussel -> tussle : bw
twa -> two : ga
twar -> it was : aa
twip -> tip : cj
tynsell -> tinsel : ar
ujual -> usual : aa
unaxed -> unasked : bw
unchangin -> unchanging : bw
understandy -> understand : aa
unfraid -> unafraid : ar
ungennerous -> ungenerous : bw
unmollested -> unmolested : bw
upstars -> upstairs : aa
vallor -> valor : ar
valls -> falls : de
vanillar -> vanilla : bw
vargins -> virgins : bw
vaters -> waters : de
velcome -> welcome : br
vendin -> vending : bw
vewry -> very : bo
vife -> wife : de
villayge -> village : ar
villyum -> villain : ga
vimmen -> women : de
vinest -> finest : de
vintaging -> vinting : ar
vithin -> within : de
vlamin -> flaming : de
vollered -> followed : de
vomicked -> vomited : ch
von'd -> won't : de
vorking -> working : de
vorn -> worn : de
vorser -> worse : de
vrighten -> frighten : de
vrom -> from : de
vulgaw -> vulgar : bo
vy -> why : aa
vyce -> voice : bw
wacancy -> vacancy : de
wadn't -> wasn't : br
wadn't -> wasn't : br
wagin -> wagon : bw
wailin -> wailing : aa
walable -> salable : aa
wannuts -> walnuts : aa
wantta -> want to : ch
warkhouse -> workhouse : ga
warmints -> varmints : bw
warny -> warn you : bw
warny -> warn you : bw
warry -> wary : bw
warse -> worse : ga
weepin -> weapon : bw
wegiment -> regiment : ch
wegiment -> regiment : ch
wemarkable -> remarkable : bo
wentter -> went to : bw
werryments -> worriment : ga
westard -> westward : bw
westard -> westward : bw
wherrer -> whether : aa
wherrer -> whether : aa
whimperin -> whimpering : bw
whitewaush -> whitewash : ga
whowle -> whole : ca
wictims -> victims : de
widin -> within : ga
wilest -> wildest : aa
wisitor -> visitor : bw
woald -> world : ws
woice -> voice : bw
woik -> work : yd
woiks -> works : ny
woulden -> would not : bw
wrang -> wrong : ga
wrang -> wrong : ga
wrich -> rich : bw
wuhse -> whose : ws
wuldn't -> wouldn't : bw
wurth -> worth : bw
xcitement -> excitement : bw
yain't -> ain't : aa
yearthly -> earthly : bw
yellen -> yelled : ar
yentlemen -> gentlemen : nd
youfful -> youthful : a
zephurs -> zephyrs : bw
zoologickle -> zoological : bw
[cluster 3]
'ceptin' -> excepting : bw
's'posen -> supposing : aa
'splainin' -> explaining : bw
abscondin' -> absconding : bw
acomun' -> coming : bw
adjoinin' -> adjoining : bw
airnin' -> earning : bw
arisin' -> arising : bw
avenin' -> evening : hs
babtiz' -> baptize : aa
bakin' -> baking : aa
belongin' -> belonging : bw
bewailin' -> bewailing : bw
blast'n' -> blasting : bw
blindin' -> blinding : bw
borderin' -> bordering : bw
campin' -> camping : bw
cas'n -> casting : aa
cog'tatin' -> cogitating : bw
conj'inin' -> conjuring : bw
cook'n -> cooking : ny
coolin' -> cooling : bw
correc'ly -> correctly : bw
dancin' -> dancing : bw
dealin' -> dealing : bw
desirin' -> desiring : bw
dinin' -> dining : bw
dispar'in' -> despairing : bw
doctor'n' -> doctoring : bw
ebenin' -> evening : aa
eberytin' -> everything : aa
eechin' -> aching : bw
errin' -> erring : bw
except'n' -> excepting : ws
feber'n -> fevering : aa
fig'rin -> figuring : bw
floppun' -> flopping : bw
foragin' -> foraging : de
forbiddin' -> forbidding : bw
forgett'n' -> forgetting : aa
gawpin' -> gaping : bw
givin' -> giving : bw
glowerin' -> glowering : bw
gnashin' -> gnashing : bw
gunnin' -> gunning : bw
habbin' -> having : aa
habbin' -> having : aa
hauntin' -> haunting : aa
hevin' -> having : bw
hintin' -> hinting : bw
hol'n -> holding : aa
holpin' -> helping : aa
huntin' -> hunting : bw
includin' -> including : bw
interestin' -> interesting : bw
joggin' -> jogging : bw
lavin' -> leaving : ga
lazyin' -> lazying : bw
lowes' -> lowest : bw
lowin' -> lowing : bw
maken' -> making : ga
marryin' -> marrying : bw
marryin' -> marrying : bw
messin' -> messing : bw
nosein' -> nothing : aa
nussin' -> nursing : bw
nuthun' -> nothing : ca
onbelievin' -> unbelieving : ga
onquirin' -> inquiring : aa
patronisin' -> patronising : bw
peepin' -> peeping : aa
pick'n' -> picking : bw
prepossessin' -> prepossessing : bw
proposin' -> proposing : bw
pryin' -> prying : bw
rainin' -> raining : bw
reedin' -> reading : bw
renderin' -> rendering : bw
res'n -> resting : aa
rhymin' -> rhyming : ga
runnin' -> running : bw
sayin' -> saying : aa
scaldin' -> scalding : aa
seeg'yars -> cigars : bw
settm' -> sitting : bw
shtrivin' -> striving : ga
sigerfyin' -> signifying : bw
sittin' -> sitting : bw
soobortin' -> supporting : de
sorrowin' -> sorrowing : bw
sowin' -> sewing : bw
spadin' -> spading : bw
sposin' -> supposing : bw
spreadin' -> spreading : bw
spressifyin' -> expressing : aa
sta'tin' -> starting : aa
starbin' -> starving : aa
stirr'n' -> stirring : aa
sumpin' -> something : ga
swa'min' -> swarming : aa
taggin' -> tagging : ny
taperin' -> tapering : bw
teamin' -> teaming : bw
techin' -> touching : bw
tentin' -> tenting : ga
thinkin' -> thinking : bw
throo' -> through : bw
thund'rin' -> thundering : bw
tillin' -> tilling : ga
tradin' -> trading : bw
tree'in' -> treeing : aa
treein' -> treeing : bw
trus'es -> trust : aa
underneat' -> underneath : ga
votin' -> voting : bw
wantun' -> wanting : bw
watchin' -> watching : aa
weedin' -> weeding : bw
welcomin' -> welcoming : ga
weldin' -> welding : bw
whispun' -> whispering : aa
wirin' -> wiring : bw
wooin' -> wooing : bw
wrasslin' -> wrestling : bw
[cluster 4]
'appens -> happens : br
'baout -> about : bw
'bide -> abide : bw
'bominate -> abominate : bw
'bout -> about : bw
'bout -> about : fr
'bout -> about : bw
'bout -> about : aa
'bout -> about : bw
'bout -> about : na
'bout -> about : bw
'bout -> about : aa
'bout -> about : aa
'bout -> about : bw
'bout -> about : aa
'bove -> above : ar
'bove -> above : ar
'chinery -> machinery : bw
'coon -> raccoon : aa
'cord -> accord : aa
'customed -> accustomed : bw
'dobe -> adobe : bw
'en -> and : aa
'epichewers' -> epicures : bw
'fected -> affected : bw
'feerd -> afraid : aa
'fi -> if i was : bw
'fraid -> afraid : bw
'fraid -> afraid : aa
'fraid -> afraid : bw
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gintleman -> gentleman : ny
'go -> ago : aa
'gree -> agree : aa
'hit -> it : aa
'light -> alight : bw
'longside -> alongside : bw
'melican -> american : cn
'mericans -> americans : bw
'merikan -> american : bw
'merikin -> american : mx
'merrikan -> american : b
'mid -> amid : ar
'mid -> amid : ar
'mid -> amid : ar
'mid -> amid : ar
'mongst -> amongst : bw
'mused -> amused : aa
'musement -> amusement : bw
'pache -> apache : bw
'peahs -> appears : aa
'pears -> appears : bw
'pears -> appears : bw
'pears -> appears : aa
'pears -> appears : bw
'pears -> appears : sw
'pears -> appears : ga
'pears -> appears : aa
'pears -> appears : aa
'pears -> appears : aa
'pears -> appears : aa
'pears -> appears : aa
'pears -> appears : bw
'pears -> appears : bw
'pears -> appears : bw
'pears -> appears : ny
'pinted -> appointed : aa
'polegise -> apologise : aa
'pology -> apology : ny
'possel -> apostle : aa
'postle -> apostle : bw
'proachin' -> approaching : bw
'quittal -> acquittal : bw
'quitted -> acquitted : bw
'raign -> arraign : bw
'reddy -> already : aa
'roun -> around : bw
'roun' -> around : bw
'round -> around : ar
'round -> around : na
'round -> around : ar
'round -> around : ar
'rt -> are : ar
's'ciate -> associate : ic
'tackted -> attacked : aa
'tend -> attend : aa
'tend -> attend : bw
'tended -> attended : bw
'tension -> attention : bw
'tis -> it is : bw
'tis -> it is : ar
'twas -> it was : bw
'twus -> it was : aa
'vast -> avast : bw
'vice -> advice : aa
'way -> away : na
'way -> away : bw
'way -> away : bw
'zalias -> azalias : bw
alph'bet -> alphabet : bw
capt'in -> captain : ga
captin' -> captain : bw
di'mond -> diamond : bw
di'mond -> diamond : bw
di'monds -> diamonds : bw
encour'ge -> encourage : bw
h'ale -> ale : bw
he'erd -> heard : aa
heb'n -> heaven : aa
heer'd -> heard : bw
hem'ridge -> hemorrhage : bw
hi've -> i have : br
hono'ble -> honorable : aa
hum'n -> human : ic
k'yers -> cares : bw
kump'ny -> company : aa
mos'z -> almost as : bw
natch'ly -> naturally : aa
natur'l -> natural : bw
par'bles -> parables : aa
pertic'l'r -> particular : bw
po'tr'it -> portrait : sw
propos' -> proposal : nan
re'l -> real : bw
s'loon -> saloon : bw
see'd -> saw : aa
so're -> so are : bw
so's't -> so as to : bw
sufrin' -> certain : aa
te'cher -> teacher : fr
there're -> there are : bw
theys' -> they are : bw
to'rd -> toward : ar
tow'rds -> towards : ar
us'l -> usual : aa
vot'ries -> votaries : ar
we'se -> we are : aa
wid'n -> with an : aa
ye'th -> earth : aa
[cluster 5]
apove -> above : de
caple -> capable : ca
dispelief -> disbelieve : de
eferpody -> everybody : de
huspant -> husband : du
jippardy -> jeopardy : bw
laporing -> laboring : de
nople -> noble : de
oppry -> opera : aa
pedween -> between : de
pefore -> before : de
pehind -> behind : de
pekin -> begin : de
pepl -> people : bw
pepl -> people : bw
phwere -> where : ga
pird -> bird : de
plooms -> blooms : de
pranches -> branches : de
preed -> breed : du
psalt -> salt : bw
remarkaple -> remarkable : du
sociapility -> sociability : de
suppeeny -> subpoena : bw
trimple -> tremble : aa
[cluster 6]
'arnest -> earnest : bw
'asy -> easy : ga
'ating -> eating : ga
'balmed -> enbalmed : bw
'broidered -> embroidered : ar
'cause -> because : bw
'cause -> because : bw
'cause -> because : ch
'cause -> because : bw
'cause -> because : bw
'cause -> because : bw
'cause -> because : bw
'cause -> because : b
'cause -> because : aa
'cause -> because : ar
'cause -> because : bw
'cause -> because : ch
'cept -> except : bw
'cept -> except : aa
'clar -> clear : aa
'cos -> because : br
'cos -> because : au
'dar -> there : aa
'fects -> effects : aa
'fore -> before : bw
'fore -> before : ar
'fuses -> refuse : aa
'gad -> egad : bw
'glects -> neglect : aa
'ither -> either : bw
'kase -> because : aa
'lation -> relation : bw
'lection -> election : bw
'leven -> eleven : bw
'licious -> delicious : aa
'minish'd -> diminished : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'omans -> women : ch
'oncet -> once : ws
'piscopal -> episcopcal : aa
'piscopal -> episcopal : bw
'piscopal -> episcopal : aa
'piscopal -> episcopal : bw
'piscopal -> episcopal : bw
'ruption -> interruption : aa
'scapes -> escapes : ar
'sciver'd -> discovered : aa
'sciver'd -> discovered : aa
'scuse -> excuse : aa
'scuse -> excuse : bw
'scuse -> excuse : bw
'specks -> expect : aa
'spect -> expect : aa
'spect -> expect : ar
'sposing -> exposing : aa
'stid -> instead : aa
'tirely -> entirely : aa
'twixt -> between : ar
'volvers -> revolvers : bw
'whar'bouts -> whereabout : aa
'zactly -> exactly : bw
'zooty -> epizootic : bw
a'tarnal -> eternal : bw
ador'd -> adored : ar
afo' -> before : aa
aftawa'ds -> afterwards : ws
antislav'ry -> antislavery : bw
arch'd -> arched : ar
artill'ry -> artillery : bw
attack'd -> attacked : ar
b'leve -> believe : ch
b'lieve -> believe : bw
b'live -> believe : ws
b'longst -> belonged : aa
b'rieve -> believe : aa
bach'lor -> bachelor : bw
bar'footed -> barefooted : aa
bar'ls -> barrels : bw
barr'ls -> barrels : bw
barrl'd -> barreled : bw
behav't -> behaved : du
betroth'd -> betrothed : ar
blacken'd -> blackened : ar
blam' -> blamed : bw
blanch'd -> blanched : ar
blueb'ry -> blueberry : bw
bobbycu'd -> barbecued : aa
boist'rous -> boisterous : ar
brudderin' -> brethren : aa
butcher'd -> butchered : bw
ca'less -> careless : aa
call'd -> called : bw
cam' -> came : nd
cap'ring -> capering : ar
chain'd -> chained : ar
chap'ron -> chaperone : bw
chas'd -> chased : bw
chasten'd -> chastened : ar
checker'd -> checkered : ar
child'n -> children : bw
christen' -> christened : fr
chuck'd -> chucked : bw
chuck'd -> chucked : bw
claw'd -> clawed : ar
clust'ring -> clustering : ar
coil'd -> coiled : ar
collo'd -> colored : aa
compar' -> compare : bw
consid'rable -> considerable : bw
counterf'it -> counterfeit : bw
cov'nant -> covenant : ar
cover'd -> covered : ar
cr'atur -> creature : ga
cramb'ry -> cranberry : bw
crawl'd -> crawled : ar
crittur' -> critter : bw
cuss'd -> cursed : bw
d'udda -> the other : aa
das't -> dare : bw
departur' -> departure : bw
design'd -> designed : ar
destin'd -> destined : ar
diagnos'd -> diagnosed : ar
dif'ernt -> different : aa
differn't -> different : bw
din'd -> dined : bw
dishevell'd -> disheveled : ar
dispel'd -> dispelled : ar
dispell'd -> dispelled : ar
domn'd -> damned : ga
drap'd -> draped : ar
dress'd -> dressed : bw
dror'd -> drew : bw
eclips'd -> eclipsed : ar
esteem'd -> esteemed : ar
ev'n -> even : ar
ev'ywhere -> everywhere : ch
falt'ring -> faltering : ar
famin' -> famine : aa
fear'd -> feared : bw
fear'd -> feared : ar
featur' -> feature : bw
fill'd -> filled : ar
fill't -> filled : ga
fo'destined -> foredestined : aa
foliow'd -> followed : ar
forgi' -> forgive : we
fork'd -> forked : ar
form'd -> formed : ar
gin'ral -> general : bw
git'n -> getting : aa
giv'er -> give her : ny
gladden'd -> gladdened : ar
gold'n -> golden : aa
gov'rness -> governess : br
h'yar -> here : aa
h'yes -> eyes : br
halo'd -> haloed : ar
hap'm -> happen : aa
heav'n -> heaven : ar
heav'nly -> heavenly : ar
holler'd -> hollered : aa
hoof'd -> hoofed : ar
howl'd -> howled : ar
hy'ar -> here : de
illumin'd -> illuminated : ar
imagin'st -> imagine : ar
imbalm'd -> embalmed : ar
impos'd -> imposed : ar
int'rest -> interest : ar
int'rested -> interested : bw
intrench'd -> entrenched : ar
joyn'd -> joined : ar
justis' -> justice : bw
kill'd -> killed : bw
kyo'd -> cured : aa
kyo'd -> cured : aa
l'arn -> learn : ga
l'arnin -> learning : bw
l'arnt -> learned : bw
l'ave -> leave : ga
larn't -> learned : aa
lean'd -> leaned : ga
lectur' -> lecture : bw
letter'd -> lettered : ar
link'd -> linked : ar
lit'rally -> literally : ar
lonesom' -> lonesome : aa
look'd -> looked : ar
look'dst -> looked : ar
lubb'd -> loved : aa
lumb'ring -> lumbering : ar
mar'd -> marred : bw
march'd -> marched : ar
mars'r -> master : aa
marv'lous -> marvelous : bw
mean'st -> mean : ar
mirror'd -> mirrored : ar
mis'rable -> miserable : na
mis't -> missed : bw
misnam'd -> misnamed : ar
missis' -> misses : aa
mist'ry' -> mystery : aa
mix'd -> mixed : ar
mixtur' -> mixture : bw
miz'ry -> misery : aa
mo'ns -> more than : aa
mock'ry -> mockery : ar
mod'n -> modern : bw
moistur'd -> moistured : ar
moor'd -> moored : ar
mor'n -> more than : bw
motion'd -> motioned : ar
mouth'd -> mouthed : ar
mov'd -> moved : ar
murd'rer -> murderer : ar
murmur'd -> murmured : ar
natur' -> nature : bw
nears't -> nearest : ar
north'rn -> northern : ar
nurs'd -> nursed : ar
o'board -> overboard : aa
order'd -> ordered : ar
outlin'd -> outlined : ar
pastur' -> pasture : aa
peglory'd -> begloried : de
perform'd -> performed : ar
perform'd -> performed : ar
pick'd -> picked : ar
pierc'd -> pierced : ar
pinch'd -> pinched : ar
plac'n -> place than : bw
pois'd -> poised : ar
poo'ch -> porch : ws
pr'aps -> perhaps : aa
preach'd -> preached : ar
prov'dst -> provides : ar
pu'tty -> pretty : aa
puls'd -> pulsed : ar
puttier'n -> prettier than : aa
quar' -> queer : bw
ra'ly -> really : bw
rav'nous -> ravenous : ga
receiv'd -> recieved : ar
reck'd -> reckoned : ar
reel'd -> reeled : ar
rejoin'd -> rejoined : ar
rejoyc'd -> rejoiced : ar
repos'd -> reposed : ar
rev'rently -> reverently : ar
revers'd -> reversed : ar
risponsibility'll -> responsibility : bw
rob'ry -> robbery : ws
s'lectmen -> selectmen : bw
sart'inly -> certainly : bw
scriptur' -> scripture : bw
seem'd -> seemed : ar
seiz'd -> seized : ar
sep'rate -> seperate : bw
sham'd -> shamed : ar
shipp'd -> shipped : bw
shiv'ring -> shivering : ar
shor' -> sure : aa
show'd -> showed : bw
show'm -> show them : bw
sicken'd -> sickened : ar
sigh'd -> sighed : bw
sign'd -> signed : ar
sin' -> since : bw
slip' -> slipped : fr
snarl'd -> snarled : ar
snatch'd -> snatched : ar
sober'd -> sobered : ar
sof'n -> soften : bw
soft'ning -> softening : bw
soil'd -> soiled : ar
some'r -> somewhere : aa
some'un -> someone : bw
spoil'd -> spoiled : ar
squir'ls -> squirrels : aa
stepp'd -> stepped : ar
stubb'n -> stubborn : bw
sudout'ards -> side outwards : aa
suff'rance -> sufferance : ar
swell'd -> swelled : ar
t'irty -> thirty : ga
tap'ring -> tapering : ar
tayspoon'll -> teaspoon will : ga
thank'd -> thanked : ar
that'n -> that one : bw
ther'll -> there will : ga
throbb'd -> throbbed : ar
to'ther -> the other : bw
tol'ated -> tolerated : bw
tow'ring -> towering : ar
track'd -> tracked : ar
treasur'd -> treasured : ar
twic't -> twice : bw
un'asy -> uneasy : bw
unclos'd -> unclosed : ar
und' -> under : aa
unmapp'd -> unmapped : ar
unopen'd -> unopened : ar
unperform'd -> unperformed : ar
unquell'd -> unquelled : ar
unshelter'd -> unsheltered : ar
utter'd -> uttered : ar
vow'd -> vowed : ar
w'arhouses -> warehouses : ws
w'ars -> wear : bw
wak' -> wake : fr
wav'd -> waved : ar
weather'd -> weathered : ar
wedg'd -> wedged : ar
whar' -> where : ga
when'er -> whenever : ar
whisp'rin' -> whispering : aa
wield'st -> wieldest : ar
wond'ring -> wondering : ar
work'd -> worked : ar
wov'n -> woven : ar
wras'lin' -> wrestling : bw
wus' -> worse : bw
y'rsaalf -> yourself : bw
yes'rday -> yesterday : bw
yistidd'y -> yesterday : aa
yo'rs -> yours : ws
zamin' -> examined : aa
[cluster 7]
'afeared -> afraid : bw
'taint -> it ain't : aa
abooses -> abuse : bw
actewal -> actual : bw
adoptest -> adopt : ar
adventer -> adventurer : bw
aggervate -> aggravate : bw
allees -> alleys : ar
aloike -> alike : ga
aloive -> alive : ga
alsoe -> also : ar
annoolly -> anually : bw
aweel -> well : ga
aweer -> aware : bw
aweful -> awful : ar
babee -> baby : ch
beece -> piece : de
beent -> bent : ga
beestes -> beasts : ar
begane -> began : ar
beknownst -> unbeknownst : bw
berrid -> buried : bw
bisnees -> business : fr
blingee -> bring : cn
boote -> boot : ar
bootiful -> beautiful : de
boteman -> boatman : ar
breakfest -> breakfast : de
bringe -> bring : ar
buffaloe -> buffalo : bw
bufferler -> buffalo : bw
bumbye -> by and by : bw
calerco -> calico : bw
capen -> captain : ca
captyvement -> captivity : bw
carde -> card : ar
casheer -> cashier : bw
casooally -> casually : ga
casooalty -> casualty : bw
certaine -> certain : ar
charitee -> charity : bw
cheapie -> cheaply : cn
cless -> class : ca
comfoble -> comfortable : aa
comone -> common : ar
complerment -> compliment : bw
conclooded -> concluded : bw
condeetion -> condition : ca
congratyoolations -> congratulations : bw
consederetion -> consideration : ga
contameenated -> contaminated : ws
conterive -> contrive : bw
continners -> continues : bw
conveenence -> convenience : aa
coold -> could : ga
coollike -> coolly : bw
cooltivated -> cultivated : ga
costoomes -> costumes : yd
cowerdly -> cowardly : bw
curerisser -> curious : bw
custome -> custom : ar
cyclopeedies -> encyclopedias : bw
daaies -> days : ga
dater -> daughter : aa
debbel -> devil : aa
deestinctly -> distinctly : bw
deestricks -> districts : bw
deestrict -> district : bw
deevil -> devil : ga
delooder -> deluder : ca
dem -> that : na
deown -> down : bw
dese -> these : aa
det -> that : de
dilootion -> dilution : bw
diptheeria -> diptheria : ar
disapprobative -> disapprovingly : bw
disburthened -> unburdened : ar
doise -> dies : ga
doore -> door : ar
doorg -> dog : bw
doot -> doubt : ga
doubtfle -> doubtful : bw
dowtless -> doubtless : bw
dreet -> treat : de
dustered -> dusted : bw
eeged -> aged : ga
eench -> inch : bw
eendwise -> endwise : aa
ef -> if : aa
ef -> if : aa
effex -> effects : bw
efficientness -> efficiency : ar
empidence -> impudence : bw
engeegemint -> engagement : ca
enlarsh -> unlatch : de
enthoosiast -> enthusiast : bw
erecte -> erect : ar
erhead -> ahead : bw
erlive -> alive : bw
erristocracy -> aristocracy : bw
ets -> its : bw
exclooded -> excluded : bw
execootioner -> executioner : bw
exileratin -> exhilarating : bw
ext'rdeenaire -> extraordinary : fr
exuberently -> exuberantly : ar
eyedentical -> identical : bw
fammerlies -> families : bw
femly -> family : bw
ferwerded -> forwarded : aa
fiftee -> fifty : cn
firres -> firs : ar
fitten -> fit : bw
foke -> folk : aa
foorward -> forward : bw
genewine -> genuine : aa
germe -> germ : ar
germe -> germ : ar
getten -> getting : bw
ghostises -> ghosts : aa
goils -> girls : yd
gracy -> crazy : de
gratootity -> gratuity : bw
gredge -> grudge : bw
grewe -> grew : ar
grillers -> girls : de
grimme -> grim : de
har -> hair : aa
hayre -> hair : ar
hearde -> heard : ar
heben -> heaven : aa
heep -> heap : bw
heer -> hear : bw
heeted -> heated : bw
heold -> hold : bw
hoffen -> hoping : fr
hoonters -> hunters : de
hoosbant -> husband : de
hoose -> house : ga
hopen -> hoping : br
hunten -> hunting : ga
ideer -> idea : bw
ile -> ill : bw
imortle -> immortal : bw
impeech -> impeach : bw
imperdent -> imprudent : bw
impromptew -> impromptu : bw
indercates -> indicates : bw
insterment -> instrument : bw
instrooments -> instruments : bw
interroopt -> interrupt : fr
involidate -> invalidate : ca
jale -> jail : bw
jeens -> jeans : bw
jeest -> just : ga
jesso -> just so : bw
jestly -> justly : aa
jewelery -> jewelry : bw
joodicial -> judicial : bw
joolery -> jewlry : bw
joose -> juice : aa
joostify -> justify : ga
joye -> joy : ar
keeck -> kick : mx
laughest -> laugh : ar
leaveen -> leaving : ca
leddee -> lady : fr
leddie -> lady : fr
leetl -> little : hs
lefe -> leaf : ca
leste -> least : aa
loafe -> loaf : ar
loafe -> loaf : ar
londe -> land : ar
loong -> long : ga
loryers -> lawyers : bw
magnanimeetee -> magnanimity : ga
makeniss -> makings : ga
manere -> manner : ar
manne -> man : ar
medercine -> medicine : aa
meeserable -> miserable : fr
mehsef -> myself : aa
menoos -> menus : bw
merriage -> marriage : bw
minnies -> minnows : bw
mischeef -> mischief : fr
mitest -> mightiest : aa
mixter -> mixture : bw
moe -> more : ar
mooshrat -> muskrat : fr
mosely -> mostly : aa
musselman -> muslim : ar
mutterest -> mutter : ar
neame -> name : fr
neame -> name : fr
neebors' -> neighbors' : bw
nevere -> never : ar
nighte -> night : ar
noder -> another : aa
noo -> now : br
offercers -> officers : aa
ofraid -> afraid : ca
oi've -> i've : ga
ollee -> sorry : cn
ombrage -> umbrage : bw
omniboos -> omnibus : de
onamiable -> unamiable : bw
onbecoming -> unbecoming : bw
onbends -> unbends : bw
onbranded -> unbranded : bw
onclasped -> unclasped : bw
onconscious -> unconscious : bw
onconstitootional -> unconstitutional : bw
onderstaind -> understand : mx
onderstan -> understands : bw
ondil -> until : de
ondone -> undone : bw
oneasiness -> uneasiness : bw
ongrateful -> ungrateful : bw
ongratefulest -> ungratefulest : bw
onintentional -> unintentionally : bw
onknowingly -> unknowlingly : bw
onmerciful -> unmerciful : bw
onmerited -> unmerited : bw
onmoved -> unmoved : bw
onnatural -> unnatural : bw
onsafe -> unsafe : bw
ontell -> until : ws
ontested -> untested : bw
onvisible -> invisible : aa
oonderstand -> understand : de
oonderstandin -> understanding : de
oonderstands -> understand : de
oopon -> upon : de
opset -> upset : bw
orlways -> always : br
ornierest -> most ornery : bw
orthor -> author : bw
parolyze -> paralyze : bw
peaudifool -> beautiful : de
pecoolia -> peculiar : ch
peenful -> painful : ga
perfectioners -> perfectionists : aa
perooses -> peruses : bw
persoo -> pursue : aa
pertic'ler -> particular : bw
pertickler -> particular : bw
pertikeler -> particular : bw
pethed -> pathed : bw
phelosophy -> philosophy : bw
pleadest -> plead : ar
plentie -> plenty : ar
plentie -> plenty : cn
poligamer -> polygamist : bw
pooerile -> poorly : bw
posetion -> position : fr
posseeble -> possible : fr
pote -> port : aa
preairie -> prairie : bw
preechers -> preachers : bw
preencipel -> principle : ga
preeze -> prize : ga
prejoodiced -> prejudiced : bw
preloode -> prelude : bw
princeeples -> principles : de
princerple -> principle : bw
promiscoous -> promiscuous : bw
prooved -> proved : ar
punken -> pumpkin : bw
pursoots -> pursuits : bw
quale -> quail : bw
quicke -> quick : ar
qveek -> quick : nd
ranne -> ran : ar
rast -> rust : ar
receptercles -> receptacles : bw
redishes -> radishes : bw
reeding -> reading : ga
reesins -> raisins : ch
remaine -> remain : ar
remofed -> removed : de
resolootions -> resolutions : bw
ridicooling -> ridiculing : bw
ripplen -> rippling : de
ritten -> written : bw
rof -> rough : de
rooined -> ruined : bw
roolette -> roulette : bw
roominations -> ruminations : bw
rychely -> richly : ar
sackerfices -> sacrifices : bw
saing -> saying : bw
sanctooaries -> sanctuaries : bw
sassagefaction -> satisfaction : aa
savorest -> savor : ar
savve -> savvy : aa
scence -> since : bw
sculptoor -> sculptor : bw
seddown -> sit down : bw
seempathy -> sympathy : ga
seene -> soon : ga
seestem -> system : ga
seise -> seize : ar
semmetery -> cemetary : bw
senden -> sending : bw
sentree -> sentry : bw
serbents -> servants : aa
serveece -> service : fr
shabee -> savvy : cn
shantee -> shanty : ar
shede -> she'd : aa
shoodedt -> shot : de
shoolder -> shoulder : ga
singlerist -> singular : bw
slandereen -> slandering : ga
slorter -> slaughter : bw
smoothe -> smooth : ar
snale -> snail : bw
sno -> snow : bw
soapee -> soap : cn
sogers -> soldiers : aa
sollertude -> solitude : aa
sooppose -> suppose : du
sopheestry -> sophistry : ga
sossidges -> sausages : br
sparragrass -> asparagus : bw
speakee -> speak : pi
spieing -> spying : bw
spiritooality -> spirituality : bw
staie -> stay : ar
stalwort -> stalwart : ar
stealie -> steal : cn
steek -> stick : fr
stoodient -> student : bw
stoodio -> studio : bw
stoombled -> stumbled : ca
stoopid -> stupid : ga
streeked -> streaked : aa
strek -> struck : fr
suiterbler -> suitable : bw
surcle -> surcingle : bw
swere -> swear : ar
syllerbles -> syllables : bw
talkee -> talk : aa
talken -> talking : bw
teekle -> tackle : bw
teelling -> telling : ga
teng -> thing : nd
teown -> town : bw
thankye -> thank you : bw
thorer -> thorough : bw
thransleetion -> translation : ga
throwest -> throw : ar
toold -> told : ga
toombling -> tumbling : bw
toorn -> turn : de
torkey -> turkey : bw
towerist -> tourist : bw
traters -> traitors : bw
treek -> trick : mx
treek -> trick : mx
trolloly -> trolly : bw
trompettes -> trumpets : ar
tromple -> trample : aa
tronk -> trunk : fr
trooly -> truly : bw
troothful -> truthful : bw
tubbe -> tub : fr
turmoyles -> turmoils : ar
turneps -> turnips : bw
undenigeable -> undeniable : ic
unmistakerbly -> unmistakably : bw
unsoshall -> unusual : bw
untroof -> untruth : aa
valewbel -> valuable : bw
valewble -> valuable : bw
vate -> wait : br
virchoose -> virtuous : bw
votsoefer -> whatsoever : de
walse -> waltz : bw
weasened -> wizened : bw
weel -> well : ga
weeld -> wield : bw
weell -> well : ga
weelleengly -> willingly : fr
wentest -> went : ar
wescot -> waistcoat : bw
whatsomedeber -> whatsoever : aa
whereaboots -> whereabouts : bw
whimsie -> whimsy : bw
witche -> witch : de
wooman -> woman : ga
wringest -> wring : ar
yeare -> year : ar
yode -> road : aa
[cluster 8]
'a'ppy -> happy : fr
'ate -> hate : br
'ate -> hate : br
'av -> have : bw
'av' -> have : aa
'br'er -> brother : aa
'brer -> brother : aa
'brer -> brother : aa
'brer -> brother : aa
'c'rrect -> correct : bw
'cap'n -> captain : aa
'cep -> except : aa
'cep' -> except : aa
'ceptin' -> excepting : aa
'ceptin' -> excepting : bw
'cl'ar -> clear : bw
'dar -> there : aa
'dat -> that : aa
'dat -> that : aa
'deed -> indeed : ga
'dem -> them : aa
'den -> then : aa
'dis -> this : aa
'dout -> without : aa
'e -> we : aa
'e -> he : aa
'e -> he : br
'e -> he's : br
'e -> he : br
'e -> he : aa
'e -> he : aa
'e'en -> even : bw
'e'se'f -> himself : aa
'ear -> hear : br
'ebrew -> hebrew : fr
'ee'll -> he will : br
'em -> them : bw
'ere -> here : br
'ere -> here : bw
'ere -> here iss : br
'ere -> here : bw
'erse'f -> herself : aa
'es -> yes : ch
'fec -> effect : aa
'fo' -> before : aa
'fo'd -> afford : aa
'fo'e -> before : aa
'fo'e -> before : aa
'fo'e -> before : aa
'hol' -> hold : aa
'jus' -> just : bw
'more'n -> more than : bw
'n -> than : ar
'n -> and : bw
'ne'r -> another : aa
'nuff -> enough : bw
'nuff -> enough : bw
'nyin' -> denying : aa
'ome -> home : br
'ops -> hops : br
'ound -> hound : ca
'raal' -> real : bw
'rahs -> hoorahs : ar
'short'nin' -> shortening : aa
'spec' -> expect : bw
'spondin' -> responding : aa
'tain't -> it is not : bw
'twan't -> it was not : bw
'um -> them : ga
'un' -> and : ga
'w'at -> what : aa
'w'en -> when : aa
'w'ich -> which : aa
'w'iles -> while : aa
'wa'al -> well : bw
'yere -> here : bw
a'r'n'd -> errand : bw
ag'in' -> against : bw
ag'ins' -> against : aa
ag'n -> against : bw
an'' -> and : aa
ar' -> there : aa
ar' -> there : aa
b'e -> be : aa
b'i'eve -> believe : aa
b'ys -> boys : ga
ba'm -> balm : bw
bat' -> bath : fr
be'y -> berry : aa
bes' -> best : aa
bot' -> bottle : ny
ca'n' -> cannot : aa
can' -> cannot : fr
can'el -> candle : aa
colo' -> color : ws
cos' -> cost : bw
da'kes' -> darkest : aa
dat'a -> that : aa
daw' -> dawn : ga
dho' -> though : aa
din' -> did not : aa
do'n' -> don't : br
du'in' -> during : ws
e'der -> either : aa
e'es -> these : br
em' -> them : bw
fac' -> fact : aa
firs' -> first : fr
fr'm -> from : bw
fu'st -> first : bw
g'in -> going : bw
go'n' -> going : bw
h'ot -> hot : bw
ha'f -> half : ar
hap'en'd -> happened : aa
hea' -> hear : bw
hoi' -> hoist : ws
hu't -> hurt : aa
huv'rin' -> hovering : aa
jos'lin' -> jostling : bw
le't -> left : bw
lif' -> lift : aa
lor' -> lord : aa
mars' -> master : aa
na' -> not : ga
na' -> not : ga
nev' -> never : nd
nigh' -> night : cn
no' -> not : ga
o' -> of : bw
of'en -> often : aa
of'en -> often : na
ol' -> old : bw
on'ies' -> only : aa
on'y -> only : na
oo'd -> who would : ws
p'ar -> pair : bw
p'intin' -> painting : bw
pas' -> past : na
po' -> poor : aa
ri' -> right : ny
ri' -> right : ny
ri' -> right : ny
s'prisin' -> surprising : ca
say'in' -> saying : bw
se'f -> self : aa
sen'in' -> sending : aa
sett'n' -> sitting : aa
somp'n' -> something : aa
sta'vin' -> starving : aa
t'ank -> thank : de
t'ere -> there : aa
t'ing -> thing : ny
t'ings -> things : na
t'ink -> think : aa
t'ink -> think : fr
t'orn -> thorn : ga
t'ousan' -> thousand : na
toas' -> toast : aa
tol' -> told : fr
un'stan' -> understand : fr
v'y'ge -> voyage : bw
vin' -> wind : fr
w'arin' -> wearing : bw
w'at's -> what has : cj
w'ere -> where : cj
w'iff -> whiff : aa
w'ite -> white : fr
w'ok -> work : aa
w'y'n't -> why not : aa
wa' -> was : ny
wen' -> went : aa
wi'' -> with : du
wi'te -> white : aa
wo't -> what : aa
wu'd -> would : ga
you' -> your : aa
you'se'f -> yourself : fr
[cluster 9]
'ca'se -> because : bw
'case -> because : aa
'e -> you : bw
'ile -> oil : bw
'jist -> just : bw
'lahff -> laugh : aa
'less -> unless : aa
'na'chel -> natural : bw
'niff -> enough : bw
'nless -> unless : bw
'pon -> upon : bw
'pon -> upon : bw
'pon -> upon : ws
'pon -> upon : bw
'pon -> upon : ws
'pon -> upon : ar
's'posed -> supposed : bw
'spose -> suppose : bw
'spose -> suppose : bw
'spose -> suppose : na
'spose -> suppose : aa
'thine -> your : ar
'twad -> it would : ca
awf'ly -> awfully : bw
c'd -> could : bw
c'd -> could : bw
d'ye -> do you : bw
da'ghter -> daughter : na
deyse'f -> yourself : aa
dy'e -> do you : bw
eve'body'd -> everybody would : aa
g'wout -> go out : bw
la'nch -> launch : aa
la'nch -> launch : aa
ma'ch -> much : aa
o'ye -> of you : ga
on'erstan' -> understand : cj
on'erstan' -> understand : cj
onies' -> only : aa
reg'lar -> regular : bw
s'picion -> suspicion : aa
sh'd -> should : bw
t'ye -> to you : bw
te' -> to : aa
thank'ee -> thank you : bw
y'r -> your : bw
ye'll -> you will : ar
ye'll -> you will : ar
yew've -> you have : ga
yo' -> you : br
yo'rn -> yours : bw
[cluster 10]
'than -> nn : ar
[cluster 11]
a'retty -> already : de
abasheth -> abashes : ar
alreadty -> already : de
answert -> answered : de
asket -> asked : de
asketh -> asks : ar
astonisht -> astonished : bw
atfantages -> advantages : de
bidst -> bids : ar
blut -> blood : de
boometh -> booms : ar
brakest -> break : ar
bruiseth -> bruises : ar
butys -> buoys : bw
callet -> called : de
callst -> call : ar
changet -> changed : de
cheereth -> cheers : ar
chilther -> children : ga
chilthren -> children : ga
claimeth -> claims : ar
claimeth -> claims : ar
cleaveth -> cleaves : ar
clencht -> clenched : bw
commandedt -> commanded : de
committeth -> commits : ar
comrate -> comrade : du
crackleth -> crackles : ar
crampt -> cramped : ar
cropt -> cropped : ar
darest -> dare : ar
deceivest -> deceive : ar
denieth -> deny : ar
dependeth -> depends : ar
despiseth -> despises : ar
dethired -> desired : ic
differeth -> differs : ar
diment -> diamond : bw
dimints -> diamonds : bw
discovereth -> discovers : ar
disturbeth -> disturbs : ar
dollarth -> dollars : ch
dontcher -> do you not : br
dooting -> doing : ga
dramattick -> dramatic : bw
drifteth -> drifts : ar
eftsoone -> soon : ar
enableth -> enables : ar
excuset -> excused : de
exulteth -> exults : ar
fidjetty -> fidgety : aa
fitt -> fit : ar
foldeth -> folds : ar
forecasteth -> forecasted : ar
foreseeth -> forsees : ar
gallopeth -> gallops : ar
gehappenet -> happened : de
gifest -> give : de
gildeth -> gilds : ar
glimmereth -> glimmers : ar
gottest -> had : ar
halberts -> halberds : ar
hantily -> handily : du
hatcht -> hatched : ar
hef -> have : de
holts -> holds : bw
honoreth -> honors : ar
inquireth -> inquires : ar
itea -> idea : de
itleness -> idleness : du
jue -> due : bw
landtlort -> landlord : de
laughet -> laughed : du
leanet -> leaned : de
leaveth -> leaves : ar
licket -> licked : ga
lingereth -> lingers : ar
litteratur -> literature : bw
lookst -> look : ar
lurketh -> lurks : ar
lyeth -> lies : ar
maketh -> makes : ar
mankint -> mankind : du
marrieth -> marries : ar
mattereth -> matters : ar
meltest -> melts : ar
metcen -> medicine : bw
mitionary -> missionary : bw
mitnight -> midnight : de
moldest -> mold : ar
moutent -> mounted : aa
murter -> murder : bw
murteret -> murdered : du
museth -> muses : ar
niecelet -> niece : ar
notthin -> nothing : bw
numbereth -> numbers : ar
olten -> old : de
outter -> out of : bw
overfloweth -> overflows : ar
pait -> paid : yd
parrotts -> parrots : bw
perfecteth -> perfects : ar
pickest -> picks : ar
pierceth -> pierces : ar
pitty -> pity : ch
pitty -> pity : ch
planneth -> plans : ar
pleasurement -> pleasure : fr
poureth -> pours : ar
promisest -> promise : ar
provocated -> provoked : bw
puzzlest -> puzzle : ar
reasonest -> reason : ar
reatty -> ready : de
receivest -> receives : ar
recognizeth -> recognizes : ar
reeleth -> reels : ar
remainest -> remain : ar
reproduceth -> reproduces : ar
rescueth -> rescues : ar
rhoundt -> round : de
riseth -> rises : ar
sangest -> sang : ar
sayst -> say : ar
scattereth -> scatters : ar
searcheth -> searches : ar
selleth -> sells : ar
setteth -> sets : ar
sheddeth -> sheds : ar
shedst -> sheds : ar
shooteth -> shoots : ar
shplendit -> splendid : de
shrilleth -> shrills : ar
slumbereth -> slumbers : ar
smutchy -> smudgy : bw
solt -> sold : yd
sount -> sound : du
spanneth -> spans : ar
stalketh -> stalks : ar
startet -> started : de
stifleth -> stifles : ar
succeedeth -> succeeded : ar
suddenty -> suddency : bw
swottuated -> situated : aa
takest -> take : ar
tantzin -> dancing : de
tarryeth -> tarries : ar
teacheth -> teaches : ar
tebts -> debts : du
tempereth -> tempers : ar
tespise -> despise : du
tetest -> detest : du
teufel -> devil : de
theye -> there is : ws
thow -> show : bw
tictionary -> dictionary : de
tieth -> ties : ar
tifferent -> different : de
tindictive -> vindictive : bw
tisagree -> disagree : de
titings -> tidings : du
toilett -> toilet : bw
tolars -> dollars : de
tolleth -> tolls : ar
tootin -> hootings : aa
tresst -> dressed : de
trinked -> drank : de
unitest -> unites : ar
unlest -> unless : bw
uttereth -> utters : ar
vorlt -> world : de
vouldt -> would : de
voyagest -> voyage : ar
waketh -> wakes : ar
washt -> washed : bw
wilteth -> wilts : bw
wishet -> wished : du
workest -> work : ar
worlt -> world : de
worshipeth -> worship : nan
wrongeth -> wrongs : ar
[cluster 12]
'abitchual -> habitual : br
'angs -> hangs : br
'aystack -> haystack : br
'baccy -> tobacco : na
'bedient -> obedient : bw
'belong -> belong : ch
'blige -> oblige : bw
'bsherving -> observing : ic
'cause -> because : bw
'course -> of course : ch
'cruiting -> recruiting : aa
'deed -> indeed : aa
'deed -> indeed : ar
'deed -> indeed : br
'deed -> indeed : bw
'deed -> indeed : aa
'deed -> indeed : aa
'deed -> indeed : aa
'deed -> indeed : bw
'dentation -> indentation : bw
'dentified -> identified : bw
'dulged -> indulged : aa
'eads -> heads : br
'ealth -> health : br
'ebrew -> hebrew : br
'elped -> helped : au
'ess -> yes : fr
'fergive -> forgive : bw
'fernally -> infernal : aa
'fess -> confess : bw
'fessor -> professor : ch
'flictions -> afflictions : aa
'flictions -> afflictions : aa
'gater -> alligator : aa
'good -> good : aa
'ired -> hired : br
'jever -> did you ever : bw
'lasses -> molasses : aa
'lectioneering -> electioneering : br
'lectricity -> electricity : bw
'ligious -> religious : ch
'marse -> master : aa
'marts -> smarts : aa
'member -> remember : bw
'member -> remember : bw
'muned -> communed : aa
'nquired -> inquired : aa
'nunder -> under : bw
'onest -> honest : au
'ontil -> until : bw
'pletely -> compleatly : aa
'plexity -> perplexity : aa
'portant -> important : aa
'possum -> oppossum : aa
'possum -> oppossum : bw
'prised -> surprised : aa
'riginal -> original : bw
'sacryfise -> sacrifice : bw
'sasinate -> assassinate : aa
'seetful -> deceitful : aa
'seetfulness -> deceifulness : aa
'servatory -> observatory : aa
'siderable -> considerable : aa
'sinuwashuns -> insinuations : aa
'sistently -> consistently : aa
'specks -> respects : aa
'sposed -> supposed : bw
'sprise -> surprise : aa
'stinguished -> distinguished : bw
'stonishing -> astonishing : bw
'sturbed -> disturbed : bw
't'll -> it'll : bw
'tain't -> it is not : bw
'tain't -> it ain't : bw
'tain't -> it is not : bw
'tain't -> it ain't : bw
'tain't -> it ain't : bw
'tain't -> it ain't : bw
'tain't -> it ain't : bw
'tain't -> ain't : bw
'taters -> potatoes : bw
'taters -> potatoes : aa
'thas -> that is : br
'thout -> without : bw
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ga
'tis -> it is : de
'tis -> it is : ar
'tis -> it is : ga
'tis -> it is : ga
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ar
'tis -> it is : bw
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ar
'tis -> it is : ar
'tis -> it is : br
'tis -> it is : bw
'twa -> it was : bw
'twas -> it was : ar
'twas -> it was : bw
'twas -> it was : ar
'twas -> it was : bw
'twas -> it was : bw
'twell -> it well : aa
'twere -> it were : ar
'twern't -> it wasn't : bw
'twill -> it will : ar
'twill -> it will : ar
'twon't -> it will not : bw
'twould -> it would : ar
'twould -> it would : bw
'vell -> well : yd
'vell -> well : de
'vorce -> divorce : ch
'wery -> very : br
'wilt -> will : ar
'ysters -> oysters : aa
'zisted -> insisted : aa
a'most -> almost : bw
a'ter -> after : bw
a'ways -> always : bw
acquaint' -> acquainted : ga
advise'im -> advise him : bw
afear'd -> afraid : bw
affa'rs -> affairs : aa
afterw'iles -> afterwhile : fr
an'muls -> animals : bw
and'll -> and will : bw
anyone'd -> anyone had : bw
anyt'ings -> anything : fr
awk'ardness -> awkwardness : bw
ax'dent -> accident : aa
back'ard -> backward : bw
back'ard -> backward : bw
back'ards -> backwards : bw
ban'ful -> handful : cj
barr'ns -> barons : ga
bawn' -> born : bw
beau'ful -> beautiful : ch
beca'se -> because : aa
befa'ing -> defaming : ga
benev'lent -> benevolent : bw
bettr'en -> better than : ga
beyon' -> beyond : aa
bla'guards -> blackguards : ga
blas'es -> blasts : aa
blo' -> blow : bw
boun' -> bound : fr
br'iled -> broiled : bw
brudder' -> brother : de
bu'glahs -> burglars : aa
bu'sting -> bursting : bw
bu'sts -> bursts : bw
bus'ness -> business : ny
but'm -> but i am : bw
c'lapsed -> collapsed : bw
c'lections -> collections : aa
c'logne -> cologne : ic
ca'culate -> calculate : ws
ca'culated -> calculated : bw
cal'lates -> calculates : bw
can'll -> can will : bw
cert'ny -> certainly : aa
cha'r -> chair : aa
civil'zation -> civilization : ws
clar'fy -> clarify : bw
clatt'rings -> clatterings : ar
clot'ing -> clothing : yd
col'er -> colder : fr
comf'table -> comfortable : bw
comf'tably -> comfortably : bw
comfo'table -> comfortable : ws
complain' -> complain : ws
conscien' -> conscience : fr
contra'y -> contrary : aa
cou'd -> could : ar
couldna' -> could not : ga
crass'll -> cross will : ga
d'n -> don't : bw
d'vorce -> divorce : bw
da'kness -> darkness : aa
deer'd -> deer would : bw
dev' -> devil : aa
dey'll -> they will : aa
dey'll -> they will : aa
dey'se -> there is : aa
dip'thery -> diptheria : bw
disapp'inted -> disappointed : bw
disobed'ent -> disobedient : ny
disown'st -> disowned : ar
disp'sitions -> dispositions : bw
do'yard -> dooryard : bw
does'ent -> does not : ga
dreef' -> drift : fr
dure'll -> door will : ga
e'enamost -> nearmost : bw
ea'ly -> early : ws
edito' -> editor : ws
effec' -> effect : bw
endanger'd -> endangered : ar
endeav'ring -> endeavoring : ar
enj'y -> enjoy : bw
equiv'lent -> equivalent : bw
et'll -> it will : bw
everyt'ing -> everything : du
exper'ence -> experience : bw
extraordinar' -> extraordinary : bw
f'erceness -> fierceness : bw
f'not -> for not : ic
fait'less -> faithless : du
father'll -> father will : aa
favo'ite -> favorite : ws
fe'ched -> fetched : aa
flourish'd -> flourished : bw
fly'st -> fly : ar
fo'ced -> forced : ws
fo'th -> forth : ws
for'ard -> forward : bw
for'ards -> forwards : bw
for'rard -> forward : bw
fou'teen -> fourteen : bw
fren' -> friend : fr
fu'nished -> furnished : ws
fu'thermore -> furthermore : bw
funnies' -> funniest : ny
fur'im -> for him : br
ga'ntlet -> gauntlet : bw
gayes' -> gayest : aa
gen'rations -> generations : bw
gente'mens -> gentlemen : aa
giv'n -> giving : bw
gra'mammy -> grandma : bw
gran'pap -> grandpap : bw
gran'stan' -> grandstand : bw
grand'ther -> grandfather : bw
grin'stone -> grindstone : bw
grin'stone -> grindstone : bw
gu'urls -> girls : ga
h'inquest -> inquest : br
h'isting -> hoisting : bw
ha'red -> haired : bw
han's -> hands : aa
hany'ow -> anyhow : cj
he'ped -> helped : bw
hem'rage -> hemorrhage : bw
hemisp'ere -> hemisphere : bw
her'n -> hers : bw
herd'll -> herd will : bw
himsel' -> himself : ga
ho'nets -> hornets : aa
ho'ns -> horns : aa
hosses' -> horses : bw
hostil'ties -> hostilities : bw
hotter'n -> hotter than : bw
hur'ied -> hurried : bw
husban' -> husband : bw
hy'roglyphics -> hieroglyphics : bw
ig'nance -> ignorance : bw
imp'lite -> impolite : bw
ingen'ous -> ingenious : bw
int'duced -> introduced : bw
inten' -> indend : bw
interrup' -> interrupt : aa
isna' -> is not : br
ja'ndiced -> jaundiced : bw
ker'sene -> kerosene : aa
kin'ling -> kindling : bw
kyar'ed -> carried : aa
l'itered -> loitered : bw
l'yalty -> loyalty : bw
lab'ratory -> laboratory : bw
landlo'd -> landlord : aa
larnin'll -> learning will : bw
le'me -> let me : aa
le'me -> let me : aa
lee'ard -> leeward : nd
light'ning -> lightning : ar
lighter'd -> lighted : aa
livelier'n -> livlier than : bw
measure'd -> measured : ar
migh'ly -> mightily : aa
misfortun' -> misfortune : bw
moren' -> more than : bw
morro' -> morrow : bw
mysel' -> myself : ga
na'tally -> naturally : aa
nat've -> native : bw
ne'ertheless -> neverthelesss : ar
nor'east -> northeast : bw
nor'lands -> northlands : ar
north'ard -> northward : bw
not'ing -> nothing : aa
o'dination -> ordination : aa
o'erbold -> overbold : ar
o'erdo -> overdo : ar
o'erinforms -> overinforms : ar
o'erlook -> overlook : ar
o'erlooked -> overlooked : ar
o'erlooking -> overlooking : ar
o'erpowered -> overpowered : ar
o'erran -> overran : ar
o'erreaching -> overreaching : ar
o'ertops -> overtops : ar
o'erturn -> overturn : ar
o'erturned -> overturned : ar
o'make -> of make : bw
obergrow'd -> overgrown : aa
occy'pied -> occupied : bw
ol'er -> older : aa
onher'd -> owner had : ga
onja'ndiced -> unjaundiced : bw
opp'sition -> opposition : bw
or'nery -> ornery : bw
ought'nt -> ought not : bw
our'n -> ours : bw
out'n -> out of : bw
overboar' -> overboard : fr
p'inted -> pointed : bw
p'inters -> pointers : bw
p'isened -> poisoned : bw
p'litical -> political : aa
pa'hnership -> partnership : aa
parta'en -> partaken : ar
partic'pants -> participants : bw
pass'em -> pass them : bw
pen'tentiary -> penitentiary : bw
pennyr'yal -> pennyroyal : bw
pertic'lar -> particular : bw
pertic'lers -> particulars : bw
picture'll -> picture will : bw
plan'ations -> plantations : aa
plan'ations -> plantations : aa
po'tions -> portions : ws
precar'ous -> precarious : bw
precip'tated -> precipitated : bw
princ'pal -> principal : bw
prod'gal -> prodigal : ny
prope'ty -> property : bw
prosp'rous -> prosperous : aa
qua'ters -> quarters : aa
rasbe'ies -> raspberries : aa
reconn'itred -> reconnoitered : bw
retice'nt -> reticent : bw
s'pected -> suspected : bw
s'poses -> supposes : bw
say't -> say it : ga
sca'ce -> scarce : bw
script'ral -> scriptural : bw
shak't -> shook : bw
shan't -> shall not : bw
shinies' -> shiniest : aa
shol'er -> shoulder : aa
shoot'im -> shoot him : ga
shoul'er -> shoulder : aa
signif'cant -> significant : bw
silver'll -> silver will : bw
sinfu' -> sinful : ga
sing'lar -> singular : bw
slanganderin' -> slandering : de
sma'tness -> smartness : aa
sor'y -> sorry : sw
sou'east -> southeast : bw
sou'west -> southwest : bw
sp'ils -> spoils : bw
spi'led -> spoiled : ar
spo'ts -> sports : aa
spos'e -> suppose : bw
sta'ted -> started : aa
sta'ts -> starts : aa
stir'p -> stirrup : aa
sto'ed -> stored : aa
sto'en -> stolen : ga
sto'ies -> stories : aa
sto'y -> story : aa
sty'ars -> stairs : aa
suppo't -> support : aa
suspiciouses' -> suspiciousest : aa
swin'ler -> swindler : ga
t'ank -> thank : de
t'night -> tonight : bw
t'ousands -> thousands : de
t'reatens -> threatens : aa
t'rough -> through : aa
t'would -> it would : ga
teasp'nful -> teaspoonful : bw
tell'd -> told : br
ter'ble -> terrible : ny
ter't -> to it : aa
th'ee -> three : aa
th'oat -> throat : bw
the'e'll -> there will : ws
there'll -> there will : ga
thi'teen -> thirteen : bw
tookin' -> took : aa
tree'd -> treed : bw
unl'arned -> unlearned : bw
unreas'nable -> unreasonable : bw
use't -> used : aa
use't -> used : bw
venter'd -> ventured : bw
vi'lent -> violent : bw
vi'lent -> violent : bw
vict'als -> victuals : bw
victor'ous -> victorious : bw
w'alebones -> whalebones : bw
w'isper -> whisper : fr
wa'ble -> warble : aa
wais'coat -> waistcoat : bw
wha'for -> what for : aa
wider'n -> wider than : ca
wiles' -> wildest : aa
win'ward -> windward : bw
winter'll -> winter will : aa
witchcraf' -> witchcraft : aa
with'm -> with him : bw
with'm -> with him : bw
wo'ds -> words : ws
won'er -> wonder : na
wonde'ful -> wonderful : ws
worl'ly -> worldly : bw
wou'dn't -> wouldn't : bw
wouldna' -> would not : ga
wusser'n -> worse : aa
y'u'd -> you'd : ws
y'ung -> young : aa
y'ung -> young : aa
yees'll -> yourself will : bw
yeou'll -> you will : bw
yeste'day -> yesterday : bw
yorese'f -> yourself : bw
yourse'f -> yourself : bw
[cluster 13]
'merrikan -> american : b
'merrikan -> american : br
'merrikans -> americans : bw
abstracks -> abstracts : ws
ackts -> acts : bw
affekskuns -> affections : bw
affliktions -> afflictions : bw
akording -> according : bw
akrc -> acre : bw
akres -> acres : bw
akrlmonious -> acrimonious : bw
akshuated -> actuated : ic
aktiv -> active : bw
aktivity -> activity : bw
alongk -> along : de
applikant -> applicant : bw
aristokrats -> aristocrats : bw
arkitekture -> architecture : bw
artekil -> article : aa
aulmanak -> almanac : bw
bespeeks -> beseeches : aa
bisskit -> biscuit : bw
bokkis -> box : pi
braken -> bracken : ar
brik -> brick : bw
calkelate -> calculate : bw
calkerlate -> calculate : bw
calkylate -> calculate : bw
chronick -> chronic : bw
chronikel -> chronicles : de
cirkles -> circles : bw
conflick -> conflict : bw
conkerin -> conquering : bw
consekutiff -> consecutive : bw
consekutively -> consecutively : bw
conspickius -> conspicuous : bw
contrakt -> contract : bw
corkus -> caucus : bw
correkly -> correctly : bw
correktly -> correctly : bw
crittick -> critic : bw
demokratik -> democratic : bw
diffikilties -> difficulties : aa
diffikulty -> difficulty : bw
direkt -> direct : bw
distinkly -> distinctly : bw
distreek -> district : bw
dockyments -> documents : bw
doktering -> doctoring : bw
doktrines -> doctrines : bw
domestik -> domestic : bw
domestikate -> domesticate : bw
dounkast -> downcast : bw
dounkast -> downcast : bw
edsackly -> exactly : aa
egstatick -> ecstatic : bw
ekonemy -> economy : bw
elaastick -> elastic : bw
elekant -> elegant : bw
elekt -> elect : bw
elekted -> elected : bw
emphatikally -> emphatically : bw
enakted -> enacted : bw
erekted -> erected : bw
expekted -> expected : bw
expekting -> expecting : bw
fakt -> fact : bw
flok -> flock : bw
gekommen -> come : de
heekups -> hiccups : bw
histeriks -> hysterics : bw
identikle -> identical : bw
iks -> aches : ch
inkorektly -> incorrectly : bw
insek -> insect : aa
inspecktion -> inspection : bw
intoxikate -> intoxicate : bw
kackel -> cackle : bw
kalf -> calf : bw
kalling -> calling : bw
kalls -> calls : bw
kanaday -> canada : bw
kannot -> cannot : bw
kapable -> capable : cj
karaktah -> character : bw
karaktah -> character : ga
kareless -> careless : bw
karkidges -> carcasses : bw
kear -> care : fr
kedn't -> couldn't : bw
keramics -> ceramics : ar
kerriage -> carriage : aa
kestoms -> customs : ca
kiarn -> can : aa
kinniptions -> conniptions : bw
klamorous -> clamorous : bw
klimbing -> climbing : bw
klub -> club : bw
kneedle -> needle : ar
knok -> knock : bw
knoked -> knocked : bw
knotter -> nutter : ar
kolick -> colic : bw
kollor -> collar : bw
komm -> come : de
kompare -> compare : bw
kompared -> compared : bw
kompell -> compel : bw
komplaint -> complaint : bw
konclushion -> conclusion : bw
konsent -> consent : bw
konsentrated -> concentrated : bw
konsiderbul -> considerably : bw
konsikence -> consequence : bw
kontackt -> contact : bw
konverse -> converse : bw
kooking -> cooking : ga
koppers -> coppers : bw
kote -> quote : bw
kouldn't -> couldn't : bw
kows -> cows : bw
kradles -> cradles : bw
kronik -> chronic : bw
kukumber -> cucumber : bw
kukumbers -> cucumbers : aa
kups -> cups : bw
kured -> cured : bw
kurn't -> can't : bw
kyar -> carry : aa
kyarrge -> carriage : aa
manerskript -> manuscript : bw
markis -> marquis : ga
melankoly -> melancholy : mx
mirakel -> miracle : bw
ockepant -> occupant : bw
ockipation -> occupation : aa
olifaktory -> olifactory : bw
optik -> optic : bw
orkistry -> orchestra : bw
partickle -> particle : bw
partikaly -> particularly : aa
partikilar -> particular : bw
partikiler -> particular : bw
peekneek -> picnic : ga
pekuliar -> peculiar : bw
perfektion -> perfection : bw
persekuted -> persecuted : bw
physikal -> physical : bw
praktising -> practicing : bw
prekarious -> precarious : bw
prezackly -> exactly : de
proteck -> protect : ga
purtiklar -> particular : bw
refleck -> reflect : bw
rekoleckt -> recollect : bw
rekolek -> recollect : bw
rekolek -> recollect : bw
rekollekt -> recollect : bw
rekonstrukted -> reconstructed : bw
rekorded -> recorded : bw
respektably -> respectably : bw
respekts -> respects : bw
rickollecks -> recollects : bw
ridiklous -> ridiculous : bw
ridiklous -> ridiculous : bw
rok -> rock : bw
sanktified -> sanctified : bw
sanktify -> sanctify : bw
sekert -> secret : bw
sekund -> second : bw
sekurely -> securely : bw
sekurity -> security : bw
selekt -> select : bw
sirkle -> circle : bw
sirkus -> circus : bw
skarcity -> scarcity : bw
skeary -> scary : bw
skeerdest -> scaredest : aa
sketter -> scatter : ca
skirmudgeon -> curmudgeon : bw
skribbler -> scribbler : bw
skrimping -> scrimping : bw
skuffle -> scuffle : aa
skurser -> scarcer : bw
skurser -> scarcer : bw
skyence -> science : bw
smaks -> smacks : bw
strenk -> strength : aa
subjekt -> subject : bw
tobakker -> tobacco : bw
ukly -> ugly : me
viktorys -> victories : bw
whimsikal -> whimsical : bw
[cluster 14]
'ef -> if : aa
'n' -> and : bw
'n' -> and : bw
'n' -> and : bw
't -> iy : bw
't -> it : fr
't -> it : bw
't -> it : bw
't -> it : bw
't -> it : ar
't -> it : bw
't -> it : ar
't -> it : ar
't -> it : ga
't -> it : ar
't -> it : ar
't -> it : ar
't -> it : bw
't -> it : bw
't -> it : ar
't -> it : ga
[cluster 15]
'arnin -> earning : bw
'cookin' -> cooking : aa
'fessin -> confessing : aa
'ouldn't -> wouldn't : ga
'quiries -> enquiries : br
'spectin -> expecting : bw
'spicion -> suspect : bw
abolishin' -> abolishing : bw
accomodatin' -> accomodating : bw
addin' -> adding : bw
aggrawatin' -> aggravating : aa
aggriwatin' -> aggravating : aa
alludin' -> alluding : bw
argufyin' -> arguing : bw
arstin' -> asking : br
assistin' -> assisting : bw
attemptin' -> attempting : bw
backin' -> backing : ca
bakin' -> baking : bw
bandin' -> banding : bw
beggin' -> begging : bo
blackin' -> blacking : ny
blawin' -> blowing : ga
blitherin' -> blithering : bw
boatin' -> boating : bw
bracin' -> bracing : bw
bringin' -> bringing : bw
burglarin' -> burgling : bw
carressin' -> caressing : ga
catchin' -> catching : bw
cavortin' -> cavorting : bw
challengin' -> challenging : bw
changin' -> changing : bw
changin' -> changing : bw
charmin' -> charming : bw
chasin' -> chasing : bw
chinnin' -> chinning : bw
cirelin' -> circling : bw
clawin' -> clawing : bw
cloudin' -> clouding : bw
coastin' -> coasting : bw
collectin' -> collecting : bw
comin' -> coming : aa
commencin' -> commencing : bw
communin' -> communing : ga
confederatin' -> confederating : bw
considtherin' -> considering : ga
consumin' -> consuming : bw
contendin' -> contending : bw
contendin' -> contending : aa
crabbin' -> crabbing : aa
crabbin' -> crabbing : bw
crammin' -> cramming : aa
croonin' -> crooning : aa
crowin' -> crowing : bw
cruisin' -> cruising : bw
declinin' -> declining : bw
degen'rates -> degenerates : bw
demandin' -> demanding : aa
denouncin' -> denouncing : bw
desavin' -> deceiving : ga
desthroyin' -> destroying : ga
detectin' -> detecting : bw
dhrinkin' -> drinking : ga
discountin' -> discounting : bw
discussin' -> discussing : bw
disobeyin' -> disobeying : sw
dissectin' -> dissecting : bw
ditchin' -> ditching : bw
divertin' -> diverting : bw
dozin' -> dozing : a
drainin' -> draining : bw
drainin' -> draining : bw
dreadin' -> dreading : aa
drivelin' -> driveling : bw
drownin' -> drowning : bw
drownin' -> drowning : bw
dwellin' -> dwelling : bw
earnin' -> earning : bw
eberlastn' -> everlasting : aa
enterprisin' -> enterprising : bw
entrustin' -> entrusting : bw
examinin' -> examining : bw
exciptin' -> excepting : bw
fallerin' -> following : aa
famishin' -> famishing : ga
fawnin' -> fawning : bw
fergettin' -> forgetting : bw
fetchin' -> fetching : bw
fetterin' -> fettering : bw
fidgetin' -> fidgeting : bw
figurin' -> figuring : bw
fittin' -> fitting : ws
flauntin' -> flaunting : bw
flavourin' -> flavoring : bw
footin' -> footing : bw
foreclosin' -> foreclosing : bw
forgittin' -> forgetting : bw
fotchin' -> fetching : aa
froin' -> throwing : aa
fulfillin' -> fulfilling : bw
gallyvantin' -> galavanting : bw
givin' -> giving : bw
glarin' -> glaring : bw
gloamin' -> gloaming : ga
glowin' -> glowing : bw
going' -> going : bw
gougin' -> gouging : bw
grabblin' -> grabbling : aa
graspin' -> grasping : bw
gyardin' -> guarding : bw
h'eggs -> eggs : bw
handwritin' -> handwriting : bw
harmin' -> harming : bw
heartenin' -> heartening : bw
helpin' -> helping : bw
herrin' -> herring : bw
hoardin' -> hoarding : bw
hoggin' -> hogging : bw
hoin' -> hoing : bw
honin' -> honing : bw
hotellin' -> hoteling : bw
hummin' -> humming : bw
inquirin' -> inquiring : bw
insinuatin' -> insinuating : bw
inspectin' -> inspecting : bw
interferin' -> interfering : bw
interpretin' -> interpreting : bw
intervenin' -> intervening : bw
introducin' -> introducing : bw
ironin' -> ironing : bw
itchin' -> itching : ca
kidnappin' -> kidnapping : bw
kyar'in -> carrying : aa
kyarin' -> carrying : aa
laborin' -> laboring : bw
landin' -> landing : bw
lazin' -> lazing : bw
leadin' -> leading : bw
leadin' -> leading : bw
levellin' -> leveling : bw
loightin' -> lighting : ga
loosin' -> losing : aa
lowerin' -> lowering : bw
lynchin' -> lynching : bw
mailin' -> mailing : cj
markin' -> marking : bw
maulin' -> mauling : aa
mellerin' -> mellowing : bw
mendin' -> mending : bw
mentionin' -> mentioning : bw
missin' -> missing : bw
misthress' -> mistress : ws
misunderstandin' -> misunderstanding : ga
moultin' -> molting : bw
mournin' -> mourning : bw
murderin' -> murdering : bw
murdherin' -> murdering : ga
observin' -> observing : bw
occupyin' -> occupying : bw
onboosomin' -> unbosoming : bw
oncompromisin' -> uncompromising : bw
onderstandin' -> understanding : bw
onfeelin' -> unfeeling : bw
overlookin' -> overlooking : bw
owin' -> owing : bw
ownin' -> owning : bw
paralyzin' -> paralyzing : bw
partin' -> parting : bw
patronisin' -> patronizing : bw
peakin' -> peeking : bw
peekin' -> peeking : bw
perishin' -> perishing : bw
pertectin' -> protecting : bw
pertendin' -> pretending : br
pervokin'est -> provoking : bw
picklin' -> pickling : bw
pillagin' -> pillaging : bw
pisenin' -> poisoning : aa
planin' -> planing : bw
plannin' -> planning : bw
ploomin' -> blooming : de
poisonin' -> poisoning : bw
poki' -> poking : bw
postin' -> posting : bw
prachin' -> preaching : ga
practisin' -> practicing : bw
preachin' -> preaching : bw
predictin' -> predicting : bw
profanin' -> profaning : bw
prognosticatin' -> prognosticating : bw
promenadin' -> promenading : bw
promisin' -> promising : aa
provokin' -> provoking : bw
puckerin' -> puckering : bw
purchasin' -> purchasing : bw
putterin' -> puttering : bw
quarrelin' -> quarreling : ws
quotin' -> quoting : bw
rafflin' -> raffling : ga
rainin' -> raining : bw
rainin' -> raining : bw
rallyin' -> rallying : bw
rampin' -> ramping : bw
readin' -> reading : aa
realizin' -> realizing : bw
rebellin' -> rebelling : bw
recollec' -> recollect : bw
reconsiderin' -> reconsidering : bw
recountin' -> recounting : bw
redeemin' -> redeeming : bw
regardin' -> regarding : bw
reorganizin' -> reorganizing : bw
reposin' -> reposing : bw
resolvin' -> resolving : bw
rifflin' -> riffling : bw
rockin' -> rocking : bw
romancin' -> romancing : bw
rubberin' -> rubbering : bw
rumplin' -> rumpling : ny
rushin' -> rushing : bw
ruunin' -> running : ga
sanein' -> sunning : aa
schemin' -> scheming : bw
screamin' -> screaming : bw
scrubbin' -> scrubbing : bw
sculpin' -> sculpting : bw
scurryin' -> scurrying : bw
searchin' -> searching : bw
searin' -> searing : bw
seein' -> seeing : bw
seethin' -> seething : ga
seethin' -> seething : bw
sellin' -> selling : aa
sendin' -> sending : bw
settlemen' -> settlement : aa
shinin' -> shining : bw
shockin' -> shocking : bw
shortnin' -> shortening : bw
showin' -> showing : bw
shufflin' -> shuffling : ca
singein' -> singeing : bw
sippin -> sipping : bw
skearin' -> scaring : bw
slicin' -> slicing : bw
slicin' -> slicing : bw
slidin' -> sliding : bw
slidin' -> sliding : bw
slippin' -> slipping : bw
smugglin' -> smuggling : bw
snoopin' -> snooping : bw
snuggin' -> snugging : bw
snugglin' -> snuggling : ga
soakin' -> soaking : aa
sowin' -> sowing : bw
spankin' -> spanking : bw
spectin' -> expecting : aa
speculatin' -> speculating : bw
spinnin' -> spinning : aa
splashin' -> splashing : bw
splicin' -> splicing : bw
spongin' -> sponging : bw
squabblin' -> squabbling : bw
squanderin' -> squandering : bw
stampedin' -> stampeding : bw
stealin' -> stealing : aa
stompin' -> stomping : aa
stoopin' -> stooping : aa
straddlin' -> straddling : bw
strainin' -> straining : bw
streamin' -> streaming : aa
strivin' -> striving : bw
stroppin' -> stropping : aa
studyin' -> studying : bw
su'gests -> suggests : bw
subtractin' -> subtracting : bw
successfu' -> sucessful : ga
sunthin' -> something : bw
surgin' -> surging : bw
swearin' -> swearing : bw
sweatin' -> sweating : bw
tackin' -> tacking : bw
tacklin' -> tackling : bw
talkin' -> talking : bw
tasin' -> teasing : ga
tawt -> taught : bw
techin' -> touching : aa
teeterin' -> teetering : bw
testifyin' -> testifying : bw
thoat -> thought : ch
tinkin' -> thinking : de
tolin' -> telling : fr
touchin' -> touching : bw
trabblin' -> travelling : aa
trackin' -> tracking : bw
trapsin' -> traipsing : bw
travelin' -> traveling : bw
troopin' -> trooping : bw
undoin' -> undoing : bw
unloadin' -> unloading : bw
valkin' -> walking : de
voolin' -> folling : de
waai' -> way : ga
waihin' -> wearing : aa
waitin' -> waiting : bw
wantin' -> wanting : bw
washin' -> washing : aa
waterin' -> watering : cj
watterin' -> watering : bw
weighin' -> weighing : ga
westigatin' -> investigating : aa
whackin' -> whacking : bw
whippin' -> whipping : aa
whisperin' -> whispering : bw
worritin' -> worrying : bw
wrastlin' -> wrestling : bw
yelpin' -> yelping : bw
yokin' -> yoking : bw
[cluster 16]
'lishus -> delicious : aa
'shpensive -> expensive : ic
acrosh -> across : ga
aftah -> after : ws
aftah -> after : ws
afther -> after : ga
ahmor -> armor : aa
ahrmy -> army : ga
aiah -> air : ws
anywheah -> anyway : ws
arsnehal -> arsenal : pg
assosiashun -> association : bw
atthributes -> attributes : ga
atthributes -> attributes : ga
beautchoos -> beauteous : br
bethers -> betters : bw
blackah -> blacker : aa
blough -> blow : ny
bothahed -> bothered : aa
businesh -> business : ic
buttah -> butter : bw
cheahs -> cheers : aa
chyrurgeon -> surgeon : ar
civilizashun -> civilization : bw
cobblah -> cobbler : aa
cohnah -> corner : ws
conductah -> conductor : aa
conipshun -> conniption : bw
conshience -> conscience : bw
conshuns -> conscience : aa
constitushional -> constitutional : bw
countehacting -> counteracting : ws
crathures -> creatures : ga
cutther -> cutter : ga
dahkies -> darkies : aa
daihs -> dares : aa
damnashun -> damnation : bw
dancahs -> dancers : aa
deafish -> deaf : ar
dealth -> dealt : ar
desighn -> design : bw
dhraam -> dream : ga
dhry -> dry : ga
disposhul -> disposal : ws
disposishun -> disposition : bw
eahly -> early : ws
edither -> editor : bw
espeschially -> especially : bw
evehy -> every : ws
faih -> fair : aa
favoright -> favorite : aa
feahful -> fearful : aa
flirtashuns -> flirtations : bw
footshteps -> footsteps : du
gallanthries -> gallantries : ga
hactor -> actor : ws
hadmiral -> admiral : br
haffliction -> affliction : br
hanimals -> animals : au
harmy -> army : bw
hax -> ask : br
heah -> hear : aa
heahd -> heard : aa
hearl -> earl : br
heasier -> easier : br
hexcept -> except : br
heye -> eye : bw
himage -> image : aa
hinto -> into : br
hoffence -> offence : ws
hohn -> horn : aa
hollahs -> hollers : aa
hossified -> ossified : ch
hothers -> others : br
houah -> hour : aa
hought -> ought : fr
hup -> up : br
huv -> of : br
huyt -> hurt : du
hyeh -> here : ws
imaginashun -> imagination : bw
imitashun -> imitation : bw
inclinashun -> inclination : bw
indicashun -> indication : bw
injuhy -> injury : ws
knowah -> know : fr
komposishun -> composition : bw
lanthorns -> lanterns : ar
latah -> later : aa
loudah -> louder : aa
masthers -> masters : ga
matehial -> material : ws
milishy -> militia : bw
mistah -> mister : aa
misthress -> mistress : ga
murthur -> murder : ga
musthard -> mustard : ga
nachul -> natural : aa
nachurlly -> naturally : bw
natchurly -> naturally : bw
nebbah -> never : aa
nexht -> next : ny
nighes -> near : ca
ohfice -> office : ws
oldher -> older : ga
opprashuns -> operations : bw
owah -> our : ws
ownah -> owner : aa
pahentage -> parentage : ws
pahnaship -> companionship : aa
pahtners -> partners : aa
peah -> appear : aa
pehsehveh -> preserver : ws
peshtiliench -> pestilence : ga
phaith -> faith : bw
phalse -> false : bw
phalt -> fault : bw
phile -> file : bw
phooling -> fooling : bw
phools -> fools : bw
phunneral -> funeral : bw
pithiful -> pitiful : ga
plantashunes -> plantations : aa
pohfit -> profit : ws
pooshen -> poison : ga
preachah -> preacher : aa
propeh -> proper : aa
protekshun -> protection : bw
pugnashus -> pugnacious : bw
purfeshun -> profession : bw
queshun -> question : aa
questshun -> question : bw
quoshint -> quotient : bw
quothed -> quoted : ar
raih -> rage : aa
relaxashun -> relaxation : bw
relehf -> relief : ga
representashun -> representation : bw
reshpect -> respect : ic
revylooshen -> revolution : aa
rhye -> rye : bw
rishk -> risk : ga
sashified -> satisfied : ic
satisfacshum -> satisfaction : aa
sattisfacshon -> satisfaction : aa
scenehy -> scenery : ws
schottish -> scottish : ar
schoundrel -> scoundrel : de
schtays -> stays : de
shcampered -> scampered : ga
shdrain -> strain : de
shkies -> skies : de
shneeze -> sneeze : de
shnore -> snore : de
shpend -> spend : de
shpiled -> spoiled : ga
shpind -> spend : ga
shtamped -> stamped : ga
shtamps -> stamps : ch
shtars -> stars : de
shtern -> stern : de
shtow -> stow : ny
shuit -> suit : ga
shuperior -> superior : ga
shure -> sure : bw
shvallows -> swallows : de
shvears -> swear : de
sickishness -> sickness : bw
sinnah -> sinner : aa
soldiehs -> soldiers : ws
soldiehs -> soldiers : ws
sopha -> sofa : ar
soshull -> social : bw
spaihed -> spared : aa
speshal -> special : bw
speshy -> specie : bw
sphlit -> split : aa
sthriped -> striped : ga
sthroke -> stroke : ga
streth -> street : ga
theys -> there is : bw
thrade -> trade : ga
thrade -> trade : ga
thramping -> tramping : ga
thrated -> treated : ny
thrates -> treats : ga
thribble -> triple : bw
throoper -> trooper : bw
throoper -> trooper : bw
throubled -> troubled : ga
throubling -> troubling : ga
thruer -> truer : ga
thruly -> truly : ga
thundah -> thunder : aa
tiah -> tire : aa
tiah -> tire : aa
transgreshun -> transgression : bw
trushts -> trusts : ga
tuckahs -> tuckers : aa
tuh -> to : ga
usephull -> useful : bw
visitahs -> visitors : aa
volunteeh -> volunteer : ws
wahnted -> wanted : ws
yeahs -> years : ws
yeahs -> years : ws
yeahs -> years : ws
yohselves -> yourselves : ws
zhentlemans -> gentlemen : fr
[cluster 17]
'piscopals -> episcopals : bw
'sposing -> suppose : pi
'xcitement -> excitement : bw
aat -> that : na
accusit -> accused : ga
adzactly -> exactly : bw
afton -> afternoon : de
agles -> eagles : ga
ahere -> here : bw
ahindt -> ahead : bw
aige -> edge : bw
airth -> earth : ga
aisily -> easily : ga
ancore -> encore : ws
apared -> appeared : ar
apparance -> appearance : ga
argify -> argue : bw
argimint -> argument : aa
arns -> earns : aa
athout -> without : ca
atwist -> twisted : ar
auvery -> every : du
ava -> ever : ga
baggonit -> bayonet : ar
bainifit -> benefit : ga
baist -> beist : br
bcum -> become : bw
bediviled -> bedeviled : ga
befoar -> before : bw
belaves -> believe : ga
bettair -> better : fr
bissiniss -> business : bw
blissing -> blessing : ga
blustry -> blustery : bw
boldened -> emboldened : ar
bolicemans -> policemen : de
buccaniers -> buccaneers : ar
cartrag -> cartridge : bw
cata -> cater : ws
cerimonial -> ceremonial : bw
chillen -> children : aa
chillunses -> children : aa
chists -> chests : aa
cirimonial -> ceremonial : ga
cirimonies -> ceremonies : ga
clapt -> clapped : bw
coffe -> coffee : bw
comminced -> commenced : ga
commodoor -> commodore : cr
complaisancy -> complacency : ar
consairning -> concerning : br
consaited -> conceited : bw
consaited -> conceited : bw
consequationly -> consequently : aa
contind -> contend : ga
contint -> content : ga
convanient -> convenient : bw
convarsion -> conversion : bw
convarsion -> conversion : bw
convart -> convert : ga
countefit -> counterfeit : aa
crackt -> cracked : aa
crambry -> cranberry : aa
creaturs -> creatures : ro
crisanthmum -> chrysanthemum : bw
crooilty -> cruelty : bw
desairters -> deserters : ga
desarfs -> deserves : du
descendid -> descended : bw
desparate -> desperate : ar
dimmycratic -> democratic : ny
dimonstrate -> demonstrate : bw
dinted -> dented : ar
dismisst -> dismissed : bw
disremembah -> remember : aa
disrispect -> disrespect : bw
divarsion -> diversion : bw
dooce -> deuce : br
doocedly -> deucedly : ny
doublit -> doublet : ga
drowndid -> drowned : aa
ebbry -> every : aa
everywhars -> everywhere : bw
evrybody -> everybody : bw
exercitation -> exercise : bw
expraiss -> express : ga
exquisit -> exquisite : bw
fairse -> fierce : bw
farr -> indeed : ga
faylings -> feelings : ga
feal -> feel : bw
fennis -> fence : pi
ferrits -> ferrets : bw
festiv -> festive : bw
fidgit -> fidget : bw
fogitfulness -> forgetfulness : aa
forrads -> foreheads : bw
fraquent -> frequent : ga
funnymoon -> honeymoon : br
gaitaw -> garter : cj
gardins -> gardens : bw
gemplans -> gentlemen : aa
genlmn -> gentlemen : aa
gentlemin -> gentlemen : ga
gentmans -> gentlemen : aa
gerratist -> greatest : bw
gifaway -> giveaway : bw
ginral -> general : bw
gitting -> getting : bw
gluvs -> gloves : bw
goldun -> golden : bw
gran'chillun -> grandchildren : aa
grat -> great : aa
gub -> give : aa
guttaw -> gutter : cj
gwandmamma -> grandmother : fr
hairse -> hearse : ga
hanggit -> hanged : ga
harma -> harm : it
harseff -> herself : aa
harty -> hearty : bw
hayr -> here : bw
headwaita -> headwaiter : ws
hebinly -> heavenly : aa
hild -> held : ga
hilp -> help : ga
himsilf -> himself : ga
holped -> helped : bw
humsted -> homestead : bw
hyart -> heart : aa
iddycation -> education : ga
iditors -> editors : ga
ignant -> ignorant : bw
illegant -> elegant : ga
illegint -> elegant : ga
imboo -> imbue : bw
immij -> image : aa
indade -> indeed : ga
infurnissimo -> inferno : bw
inglish -> english : bw
inheritid -> inherited : bw
innimy -> enemy : bw
insnare -> ensnare : ar
invint -> invent : ga
ixpicting -> expecting : ch
javlin -> javelin : ar
jowk -> joke : ga
justiss -> justice : bw
kape -> keep : ga
knowd -> knew : aa
laders -> leaders : ga
laiuk -> lake : ca
leab -> leave : aa
legitimit -> legitimate : bw
letta -> letter : ws
lettas -> letters : ws
lettiss -> lettuce : bw
libaty -> liberty : aa
litrary -> literary : bw
livie -> live : cn
losdt -> lose : de
lovlaness -> loveliness : bw
maby -> maybe : bw
magasin -> magazine : bw
maircy -> mercy : ga
maites -> mate : ar
marcies -> mercies : bw
markusses -> marquesses : bw
midicine -> medicine : ga
minits -> minutes : bw
minnits -> minutes : bw
mistrus -> mistress : br
moir -> more : ga
molasis -> molasses : bw
mollassis -> molasses : bw
momint -> moment : ga
mudda -> mother : ch
mudda -> mother : ch
mudda -> mother : ch
mustaff -> moustache : aa
naburs -> neighborss : bw
nade -> need : ga
narves -> nerves : bw
naythur -> neither : ga
negatiff -> negative : bw
nessary -> necessary : bw
niggar -> nigger : bw
niggur -> nigger : bw
nivver -> never : ga
noosh -> news : de
nthusyasm -> enthusiasm : bw
nudda -> neither : aa
nurst -> nursed : ar
nusboy -> newsboy : ca
oaur -> our : bw
objectd -> objected : ar
obtusity -> obtuseness : ar
ocken -> oxen : ch
oflfis -> office : bw
ondeceif -> undecieve : de
ongsomble -> ensemble : bw
onraasonable -> unreasonable : bw
ontirely -> entirely : bw
opind -> opened : ga
organizd -> organized : ar
oxpected -> expected : de
paceable -> peaceable : bw
pacocks -> peacocks : ga
pairmitted -> permitted : it
pairsons -> persons : bw
pairtenant -> pertinent : ga
pards' -> partners' : bw
parsecuting -> persecuting : bw
partna -> partner : cj
payrints -> parents : ga
pcock -> peacock : bw
persoom -> presume : ga
phware -> where : ga
pictur -> picture : bw
plaisant -> pleasant : fr
plase -> please : ga
pofect -> perfect : ws
positiffly -> positively : bw
poultiss -> poultice : bw
praps -> perhaps : bw
prar -> prayer : aa
pravint -> prevent : ga
prevint -> prevent : bw
prevint -> prevent : bw
prommust -> promised : aa
protegay -> protege : bw
pursent -> percent : bw
purtty -> pretty : bw
pusnol -> personal : bw
quait -> quiet : ga
quean -> queen : ga
queans -> queens : ar
queeriosity -> queerness : bw
quicking -> quickening : ar
raal -> real : bw
rackynoiterin' -> reconnoitering : bw
raich -> reach : ga
raikoned -> reckoned : bw
ratha -> rather : ws
rattain -> retain : fr
raysoning -> reasoning : ga
releaf -> relieve : bw
remarkabyll -> remarkable : ar
remova -> removed : it
renigs -> reneges : bw
respicted -> respected : ga
resuntly -> presently : bw
retraiting -> retreating : ga
rhododandrum -> rhododendron : bw
rickon -> reckon : bw
rickonciled -> reconciled : bw
rickord -> record : bw
rigiment -> regiment : bw
riptyles -> reptiles : bw
rully -> really : br
saige -> seige : ga
sairvice -> service : ga
saize -> seize : ga
sarbed -> served : aa
sarjint -> sargeant : ga
sarpent -> serpent : ga
sartinly -> certainly : bw
sarve -> serve : aa
sarvin -> serving : ga
sarving -> serving : bw
sarvint -> servant : bw
sassagis -> sausages : bw
sbying -> being : de
scattery -> scattered : bw
seeum -> see : cn
sequil -> sequel : bw
settlemints -> settlements : ws
sheppards -> shepherds : aa
shlaap -> sleep : ga
shoostrings -> shoestrings : aa
sinna -> sinner : aa
sinoos -> sinews : bw
sint -> sent : ga
sittore -> store : pi
skagaroot -> cigarette : nd
sleefs -> sleeves : bw
smott -> smote : ar
soldat -> soldier : fr
soobyectif -> subjective : de
sottled -> settled : bw
sparm -> sperm : bw
spectycal -> spectacle : bw
speunce -> experience : aa
squail -> squeal : ga
squail -> squeal : ga
squails -> squeals : ga
squirl -> squirrel : bw
squirtid -> squirted : bw
squoze -> squeezed : aa
stalun -> stealing : ca
starn -> stern : bw
statoos -> statues : bw
stattoo -> statue : bw
stid -> instead : bw
stold -> stole : bw
stoppd -> stopped : ar
stroaks -> strokes : ar
subjact -> subject : bw
suffin -> something : aa
sumfing -> something : aa
sumfing -> something : aa
summat -> something : bw
suppair -> supper : fr
suspectable -> respectable : aa
sustainance -> sustenance : bw
swater -> sweeter : ga
tarminated -> terminated : bw
tarrypins -> terrapins : aa
tayched -> teached : ga
testiment -> testement : ch
testymint -> testament : ca
teter -> teeter : ar
teters -> teeters : bw
thair -> there : ga
tharabouts -> thereabouts : bw
thartofore -> theretofore : bw
thesc -> these : bw
thuther -> the other : bw
timptation -> temptation : bw
tinderly -> tenderly : ga
tistify -> testify : ga
tollyble -> tolerable : bw
tortur -> torture : bw
torydoors -> toreadors : bw
trapez -> trapeze : bw
trispass -> trespass : ga
tudda -> the other : aa
turnit -> turned : ga
turr -> the other : aa
umbril -> umbrella : aa
undastood -> understood : ws
unholpen -> unhelped : ar
valubul -> valuable : bw
varn't -> weren't : br
velosipead -> velocipede : bw
virdict -> verdict : ar
vollum -> volume : bw
voondrous -> wonderous : de
vuses -> verses : aa
watchit -> watched : ga
waying -> weighing : bw
welfair -> welfare : bw
whar -> where : aa
wherivir -> wherever : ga
whuther -> whether : bw
wisht -> wished : bw
wondair -> wonder : fr
wor -> were : ga
wrackers -> wreckers : bw
wunk -> winked : aa
wunst -> once : bw
wur -> were : bw
xpress -> express : bw
yare -> here : br
yarly -> early : bw
yars -> years : aa
yearnest -> earnest : bw
yonda -> yonder : aa
youa -> your : ws


==> images/dtag/17_tokens_canines_diff.txt <==
[cluster 1]
'angs -> hangs : br
'ate -> hate : br
'ate -> hate : br
'av -> have : bw
'br'er -> brother : aa
'brer -> brother : aa
'brer -> brother : aa
'brer -> brother : aa
'dar -> there : aa
'dat -> that : aa
'dat -> that : aa
'dem -> them : aa
'den -> then : aa
'dis -> this : aa
'dout -> without : aa
'e -> he : aa
'e -> he : aa
'e -> he : br
'e -> he : aa
'e -> he : br
'eads -> heads : br
'ealth -> health : br
'ear -> hear : br
'ebrew -> hebrew : br
'elped -> helped : au
'em -> them : bw
'ere -> here : bw
'ere -> here : bw
'ere -> here : br
'ired -> hired : br
'marse -> master : aa
'more'n -> more than : bw
'n -> than : ar
'ome -> home : br
'ops -> hops : br
'ound -> hound : ca
'um -> them : ga
'w'at -> what : aa
'w'en -> when : aa
'w'ich -> which : aa
'w'iles -> while : aa
'yere -> here : bw
aat -> that : na
anoder -> another : aa
asmy -> asthma : bw
besser -> better : de
bettr'en -> better than : ga
brodder -> brother : na
brudder' -> brother : de
brudderin' -> brethren : aa
cidy -> city : de
clot'ing -> clothing : yd
cos' -> cost : bw
coundry -> country : de
d'udda -> the other : aa
dalked -> talked : de
dat'a -> that : aa
deirn -> their : aa
dem -> that : na
deory -> theory : de
deres -> there is : aa
dese -> these : aa
det -> that : de
dey'll -> they will : aa
dey'll -> they will : aa
dey'se -> there is : aa
dirsty -> thirsty : de
dlese -> these : cn
e'der -> either : aa
e'es -> these : br
edidor -> editor : de
em' -> them : bw
fader -> father : ny
furdest -> furthest : aa
gade -> gate : yd
ghosdt -> ghost : de
gradis -> gratis : de
granfader -> grandfather : de
gwandmamma -> grandmother : fr
hudder -> other : fr
inderesdin -> interesting : de
mo'ns -> more than : aa
modder -> mother : aa
mont -> month : ga
mor'n -> more than : bw
mudda -> mother : ch
mudda -> mother : ch
mudda -> mother : ch
muvver -> mother : ch
noder -> another : aa
nor'east -> northeast : bw
nor'lands -> northlands : ar
nosein' -> nothing : aa
not'ing -> nothing : aa
notthin -> nothing : bw
nozzer -> another : ic
nudda -> neither : aa
of'en -> often : na
oftner -> often : bw
oudside -> outside : pg
paf -> path : aa
pass'em -> pass them : bw
pedween -> between : de
plac'n -> place than : bw
rade -> rate : de
ri' -> right : ny
ri' -> right : ny
ri' -> right : ny
shedded -> shed : bw
shedded -> shed : bw
shoodedt -> shot : de
someding -> something : de
somp'n' -> something : aa
sou'east -> southeast : bw
sou'west -> southwest : bw
sumfing -> something : aa
sumfing -> something : aa
summat -> something : bw
sumpin' -> something : ga
t'ank -> thank : de
t'ere -> there : aa
t'ing -> thing : ny
t'ings -> things : na
t'ink -> think : aa
t'ink -> think : fr
t'irty -> thirty : ga
t'orn -> thorn : ga
t'reatens -> threatens : aa
tudda -> the other : aa
turr -> the other : aa
vithin -> within : de
vy -> why : aa
w'at's -> what has : cj
w'ere -> where : cj
w'iff -> whiff : aa
w'isper -> whisper : fr
w'ite -> white : fr
w'y'n't -> why not : aa
we'ze -> we have : aa
wha'for -> what for : aa
wherrer -> whether : aa
whizzlers -> whistlers : bw
wi'' -> with : du
wi'te -> white : aa
wid'n -> with an : aa
wider'n -> wider than : ca
widin -> within : ga
zat -> that : fr
zere -> there : fr
zey -> they : fr
zez -> the : fr
[cluster 2]
'ca'se -> because : bw
'case -> because : aa
'cep -> except : aa
'jist -> just : bw
'jus' -> just : bw
'lahff -> laugh : aa
'less -> unless : aa
'nless -> unless : bw
'ontil -> until : bw
'pon -> upon : bw
'pon -> upon : bw
'pon -> upon : ws
'pon -> upon : ws
'pon -> upon : bw
'pon -> upon : ar
's'posed -> supposed : bw
'scuse -> excuse : bw
'spec' -> expect : bw
'specks -> expect : aa
'spicion -> suspect : bw
'spose -> suppose : bw
'spose -> suppose : bw
'spose -> suppose : aa
'spose -> suppose : na
'sposed -> supposed : bw
'sposing -> suppose : pi
'spoze -> suppose : bw
abooses -> abuse : bw
ackvainted -> acquainted : de
adventer -> adventurer : bw
aloike -> alike : ga
aloive -> alive : ga
annoolly -> anually : bw
argimint -> argument : aa
awf'ly -> awfully : bw
beca'se -> because : aa
berrid -> buried : bw
bliff -> bluff : bw
bootiful -> beautiful : de
c'd -> could : bw
cal'lates -> calculates : bw
calcilation -> calculation : bw
casooally -> casually : ga
casooalty -> casualty : bw
choild -> child : ga
conclooded -> concluded : bw
congratyoolations -> congratulations : bw
continners -> continues : bw
coold -> could : ga
cooltivated -> cultivated : ga
costoomes -> costumes : yd
crooilty -> cruelty : bw
da'ghter -> daughter : na
dater -> daughter : aa
delooder -> deluder : ca
dho' -> though : aa
dilootion -> dilution : bw
dockyments -> documents : bw
dooce -> deuce : br
doocedly -> deucedly : ny
doot -> doubt : ga
dowtless -> doubtless : bw
edicate -> educate : bw
empidence -> impudence : bw
ensews -> ensues : bw
enthoosiast -> enthusiast : bw
exclooded -> excluded : bw
execootioner -> executioner : bw
foinest -> finest : ga
genewine -> genuine : aa
genouine -> genuine : bw
gratootity -> gratuity : bw
gredge -> grudge : bw
holped -> helped : bw
hoonters -> hunters : de
hoosbant -> husband : de
hoose -> house : ga
imboo -> imbue : bw
imperdent -> imprudent : bw
insterment -> instrument : bw
instrooments -> instruments : bw
interroopt -> interrupt : fr
jesso -> just so : bw
jestly -> justly : aa
joodicial -> judicial : bw
joolery -> jewlry : bw
joose -> juice : aa
joostify -> justify : ga
knotter -> nutter : ar
la'nch -> launch : aa
la'nch -> launch : aa
lettiss -> lettuce : bw
ma'ch -> much : aa
manerskript -> manuscript : bw
menoos -> menus : bw
minits -> minutes : bw
minnits -> minutes : bw
mixter -> mixture : bw
mooshrat -> muskrat : fr
noo -> now : br
occy'pied -> occupied : bw
ockepant -> occupant : bw
ockipation -> occupation : aa
ombrage -> umbrage : bw
omniboos -> omnibus : de
on'erstan' -> understand : cj
on'erstan' -> understand : cj
onamiable -> unamiable : bw
onbends -> unbends : bw
onclasped -> unclasped : bw
onconstitootional -> unconstitutional : bw
ondeceif -> undecieve : de
ondil -> until : de
ondone -> undone : bw
ongrateful -> ungrateful : bw
onja'ndiced -> unjaundiced : bw
onmoved -> unmoved : bw
onnatural -> unnatural : bw
onsafe -> unsafe : bw
ontested -> untested : bw
oo'd -> who would : ws
oonderstand -> understand : de
oonderstandin -> understanding : de
oonderstands -> understand : de
oopon -> upon : de
opset -> upset : bw
orthor -> author : bw
peaudifool -> beautiful : de
pecoolia -> peculiar : ch
perooses -> peruses : bw
persoo -> pursue : aa
persoom -> presume : ga
phalt -> fault : bw
pofect -> perfect : ws
predijiced -> prejudiced : ws
prejoodiced -> prejudiced : bw
preloode -> prelude : bw
pursoots -> pursuits : bw
rast -> rust : ar
reg'lar -> regular : bw
resolootions -> resolutions : bw
ridicooling -> ridiculing : bw
rof -> rough : de
rooined -> ruined : bw
roolette -> roulette : bw
roominations -> ruminations : bw
s'pected -> suspected : bw
s'picion -> suspicion : aa
s'poses -> supposes : bw
sanctooaries -> sanctuaries : bw
scrinch -> scrunch : ch
shol'er -> shoulder : aa
shoolder -> shoulder : ga
shor' -> sure : aa
singlerist -> singular : bw
sitervation -> situation : bw
slorter -> slaughter : bw
soobortin' -> supporting : de
soobyectif -> subjective : de
sooppose -> suppose : du
spiritooality -> spirituality : bw
spos'e -> suppose : bw
statoos -> statues : bw
stattews -> statutes : bw
stattoo -> statue : bw
stir'p -> stirrup : aa
stoodient -> student : bw
stoodio -> studio : bw
stoombled -> stumbled : ca
stoopid -> stupid : ga
strek -> struck : fr
svivors -> survivors : sh
tached -> touched : aa
tawt -> taught : bw
thoat -> thought : ch
thorer -> thorough : bw
thortful -> thoughtful : bw
throo' -> through : bw
toombling -> tumbling : bw
toorn -> turn : de
torkey -> turkey : bw
towerist -> tourist : bw
trompettes -> trumpets : ar
tronk -> trunk : fr
trooly -> truly : bw
troothful -> truthful : bw
untroof -> untruth : aa
venter'd -> ventured : bw
vict'als -> victuals : bw
virchoose -> virtuous : bw
yo' -> you : br
yo'rs -> yours : ws
[cluster 3]
'fo'e -> before : aa
'na'chel -> natural : bw
'thine -> your : ar
a'r'n'd -> errand : bw
aftawa'ds -> afterwards : ws
afton -> afternoon : de
ahmor -> armor : aa
ahrmy -> army : ga
aiah -> air : ws
arival -> arrival : aa
bawn' -> born : bw
be'y -> berry : aa
blingee -> bring : cn
bown -> born : aa
bu'glahs -> burglars : aa
bu'sting -> bursting : bw
bu'sts -> bursts : bw
busst -> burst : bw
chawmed -> charmed : ws
childens -> children : de
chillen -> children : aa
colo' -> color : ws
comf'tably -> comfortably : bw
comfoble -> comfortable : aa
commerant -> cormorant : na
conductah -> conductor : aa
conj'inin' -> conjuring : bw
contra'y -> contrary : aa
contwive -> contrive : bo
countefit -> counterfeit : aa
countehacting -> counteracting : ws
da'kes' -> darkest : aa
da'kness -> darkness : aa
dahkies -> darkies : aa
dawling -> darling : bw
destyoying -> destroying : ws
deyse'f -> yourself : aa
du'in' -> during : ws
e'enamost -> nearmost : bw
ea'ly -> early : ws
eahly -> early : ws
edito' -> editor : ws
evehy -> every : ws
f'not -> for not : ic
faih -> fair : aa
favo'ite -> favorite : ws
feahful -> fearful : aa
flen -> friend : cn
flied -> fried : cn
fo'th -> forth : ws
folget -> forget : pg
fou'teen -> fourteen : bw
fu'nished -> furnished : ws
fu'st -> first : bw
fyesh -> fresh : ws
goils -> girls : yd
gweatest -> greatest : ws
hea' -> hear : bw
heah -> hear : aa
heahd -> heard : aa
ho'nets -> hornets : aa
ho'ns -> horns : aa
hohn -> horn : aa
honnable -> honorable : bw
hosses' -> horses : bw
hothers -> others : br
houah -> hour : aa
hu't -> hurt : aa
huyt -> hurt : du
hyead -> heard : aa
ig'nance -> ignorance : bw
ignant -> ignorant : bw
incopperate -> incorporate : bw
injuhy -> injury : ws
landlo'd -> landlord : aa
matehial -> material : ws
mawnins -> mornings : aa
moartals -> mortal : it
moe -> more : ar
moybid -> morbid : du
na'tally -> naturally : aa
nachul -> natural : aa
natch'ly -> naturally : aa
nowth -> north : ws
nussin' -> nursing : bw
oaur -> our : bw
ollee -> sorry : cn
ouaselves -> ourselves : ws
owah -> our : ws
owanges -> oranges : ch
pa'hnership -> partnership : aa
pahentage -> parentage : ws
pahtners -> partners : aa
partenship -> partnership : aa
partenship -> partnership : aa
peah -> appear : aa
po' -> poor : aa
po'tions -> portions : ws
poo'ch -> porch : ws
pote -> port : aa
prope'ty -> property : bw
propeh -> proper : aa
pusnol -> personal : bw
pway -> pray : ch
qua'ters -> quarters : aa
rasbe'ies -> raspberries : aa
regwet -> regret : ic
sawt -> sort : aa
sca'ce -> scarce : bw
scenehy -> scenery : ws
sma'tness -> smartness : aa
soldiehs -> soldiers : ws
soldiehs -> soldiers : ws
sor'y -> sorry : sw
spaihed -> spared : aa
speunce -> experience : aa
spilit -> spirit : cn
spo'ts -> sports : aa
sta'ted -> started : aa
sta'tin' -> starting : aa
sta'ts -> starts : aa
sta'vin' -> starving : aa
sto'y -> story : aa
stubb'n -> stubborn : bw
stweets -> streets : bo
succulars -> circulars : ga
suppo't -> support : aa
terifick -> terrific : bw
the'e'll -> there will : ws
theye -> there is : ws
theys -> there is : bw
thi'teen -> thirteen : bw
thlee -> three : cn
tlees -> trees : cn
tol'ated -> tolerated : bw
tow'rds -> towards : ar
un'stan' -> understand : fr
undastood -> understood : ws
vewry -> very : bo
visitahs -> visitors : aa
vulgaw -> vulgar : bo
vuses -> verses : aa
w'ok -> work : aa
wa'ble -> warble : aa
we'se -> we are : aa
wo'ds -> words : ws
woald -> world : ws
woik -> work : yd
woiks -> works : ny
wonde'ful -> wonderful : ws
wus' -> worse : bw
ye'th -> earth : aa
yeahs -> years : ws
yeahs -> years : ws
yeahs -> years : ws
yeste'day -> yesterday : bw
yohselves -> yourselves : ws
you' -> your : aa
you'se'f -> yourself : fr
youa -> your : ws
[cluster 4]
'afeared -> afraid : bw
'deed -> indeed : aa
'deed -> indeed : aa
'e'se'f -> himself : aa
'ee'll -> he will : br
'ef -> if : aa
'ere -> here iss : br
'gater -> alligator : aa
'ile -> oil : bw
'jever -> did you ever : bw
's'posen -> supposing : aa
'sturbed -> disturbed : bw
'thout -> without : bw
afear'd -> afraid : bw
ag'n -> against : bw
allees -> alleys : ar
alsoe -> also : ar
and'll -> and will : bw
anywheah -> anyway : ws
athout -> without : ca
aweel -> well : ga
aweful -> awful : ar
babee -> baby : ch
beent -> bent : ga
begane -> began : ar
boote -> boot : ar
bringe -> bring : ar
buffaloe -> buffalo : bw
calerco -> calico : bw
can'll -> can will : bw
caow -> cow : bw
capen -> captain : ca
captyvement -> captivity : bw
carde -> card : ar
casheer -> cashier : bw
charitee -> charity : bw
committeth -> commits : ar
comone -> common : ar
condeetion -> condition : ca
constitewshuns -> constitutions : bw
contameenated -> contaminated : ws
conterive -> contrive : bw
crass'll -> cross will : ga
curerisser -> curious : bw
custome -> custom : ar
deer'd -> deer would : bw
deestinctly -> distinctly : bw
deestricks -> districts : bw
deestrict -> district : bw
deevil -> devil : ga
deown -> down : bw
dev' -> devil : aa
distreek -> district : bw
doore -> door : ar
dreef' -> drift : fr
dure'll -> door will : ga
eench -> inch : bw
ef -> if : aa
ef -> if : aa
electricalness -> electricity : ar
et'll -> it will : bw
ets -> its : bw
ext'rdeenaire -> extraordinary : fr
ezn't -> isn't : bw
fanish -> finish : de
father'll -> father will : aa
femly -> family : bw
fiftee -> fifty : cn
firres -> firs : ar
fitten -> fit : bw
foke -> folk : aa
goame -> go : de
grillers -> girls : de
grimme -> grim : de
gu'urls -> girls : ga
ha'f -> half : ar
hayre -> hair : ar
heekups -> hiccups : bw
heold -> hold : bw
herd'll -> herd will : bw
hopen -> hoping : br
hunten -> hunting : ga
ile -> ill : bw
jale -> jail : bw
jeest -> just : ga
joye -> joy : ar
keeck -> kick : mx
kynde -> kind : ar
laughest -> laugh : ar
leaveen -> leaving : ca
leddee -> lady : fr
leetl -> little : hs
loafe -> loaf : ar
loafe -> loaf : ar
magnanimeetee -> magnanimity : ga
maken' -> making : ga
manere -> manner : ar
medercine -> medicine : aa
meermaid -> mermaid : de
meeserable -> miserable : fr
mehsef -> myself : aa
meltest -> melts : ar
minnies -> minnows : bw
mischeef -> mischief : fr
moldest -> mold : ar
mosely -> mostly : aa
musselman -> muslim : ar
nager -> nigger : ga
neame -> name : fr
neame -> name : fr
neebors' -> neighbors' : bw
nighte -> night : ar
o'ye -> of you : ga
offercers -> officers : aa
on'ies' -> only : aa
onies' -> only : aa
ontell -> until : ws
oulde -> old : ar
p'ar -> pair : bw
peekneek -> picnic : ga
peenful -> painful : ga
phelosophy -> philosophy : bw
pickest -> picks : ar
picture'll -> picture will : bw
pooerile -> poorly : bw
pooshen -> poison : ga
posetion -> position : fr
posseeble -> possible : fr
preairie -> prairie : bw
preencipel -> principle : ga
preeze -> prize : ga
princeeples -> principles : de
punken -> pumpkin : bw
quale -> quail : bw
quicke -> quick : ar
qveek -> quick : nd
reesins -> raisins : ch
remaine -> remain : ar
remainest -> remain : ar
ripplen -> rippling : de
rychely -> richly : ar
sanein' -> sunning : aa
savorest -> savor : ar
savve -> savvy : aa
scence -> since : bw
seddown -> sit down : bw
see'd -> saw : aa
seeg'yars -> cigars : bw
seempathy -> sympathy : ga
seene -> soon : ga
seestem -> system : ga
senden -> sending : bw
sentree -> sentry : bw
serveece -> service : fr
sett'n' -> sitting : aa
settm' -> sitting : bw
shabee -> savvy : cn
shantee -> shanty : ar
sigerfyin' -> signifying : bw
silver'll -> silver will : bw
slandereen -> slandering : ga
snale -> snail : bw
soapee -> soap : cn
sogers -> soldiers : aa
sojers -> soldiers : bw
sopheestry -> sophistry : ga
spale -> spell : ga
spieing -> spying : bw
staie -> stay : ar
steek -> stick : fr
talkee -> talk : aa
talken -> talking : bw
teekle -> tackle : bw
teelling -> telling : ga
teng -> thing : nd
teown -> town : bw
ter'ble -> terrible : ny
teufel -> devil : de
thank'ee -> thank you : bw
there'll -> there will : ga
throwest -> throw : ar
traters -> traitors : bw
treek -> trick : mx
treek -> trick : mx
trus'es -> trust : aa
tubbe -> tub : fr
turmoyles -> turmoils : ar
turneps -> turnips : bw
vate -> wait : br
walse -> waltz : bw
weasened -> wizened : bw
weel -> well : ga
weeld -> wield : bw
weell -> well : ga
weelleengly -> willingly : fr
wentest -> went : ar
winter'll -> winter will : aa
witche -> witch : de
workest -> work : ar
wringest -> wring : ar
ye'll -> you will : ar
ye'll -> you will : ar
yeare -> year : ar
yees'll -> yourself will : bw
yeou'll -> you will : bw
yorese'f -> yourself : bw
[cluster 5]
'bsherving -> observing : ic
'epichewers' -> epicures : bw
'lishus -> delicious : aa
'member -> remember : bw
'sacryfise -> sacrifice : bw
'shpensive -> expensive : ic
'sinuwashuns -> insinuations : aa
'than -> nn : ar
'tirely -> entirely : aa
'twill -> it will : ar
'westigation -> investigation : aa
abbreevyated -> abbreviated : bw
absense -> absence : ch
actedst -> acted : ar
afther -> after : ga
aind't -> ain't : bw
arsnehal -> arsenal : pg
assosiashun -> association : bw
atthributes -> attributes : ga
atthributes -> attributes : ga
aulmanak -> almanac : bw
awffice -> office : ca
ax'dent -> accident : aa
beece -> piece : de
beleaving -> believing : bw
bethers -> betters : bw
beyng -> being : ar
biece -> piece : de
biggermus -> bigamist : ca
billyus -> bilious : bw
blagyards -> blackguards : ga
blenty -> plenty : de
blough -> blow : ny
boddied -> bodied : bw
boem -> poem : de
bolicemans -> policemen : de
bolicemen -> policemen : de
certayne -> certain : ar
chyrurgeon -> surgeon : ar
civilizashun -> civilization : bw
companyun -> companion : bw
complerment -> compliment : bw
complyments -> compliments : bw
confidensally -> confidentially : bw
conipshun -> conniption : bw
conshience -> conscience : bw
conshuns -> conscience : aa
constitushional -> constitutional : bw
contentet -> content : yd
contentet -> content : yd
conuenenient -> convenient : ar
conveenence -> convenience : aa
conwenient -> convenient : de
coomes -> come : de
crittick -> critic : bw
crittisizing -> criticizing : bw
cummin -> cumin : bw
cutther -> cutter : ga
cyclopeedy -> encyclopedia : bw
damnashun -> damnation : bw
dealth -> dealt : ar
debbel -> devil : aa
debudy -> deputy : de
deflexum -> reflection : aa
desighn -> design : bw
dhry -> dry : ga
disposishun -> disposition : bw
dtaste -> taste : de
dynner -> dinner : ar
ead -> eat : de
easyly -> easily : bw
ebber -> ever : aa
ebenin' -> evening : aa
eberlastn' -> everlasting : aa
effex -> effects : bw
elissited -> elicited : bw
embarquation -> embarkation : ar
enlarsh -> unlatch : de
esgabe -> escape : de
espeschially -> especially : bw
exstatic -> ecstatic : ar
eyedentical -> identical : bw
faforite -> favorite : fr
fammerlies -> families : bw
favoright -> favorite : aa
favoryte -> favorite : bw
fayways -> fairies : ch
flirtashuns -> flirtations : bw
footshteps -> footsteps : du
gallanthries -> gallantries : ga
gashly -> ghastly : br
gifest -> give : de
gnyaws -> gnaws : aa
gub -> give : aa
h'ale -> ale : bw
hactor -> actor : ws
hadmiral -> admiral : br
haffliction -> affliction : br
hanimals -> animals : au
har -> hair : aa
har -> hair : aa
harmy -> army : bw
hax -> ask : br
hearl -> earl : br
heasier -> easier : br
hexcept -> except : br
heye -> eye : bw
himage -> image : aa
hinto -> into : br
hoffence -> offence : ws
homyside -> homicide : bw
hossified -> ossified : ch
hought -> ought : fr
howeber -> however : aa
hup -> up : br
hyked -> hiked : bw
imaginashun -> imagination : bw
imitashun -> imitation : bw
inbitations -> invitations : aa
inbite -> invite : aa
inclinashun -> inclination : bw
indercates -> indicates : bw
indicashun -> indication : bw
infansy -> infancy : bw
insidyous -> insidious : ga
inyon -> onion : br
justifyble -> justifiable : bw
komposishun -> composition : bw
lanthorns -> lanterns : ar
laygoon -> lagoon : ga
le'me -> let me : aa
leab -> leave : aa
lyved -> lived : ar
magasin -> magazine : bw
masthers -> masters : ga
mauster -> master : aa
meddowtates -> meditates : aa
mercyfull -> merciful : bw
milishy -> militia : bw
misthress -> mistress : ga
misthress' -> mistress : ws
mortual -> mortal : bw
musthard -> mustard : ga
muxed -> mixed : aa
nachurlly -> naturally : bw
natyve -> native : bw
naythur -> neither : ga
nexht -> next : ny
niecelet -> niece : ar
notty -> not : aa
o'erdo -> overdo : ar
o'erturn -> overturn : ar
obergrow'd -> overgrown : aa
of'en -> often : aa
oflfis -> office : bw
ohfice -> office : ws
opiniyuns -> opinions : bw
opprashuns -> operations : bw
orwange -> orange : aa
pahnaship -> companionship : aa
pallour -> pallor : ar
pards' -> partners' : bw
perdicted -> predicted : bw
peshtiliench -> pestilence : ga
peyfectly -> perfectly : ws
phaith -> faith : bw
phalse -> false : bw
phile -> file : bw
phooling -> fooling : bw
phools -> fools : bw
phunneral -> funeral : bw
pitably -> pitiably : ar
pithiful -> pitiful : ga
plantashunes -> plantations : aa
pohfit -> profit : ws
pollytician -> politician : bw
poultiss -> poultice : bw
pourtrayed -> portrayed : ar
powetry -> poetry : bw
prejudyce -> prejudice : bw
prewents -> prevents : de
prewents -> prevents : de
princerple -> principle : bw
prooved -> proved : ar
protegay -> protege : bw
protekshun -> protection : bw
prounce -> pounce : bw
psalt -> salt : bw
pugnashus -> pugnacious : bw
quate -> quiet : ga
queshun -> question : aa
questshun -> question : bw
quoshint -> quotient : bw
quothed -> quoted : ar
reconsiles -> reconciles : ar
referrest -> refer : ar
relaxashun -> relaxation : bw
releaf -> relieve : bw
relehf -> relief : ga
representashun -> representation : bw
reshpect -> respect : ic
restrayned -> restrained : bw
revylooshen -> revolution : aa
rhoundt -> round : de
rhye -> rye : bw
righdt -> right : de
ryled -> riled : bw
sabby -> savvy : aa
sadvadges -> savages : bw
sashified -> satisfied : ic
sassagefaction -> satisfaction : aa
satisfacshum -> satisfaction : aa
sattisfacshon -> satisfaction : aa
schottish -> scottish : ar
schoundrel -> scoundrel : de
seeum -> see : cn
semetry -> cemetary : bw
servises -> services : bw
shcampered -> scampered : ga
shdrain -> strain : de
shkies -> skies : de
shneeze -> sneeze : de
shnore -> snore : de
shpend -> spend : de
shtamped -> stamped : ga
shtamps -> stamps : ch
shtars -> stars : de
shtern -> stern : de
shtow -> stow : ny
shuit -> suit : ga
shuperior -> superior : ga
shure -> sure : bw
sickishness -> sickness : bw
sidding -> sitting : de
sitterzens -> citizens : bw
sitty -> city : bw
sivilization -> civilization : bw
sollertude -> solitude : aa
sopha -> sofa : ar
soshull -> social : bw
speshal -> special : bw
speshy -> specie : bw
sphlit -> split : aa
stallded -> stalled : aa
stardting -> starting : de
sthriped -> striped : ga
sthroke -> stroke : ga
streth -> street : ga
sty'ars -> stairs : aa
sudout'ards -> side outwards : aa
tailyors -> tailors : ar
takest -> take : ar
takynge -> taking : ar
tayspoon'll -> teaspoon will : ga
ther'll -> there will : ga
theys' -> they are : bw
theysevs -> themselves : aa
thisyere -> this here : aa
thrade -> trade : ga
thrade -> trade : ga
thramping -> tramping : ga
thribble -> triple : bw
throoper -> trooper : bw
throoper -> trooper : bw
throubled -> troubled : ga
throubling -> troubling : ga
thruer -> truer : ga
thruly -> truly : ga
tobbaco -> tobacco : bw
toilett -> toilet : bw
transgreshun -> transgression : bw
treadts -> treats : de
trushts -> trusts : ga
tynsell -> tinsel : ar
unitest -> unites : ar
unsoshall -> unusual : bw
usephull -> useful : bw
vallor -> valor : ar
velosipead -> velocipede : bw
villayge -> village : ar
vintaging -> vinting : ar
volunteeh -> volunteer : ws
wahnted -> wanted : ws
wegiment -> regiment : ch
wegiment -> regiment : ch
werryments -> worriment : ga
wictims -> victims : de
wisitor -> visitor : bw
wooman -> woman : ga
yain't -> ain't : aa
yearnest -> earnest : bw
yentlemen -> gentlemen : nd
[cluster 6]
'ceptin' -> excepting : bw
'ceptin' -> excepting : aa
'ceptin' -> excepting : bw
'cookin' -> cooking : aa
'fessin -> confessing : aa
'spectin -> expecting : bw
'splainin' -> explaining : bw
'spondin' -> responding : aa
abolishin' -> abolishing : bw
aboundin -> abounding : bw
abscondin' -> absconding : bw
accomodatin' -> accomodating : bw
acomun' -> coming : bw
addin -> adding : bw
addin' -> adding : bw
adjoinin' -> adjoining : bw
affectin -> affecting : bw
aggrawatin' -> aggravating : aa
airnin' -> earning : bw
alludin' -> alluding : bw
argufyin' -> arguing : bw
arisin' -> arising : bw
arstin' -> asking : br
assistin' -> assisting : bw
attemptin' -> attempting : bw
avenin' -> evening : hs
backin' -> backing : ca
bakin' -> baking : bw
bakin' -> baking : aa
bandin' -> banding : bw
beggin' -> begging : bo
bettin -> betting : bw
bewailin' -> bewailing : bw
blackin' -> blacking : ny
blast'n' -> blasting : bw
blindin' -> blinding : bw
blitherin' -> blithering : bw
bloomin -> blooming : de
boatin' -> boating : bw
borderin' -> bordering : bw
bracin' -> bracing : bw
braggin -> bragging : bw
brandishin -> brandishing : bw
bringin -> bringing : bw
bringin' -> bringing : bw
burglarin' -> burgling : bw
calculatin -> calculating : bw
campin' -> camping : bw
carressin' -> caressing : ga
carryins -> carryings : de
cas'n -> casting : aa
catchin' -> catching : bw
cavortin' -> cavorting : bw
ceilin -> ceiling : bw
challengin' -> challenging : bw
changin' -> changing : bw
changin' -> changing : bw
charmin' -> charming : bw
chasin' -> chasing : bw
chinnin' -> chinning : bw
cirelin' -> circling : bw
clawin' -> clawing : bw
closin -> closing : bw
cloudin' -> clouding : bw
coastin' -> coasting : bw
cog'tatin' -> cogitating : bw
collectin' -> collecting : bw
comin' -> coming : aa
commencin' -> commencing : bw
communin' -> communing : ga
complainin -> complaining : bw
confederatin' -> confederating : bw
conkerin -> conquering : bw
considtherin' -> considering : ga
consumin' -> consuming : bw
contendin' -> contending : bw
contendin' -> contending : aa
cook'n -> cooking : ny
cookin -> cooking : bw
coolin' -> cooling : bw
crabbin' -> crabbing : bw
crabbin' -> crabbing : aa
crammin' -> cramming : aa
croonin' -> crooning : aa
crowin' -> crowing : bw
cruisin' -> cruising : bw
dancin -> dancing : de
dancin' -> dancing : bw
darnin -> darning : bw
dealin -> dealing : bw
dealin' -> dealing : bw
declinin' -> declining : bw
demandin' -> demanding : aa
denouncin' -> denouncing : bw
denyin -> denying : bw
desavin' -> deceiving : ga
desirin' -> desiring : bw
desthroyin' -> destroying : ga
detectin' -> detecting : bw
dhrinkin' -> drinking : ga
dinin' -> dining : bw
discountin' -> discounting : bw
discussin' -> discussing : bw
disobeyin' -> disobeying : sw
dissectin' -> dissecting : bw
ditchin' -> ditching : bw
divertin' -> diverting : bw
doctor'n' -> doctoring : bw
dozin' -> dozing : a
drainin' -> draining : bw
drainin' -> draining : bw
dreadin' -> dreading : aa
dressin -> dressing : bw
dribin -> driving : aa
drivelin' -> driveling : bw
drownin' -> drowning : bw
drownin' -> drowning : bw
drummin -> drumming : bw
dwellin' -> dwelling : bw
earnin' -> earning : bw
enterin -> entering : bw
enterprisin' -> enterprising : bw
entrustin' -> entrusting : bw
errin' -> erring : bw
everlastin -> everlasting : bw
everythin -> everything : bw
examinin' -> examining : bw
except'n' -> excepting : ws
exciptin' -> excepting : bw
exileratin -> exhilarating : bw
famishin -> famishing : ga
famishin' -> famishing : ga
fawnin' -> fawning : bw
feber'n -> fevering : aa
fergettin' -> forgetting : bw
fetchin' -> fetching : bw
fetterin' -> fettering : bw
fidgetin' -> fidgeting : bw
fig'rin -> figuring : bw
figurin' -> figuring : bw
fishin -> fishing : bw
fittin' -> fitting : ws
flauntin' -> flaunting : bw
flavourin' -> flavoring : bw
floppun' -> flopping : bw
footin' -> footing : bw
foragin' -> foraging : de
forgett'n' -> forgetting : aa
forgittin' -> forgetting : bw
fotchin' -> fetching : aa
froin' -> throwing : aa
gallyvantin' -> galavanting : bw
gawpin' -> gaping : bw
getten -> getting : bw
git'n -> getting : aa
giv'n -> giving : bw
givin' -> giving : bw
givin' -> giving : bw
glarin' -> glaring : bw
gloamin' -> gloaming : ga
glowerin' -> glowering : bw
glowin' -> glowing : bw
gnashin' -> gnashing : bw
go'n' -> going : bw
gougin' -> gouging : bw
grabblin' -> grabbling : aa
graftin -> graftings : bw
graspin' -> grasping : bw
greepin -> creeping : de
gunnin -> gunning : bw
gunnin' -> gunning : bw
gyardin' -> guarding : bw
habbin' -> having : aa
habbin' -> having : aa
handwritin' -> handwriting : bw
hankerin -> hankering : bw
harmin' -> harming : bw
hauntin' -> haunting : aa
heartenin' -> heartening : bw
helpin' -> helping : bw
herrin' -> herring : bw
hintin' -> hinting : bw
hoardin' -> hoarding : bw
hoffen -> hoping : fr
hoggin' -> hogging : bw
hoin' -> hoing : bw
hol'n -> holding : aa
holpin' -> helping : aa
honin' -> honing : bw
hotellin' -> hoteling : bw
hummin' -> humming : bw
huntin' -> hunting : bw
husban' -> husband : bw
huskin -> husking : bw
huv'rin' -> hovering : aa
includin' -> including : bw
inquirin' -> inquiring : bw
inspectin' -> inspecting : bw
interferin -> interfering : bw
interferin' -> interfering : bw
interpretin' -> interpreting : bw
intervenin' -> intervening : bw
introducin' -> introducing : bw
ironin -> ironing : aa
ironin' -> ironing : bw
itchin' -> itching : ca
jabberin -> jabbering : bw
joggin -> jogging : bw
joggin' -> jogging : bw
jos'lin' -> jostling : bw
kidnappin' -> kidnapping : bw
kinlins -> kindling : aa
laborin' -> laboring : bw
landin' -> landing : bw
lanquid -> languid : ar
larnin'll -> learning will : bw
lazin' -> lazing : bw
lazyin' -> lazying : bw
leadin' -> leading : bw
leadin' -> leading : bw
levellin' -> leveling : bw
lockin -> locking : bw
loightin' -> lighting : ga
loosin' -> losing : aa
lowerin' -> lowering : bw
lowin' -> lowing : bw
lynchin' -> lynching : bw
mailin' -> mailing : cj
makeniss -> makings : ga
markin' -> marking : bw
marryin' -> marrying : bw
marryin' -> marrying : bw
maulin' -> mauling : aa
meddlins -> meddling : aa
mendin' -> mending : bw
messin' -> messing : bw
missin' -> missing : bw
misunderstandin' -> misunderstanding : ga
moultin' -> molting : bw
mournin' -> mourning : bw
murderin' -> murdering : bw
murdherin' -> murdering : ga
observin' -> observing : bw
occupyin' -> occupying : bw
offerin -> offering : bw
onboosomin' -> unbosoming : bw
onfeelin' -> unfeeling : bw
onquirin' -> inquiring : aa
overlookin' -> overlooking : bw
overwhelmin -> overwhelming : bw
owin' -> owing : bw
ownin' -> owning : bw
p'intin' -> painting : bw
paralyzin' -> paralyzing : bw
partin' -> parting : bw
patronisin' -> patronising : bw
patronisin' -> patronizing : bw
peakin' -> peeking : bw
peekin' -> peeking : bw
peepin' -> peeping : aa
perishin' -> perishing : bw
pertendin' -> pretending : br
pick'n' -> picking : bw
picklin' -> pickling : bw
pillagin' -> pillaging : bw
planin' -> planing : bw
plannin' -> planning : bw
ploomin' -> blooming : de
poisonin' -> poisoning : bw
poki' -> poking : bw
postin' -> posting : bw
poundin -> pounding : bw
practisin' -> practicing : bw
preachin' -> preaching : bw
predictin' -> predicting : bw
prepossessin' -> prepossessing : bw
prod'gal -> prodigal : ny
profanin' -> profaning : bw
promisin' -> promising : aa
proposin -> proposing : aa
proposin' -> proposing : bw
provokin' -> provoking : bw
pryin' -> prying : bw
puckerin' -> puckering : bw
puddins -> puddings : aa
pulin -> paling : bw
purchasin' -> purchasing : bw
putterin' -> puttering : bw
quarrelin' -> quarreling : ws
quotin' -> quoting : bw
rafflin' -> raffling : ga
rainin' -> raining : bw
rainin' -> raining : bw
rainin' -> raining : bw
raje -> rage : bw
rallyin' -> rallying : bw
rampin' -> ramping : bw
readin' -> reading : aa
realizin' -> realizing : bw
rebellin -> rebelling : bw
rebellin' -> rebelling : bw
reconsiderin' -> reconsidering : bw
recountin' -> recounting : bw
redeemin' -> redeeming : bw
reformin -> reforming : bw
regardin' -> regarding : bw
relisn -> relishing : bw
renderin' -> rendering : bw
reposin' -> reposing : bw
res'n -> resting : aa
resolvin' -> resolving : bw
resoudin -> resounding : bw
returnin -> returning : bw
rhymin' -> rhyming : ga
rifflin' -> riffling : bw
rockin' -> rocking : bw
romancin' -> romancing : bw
rubberin' -> rubbering : bw
rumplin' -> rumpling : ny
runnin' -> running : bw
rushin' -> rushing : bw
ruunin' -> running : ga
s'prisin' -> surprising : ca
sarvin -> serving : ga
savun -> saving : bw
sawin -> sawing : ga
say'in' -> saying : bw
sayin' -> saying : aa
scaldin' -> scalding : aa
schemin' -> scheming : bw
screamin' -> screaming : bw
scrubbin' -> scrubbing : bw
sculpin' -> sculpting : bw
scurryin' -> scurrying : bw
searchin' -> searching : bw
searin' -> searing : bw
seein' -> seeing : bw
seethin' -> seething : ga
seethin' -> seething : bw
sellin' -> selling : aa
sen'in' -> sending : aa
sendin' -> sending : bw
shillin -> shilling : bw
shinin' -> shining : bw
shiverin -> shivering : bw
shockin' -> shocking : bw
shootun -> shooting : ca
showin' -> showing : bw
shtrivin' -> striving : ga
shufflin' -> shuffling : ca
singein' -> singeing : bw
sinkin -> sinking : de
sippin -> sipping : bw
sittin' -> sitting : bw
sleddin -> sledding : bw
sleddin -> sledding : bw
slicin' -> slicing : bw
slicin' -> slicing : bw
slidin' -> sliding : bw
slidin' -> sliding : bw
slippin' -> slipping : bw
smugglin' -> smuggling : bw
snoopin' -> snooping : bw
snuggin' -> snugging : bw
snugglin' -> snuggling : ga
soakin' -> soaking : aa
sorrowin' -> sorrowing : bw
sowin' -> sewing : bw
sowin' -> sowing : bw
spadin' -> spading : bw
spankin' -> spanking : bw
speakin -> speaking : bw
spectin' -> expecting : aa
speculatin' -> speculating : bw
spelins -> spellings : ca
spinnin' -> spinning : aa
splashin' -> splashing : bw
splicin' -> splicing : bw
spongin' -> sponging : bw
sposin' -> supposing : bw
spreadin' -> spreading : bw
spressifyin' -> expressing : aa
squabblin' -> squabbling : bw
squanderin' -> squandering : bw
stalun -> stealing : ca
stampedin' -> stampeding : bw
stannin -> standing : bw
starbin' -> starving : aa
stealin' -> stealing : aa
stirr'n' -> stirring : aa
stompin' -> stomping : aa
stoopin' -> stooping : aa
straddlin' -> straddling : bw
strainin' -> straining : bw
streamin' -> streaming : aa
strenk -> strength : aa
strenthened -> strengthened : ar
strivin' -> striving : bw
stroppin' -> stropping : aa
studyin' -> studying : bw
subtractin' -> subtracting : bw
sunthin' -> something : bw
surcle -> surcingle : bw
surgin' -> surging : bw
swa'min' -> swarming : aa
swearin' -> swearing : bw
sweatin' -> sweating : bw
tackin' -> tacking : bw
tacklin' -> tackling : bw
taggin' -> tagging : ny
talkin' -> talking : bw
tantzin -> dancing : de
taperin' -> tapering : bw
teamin' -> teaming : bw
techin' -> touching : aa
techin' -> touching : bw
teeterin' -> teetering : bw
tentin' -> tenting : ga
testifyin' -> testifying : bw
thinkin' -> thinking : bw
thund'rin' -> thundering : bw
tillin' -> tilling : ga
tinkin' -> thinking : de
tolin' -> telling : fr
tootin -> hootings : aa
touchin' -> touching : bw
trabblin' -> travelling : aa
trackin' -> tracking : bw
tradin' -> trading : bw
trapsin' -> traipsing : bw
travelin' -> traveling : bw
tree'in' -> treeing : aa
treein' -> treeing : bw
troopin' -> trooping : bw
unchangin -> unchanging : bw
undoin' -> undoing : bw
unloadin' -> unloading : bw
valkin' -> walking : de
vendin -> vending : bw
voolin' -> folling : de
votin' -> voting : bw
wailin -> wailing : aa
waitin' -> waiting : bw
wantin' -> wanting : bw
wantun' -> wanting : bw
washin' -> washing : aa
watchin' -> watching : aa
waterin' -> watering : cj
watterin' -> watering : bw
weedin' -> weeding : bw
weighin' -> weighing : ga
welcomin' -> welcoming : ga
weldin' -> welding : bw
whackin' -> whacking : bw
whimperin -> whimpering : bw
whippin' -> whipping : aa
whisp'rin' -> whispering : aa
whisperin' -> whispering : bw
whispun' -> whispering : aa
wirin' -> wiring : bw
wizzitin' -> visiting : aa
wooin' -> wooing : bw
worritin' -> worrying : bw
wrastlin' -> wrestling : bw
yelpin' -> yelping : bw
yokin' -> yoking : bw
[cluster 7]
'fo' -> before : aa
'fo'e -> before : aa
'fo'e -> before : aa
afo' -> before : aa
aftah -> after : ws
aftah -> after : ws
ava -> ever : ga
befoar -> before : bw
blackah -> blacker : aa
bothahed -> bothered : aa
buttah -> butter : bw
cata -> cater : ws
cheahs -> cheers : aa
cobblah -> cobbler : aa
cohnah -> corner : ws
daihs -> dares : aa
dancahs -> dancers : aa
das't -> dare : bw
fo'ced -> forced : ws
gaitaw -> garter : cj
guttaw -> gutter : cj
hollahs -> hollers : aa
hyeh -> here : ws
kyo'd -> cured : aa
kyo'd -> cured : aa
latah -> later : aa
letta -> letter : ws
lettas -> letters : ws
libaty -> liberty : aa
loudah -> louder : aa
mistah -> mister : aa
mod'n -> modern : bw
nebbah -> never : aa
nev' -> never : nd
oldher -> older : ga
ownah -> owner : aa
pehsehveh -> preserver : ws
preachah -> preacher : aa
ratha -> rather : ws
sinna -> sinner : aa
sinnah -> sinner : aa
soldat -> soldier : fr
sto'ed -> stored : aa
sto'ies -> stories : aa
suppair -> supper : fr
th'ee -> three : aa
thundah -> thunder : aa
tiah -> tire : aa
tiah -> tire : aa
tuckahs -> tuckers : aa
und' -> under : aa
wondair -> wonder : fr
yonda -> yonder : aa
[cluster 8]
'cause -> because : bw
'cause -> because : bw
'cause -> because : bw
'dar -> there : aa
'es -> yes : ch
'fore -> before : ar
'gintleman -> gentleman : ny
'neath -> beneath : ar
'neath -> beneath : ar
'nunder -> under : bw
'omans -> women : ch
'twixt -> between : ar
'wa'al -> well : bw
'whar'bouts -> whereabout : aa
a'tarnal -> eternal : bw
ahere -> here : bw
aige -> edge : bw
aisk -> ask : mx
ar' -> there : aa
ar' -> there : aa
argify -> argue : bw
auvery -> every : du
b'live -> believe : ws
baggonit -> bayonet : ar
bainifit -> benefit : ga
baist -> beist : br
bcum -> become : bw
bettair -> better : fr
bissiniss -> business : bw
blissing -> blessing : ga
cerimonial -> ceremonial : bw
chists -> chests : aa
cirimonies -> ceremonies : ga
comminced -> commenced : ga
complaisancy -> complacency : ar
consairning -> concerning : br
consaited -> conceited : bw
consaited -> conceited : bw
conscien' -> conscience : fr
contind -> contend : ga
contint -> content : ga
convanient -> convenient : bw
convarsion -> conversion : bw
convarsion -> conversion : bw
convart -> convert : ga
desairters -> deserters : ga
desarfs -> deserves : du
desparate -> desperate : ar
dinted -> dented : ar
disremembah -> remember : aa
divarsion -> diversion : bw
doise -> dies : ga
doublit -> doublet : ga
dror'd -> drew : bw
drowndid -> drowned : aa
ebbry -> every : aa
ev'n -> even : ar
everywhars -> everywhere : bw
expraiss -> express : ga
fairse -> fierce : bw
faither -> father : ga
farr -> indeed : ga
faylings -> feelings : ga
feal -> feel : bw
fennis -> fence : pi
ferrits -> ferrets : bw
fidgit -> fidget : bw
forrads -> foreheads : bw
fraquent -> frequent : ga
gardins -> gardens : bw
gemplans -> gentlemen : aa
genlmn -> gentlemen : aa
gentmans -> gentlemen : aa
gerratist -> greatest : bw
gin'ral -> general : bw
gitting -> getting : bw
h'yar -> here : aa
harseff -> herself : aa
hayr -> here : bw
hild -> held : ga
hilp -> help : ga
himsilf -> himself : ga
hy'ar -> here : de
imbalm'd -> embalmed : ar
indade -> indeed : ga
infurnissimo -> inferno : bw
innimy -> enemy : bw
int'rested -> interested : bw
intrench'd -> entrenched : ar
invint -> invent : ga
ixpicting -> expecting : ch
javlin -> javelin : ar
jippardy -> jeopardy : bw
justiss -> justice : bw
kape -> keep : ga
knowd -> knew : aa
komm -> come : de
laidy -> lady : br
lainded -> landed : yd
laiuk -> lake : ca
litrary -> literary : bw
maircy -> mercy : ga
maites -> mate : ar
maouse -> mouse : bw
marcies -> mercies : bw
mars'r -> master : aa
midicine -> medicine : ga
moir -> more : ga
momint -> moment : ga
mooney -> money : ga
nade -> need : ga
narves -> nerves : bw
niggar -> nigger : bw
nivver -> never : ga
noosh -> news : de
nuncle -> uncle : ws
nusboy -> newsboy : ca
obtusity -> obtuseness : ar
opind -> opened : ga
overstaid -> overstayed : ar
pairents -> parents : bw
pairmitted -> permitted : it
pairsons -> persons : bw
pairtenant -> pertinent : ga
payrints -> parents : ga
pefore -> before : de
phware -> where : ga
plaisant -> pleasant : fr
prar -> prayer : aa
pravint -> prevent : ga
prevint -> prevent : bw
prevint -> prevent : bw
prisonaire -> prisoner : it
pu'tty -> pretty : aa
purtty -> pretty : bw
quait -> quiet : ga
quar' -> queer : bw
quean -> queen : ga
queans -> queens : ar
quicking -> quickening : ar
raih -> rage : aa
raikoned -> reckoned : bw
renigs -> reneges : bw
respicted -> respected : ga
resuntly -> presently : bw
retraiting -> retreating : ga
rickollecks -> recollects : bw
rickon -> reckon : bw
rickonciled -> reconciled : bw
rickord -> record : bw
riptyles -> reptiles : bw
saige -> seige : ga
sairvice -> service : ga
saize -> seize : ga
sarbed -> served : aa
sarpent -> serpent : ga
sarve -> serve : aa
sarving -> serving : bw
sarvint -> servant : bw
sequil -> sequel : bw
sheppards -> shepherds : aa
shlaap -> sleep : ga
shpind -> spend : ga
sint -> sent : ga
sittore -> store : pi
sottled -> settled : bw
sparm -> sperm : bw
squail -> squeal : ga
squail -> squeal : ga
squails -> squeals : ga
starn -> stern : bw
sto'en -> stolen : ga
stold -> stole : bw
stroaks -> strokes : ar
subjact -> subject : bw
suffin -> something : aa
sustainance -> sustenance : bw
swater -> sweeter : ga
testiment -> testement : ch
thair -> there : ga
tharabouts -> thereabouts : bw
thartofore -> theretofore : bw
thesc -> these : bw
thuther -> the other : bw
timptation -> temptation : bw
tinderly -> tenderly : ga
tistify -> testify : ga
to'ther -> the other : bw
trimple -> tremble : aa
trispass -> trespass : ga
umbril -> umbrella : aa
varn't -> weren't : br
vimmen -> women : de
virdict -> verdict : ar
voondrous -> wonderous : de
whar -> where : aa
whar' -> where : ga
wherivir -> wherever : ga
whuther -> whether : bw
wor -> were : ga
wrackers -> wreckers : bw
wras'lin' -> wrestling : bw
wrasslin' -> wrestling : bw
wunst -> once : bw
wur -> were : bw
yare -> here : br
zhentlemans -> gentlemen : fr
[cluster 9]
'hit -> it : aa
't -> it : ar
't -> it : fr
't -> it : bw
't -> it : bw
't -> it : bw
't -> it : ar
't -> it : bw
't -> it : ar
't -> it : ar
't -> it : ga
't -> it : ar
't -> it : ar
't -> it : ga
't -> it : bw
't -> it : ar
't -> it : bw
'tain't -> it ain't : bw
'tain't -> it is not : bw
'tain't -> it is not : bw
'tain't -> it ain't : bw
'tain't -> it ain't : bw
'tain't -> it ain't : bw
'tain't -> it ain't : bw
'tain't -> it is not : bw
'thas -> that is : br
'tis -> it is : ga
'tis -> it is : ar
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ga
'tis -> it is : ar
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ar
'tis -> it is : br
'tis -> it is : ar
'tis -> it is : ga
'tis -> it is : bw
'tis -> it is : ar
'tis -> it is : bw
'tis -> it is : bw
'tis -> it is : bw
'twa -> it was : bw
'twad -> it would : ca
'twan't -> it was not : bw
'twas -> it was : ar
'twas -> it was : ar
'twas -> it was : bw
'twas -> it was : bw
'twas -> it was : bw
'twas -> it was : bw
'twell -> it well : aa
'twere -> it were : ar
'twill -> it will : ar
'twon't -> it will not : bw
'twould -> it would : bw
'twould -> it would : ar
'twus -> it was : aa
thaz -> that is : ic
tiz -> it is : bw
twar -> it was : aa
[cluster 10]
'baccy -> tobacco : na
'c'rrect -> correct : bw
'e -> you : bw
'fergive -> forgive : bw
'lasses -> molasses : aa
'rahs -> hoorahs : ar
'riginal -> original : bw
's'ciate -> associate : ic
'taters -> potatoes : bw
'taters -> potatoes : aa
alang -> along : ga
alongk -> along : de
atmusfere -> atmosphere : bw
awff -> off : ws
b'ys -> boys : ga
barr'ns -> barons : ga
belangs -> belongs : ga
belengs -> belongs : ca
blawin' -> blowing : ga
blo' -> blow : bw
bluid -> blood : ga
blut -> blood : de
br'iled -> broiled : bw
buk -> book : ca
butys -> buoys : bw
c'd -> could : bw
c'lapsed -> collapsed : bw
c'lections -> collections : aa
c'logne -> cologne : ic
ca'n' -> cannot : aa
can' -> cannot : fr
canew -> canoe : bw
canew -> canoe : bw
chusen -> chosen : aa
crasses -> crosses : ga
curaged -> encouraged : ar
d'n -> don't : bw
d'ye -> do you : bw
despitism -> despotism : bw
din' -> did not : aa
dinna -> do not : ga
dismallest -> most dismal : ar
does'ent -> does not : ga
dogg -> dog : ar
dorrg -> dog : br
dragum -> dragon : aa
draps -> drops : bw
drupped -> dropped : aa
dy'e -> do you : bw
edither -> editor : bw
eftsoone -> soon : ar
egrejus -> egregious : bw
enj'y -> enjoy : bw
ermung -> among : aa
fallerin' -> following : aa
fellaws -> fellows : bo
fr'm -> from : bw
fules -> fools : ca
funnymoon -> honeymoon : br
fur'im -> for him : br
g'in -> going : bw
g'wout -> go out : bw
gaes -> goes : ga
gawbless -> god bless : ic
gawblessyou -> god bless you : ic
ghostises -> ghosts : aa
going' -> going : bw
grund -> ground : ga
gwan -> going : aa
h'isting -> hoisting : bw
hansumest -> handsomest : bw
hinnercent -> innocent : ws
honnaw -> honor : ic
honneur -> honor : fr
horizen -> horizon : bw
humurous -> humorous : bw
huv -> of : br
huvvering -> hovering : bw
imp'lite -> impolite : bw
innicents -> innocents : ga
invercation -> invocation : bw
isna' -> is not : br
ither -> other : bw
jimpsun -> jimson : aa
jinded -> joined : aa
jinded -> joined : aa
jintly -> jointly : bw
jurnal -> journal : bw
ker'sene -> kerosene : aa
l'itered -> loitered : bw
l'yalty -> loyalty : bw
lab'ratory -> laboratory : bw
lookst -> look : ar
lubb'd -> loved : aa
lukin -> looking : ca
luvely -> lovely : bw
mellerin' -> mellowing : bw
mitherless -> motherless : ga
morra -> morrow : ga
mustaff -> moustache : aa
na' -> not : ga
na' -> not : ga
naburs -> neighborss : bw
nawthin -> nothing : ga
neenter -> need not : ws
no' -> not : ga
nuthun' -> nothing : ca
orayter -> orator : ga
ortuh -> ought to : bw
ortylans -> ortolans : bw
ought'nt -> ought not : bw
oulder -> older : ga
outter -> out of : bw
p'inted -> pointed : bw
p'inters -> pointers : bw
p'isened -> poisoned : bw
pepl -> people : bw
pepl -> people : bw
percessions -> processions : bw
perfarmance -> performance : ga
perfesshunal -> professional : bw
perlitest -> politest : bw
perlitical -> political : bw
perluted -> polluted : br
pertaters -> potatoes : bw
pertected -> protected : bw
pertectin' -> protecting : bw
pervokin'est -> provoking : bw
pinted -> pointed : bw
pisenin' -> poisoning : aa
pizeners -> poisoners : bw
pizenest -> poisonest : bw
poar -> poor : bw
poar -> poor : bw
purfeshun -> profession : bw
purlice -> police : bw
purtector -> protector : bw
reckin -> reckon : bw
reclect -> recollect : bw
regin -> region : bw
scuurging -> scourging : ar
sh'd -> should : bw
shak't -> shook : bw
shan't -> shall not : bw
shpiled -> spoiled : ga
shuze -> shoes : bw
simptums -> symptoms : bw
some'un -> someone : bw
sonne -> son : ar
sp'ils -> spoils : bw
spi'led -> spoiled : ar
spiggit -> spigot : bw
sthummick -> stomach : ic
sunest -> soonest : ga
suppawsin -> supposing : ga
swound -> swoon : bw
t'night -> tonight : bw
t'ye -> to you : bw
te' -> to : aa
teasp'nful -> teaspoonful : bw
tell'd -> told : br
ter't -> to it : aa
terbacca -> tobacco : aa
tookin' -> took : aa
tornady -> tornado : bw
truble -> trouble : bw
truliest -> most truly : ar
tuf -> tough : ga
tuh -> to : ga
twa -> two : ga
v'y'ge -> voyage : bw
vi'lent -> violent : bw
vi'lent -> violent : bw
vollered -> followed : de
vyce -> voice : bw
wagin -> wagon : bw
wantta -> want to : ch
warse -> worse : ga
wazn -> was not : bw
wentter -> went to : bw
woulden -> would not : bw
wouldna' -> would not : ga
wrang -> wrong : ga
wrang -> wrong : ga
wu'd -> would : ga
wuhse -> whose : ws
wurth -> worth : bw
wusser'n -> worse : aa
wuzzent -> was not : aa
y'r -> your : bw
y'u'd -> you'd : ws
y'ung -> young : aa
y'ung -> young : aa
[cluster 11]
'av' -> have : aa
'deed -> indeed : ar
'deed -> indeed : br
'deed -> indeed : bw
'ess -> yes : fr
'fore -> before : bw
'minish'd -> diminished : ar
'nyin' -> denying : aa
'rt -> are : ar
'sciver'd -> discovered : aa
'sciver'd -> discovered : aa
'short'nin' -> shortening : aa
acquaint' -> acquainted : ga
ador'd -> adored : ar
answert -> answered : de
antislav'ry -> antislavery : bw
appollygies -> apologies : ga
arch'd -> arched : ar
artill'ry -> artillery : bw
attack'd -> attacked : ar
atwist -> twisted : ar
b'e -> be : aa
b'i'eve -> believe : aa
b'longst -> belonged : aa
bach'lor -> bachelor : bw
bar'footed -> barefooted : aa
bar'ls -> barrels : bw
barr'ls -> barrels : bw
barrl'd -> barreled : bw
beautchoos -> beauteous : br
behav't -> behaved : du
betroth'd -> betrothed : ar
bevore -> before : de
blacken'd -> blackened : ar
blam' -> blamed : bw
blanch'd -> blanched : ar
blustry -> blustery : bw
bobbycu'd -> barbecued : aa
boist'rous -> boisterous : ar
butcher'd -> butchered : bw
ca'less -> careless : aa
call'd -> called : bw
cam' -> came : nd
cap'ring -> capering : ar
chain'd -> chained : ar
chap'ron -> chaperone : bw
chas'd -> chased : bw
chasten'd -> chastened : ar
child'n -> children : bw
christen' -> christened : fr
chuck'd -> chucked : bw
chuck'd -> chucked : bw
clapt -> clapped : bw
clatt'rings -> clatterings : ar
claw'd -> clawed : ar
clencht -> clenched : bw
clust'ring -> clustering : ar
coil'd -> coiled : ar
collo'd -> colored : aa
compar' -> compare : bw
consid'rable -> considerable : bw
cov'nant -> covenant : ar
cover'd -> covered : ar
crackt -> cracked : aa
crampt -> cramped : ar
crawl'd -> crawled : ar
creaturs -> creatures : ro
crittur' -> critter : bw
cropt -> cropped : ar
cuss'd -> cursed : bw
danngers -> dangers : bw
declayre -> declare : ga
departur' -> departure : bw
descendid -> descended : bw
design'd -> designed : ar
destin'd -> destined : ar
diagnos'd -> diagnosed : ar
dif'ernt -> different : aa
differn't -> different : bw
din'd -> dined : bw
dirgested -> digested : bw
disburthened -> unburdened : ar
dishevell'd -> disheveled : ar
dismisst -> dismissed : bw
disown'st -> disowned : ar
dispel'd -> dispelled : ar
dispell'd -> dispelled : ar
domn'd -> damned : ga
drap'd -> draped : ar
dress'd -> dressed : bw
dtime -> time : de
eclips'd -> eclipsed : ar
eher -> here : de
endossments -> endorsements : aa
envelopped -> enveloped : ar
eppisodes -> episodes : bw
evanscent -> evanescent : bw
exquisit -> exquisite : bw
falt'ring -> faltering : ar
famin' -> famine : aa
fear'd -> feared : ar
fear'd -> feared : bw
featur' -> feature : bw
festiv -> festive : bw
fill'd -> filled : ar
fill't -> filled : ga
flourish'd -> flourished : bw
foliow'd -> followed : ar
forgi' -> forgive : we
fork'd -> forked : ar
form'd -> formed : ar
giv'er -> give her : ny
gluvs -> gloves : bw
gold'n -> golden : aa
goldun -> golden : bw
gran'chillun -> grandchildren : aa
greatfull -> grateful : ar
halo'd -> haloed : ar
hanggit -> hanged : ga
hap'en'd -> happened : aa
hap'm -> happen : aa
hatcht -> hatched : ar
heav'n -> heaven : ar
heav'nly -> heavenly : ar
holler'd -> hollered : aa
hoof'd -> hoofed : ar
howl'd -> howled : ar
illumin'd -> illuminated : ar
imagin'st -> imagine : ar
impos'd -> imposed : ar
inheritid -> inherited : bw
int'rest -> interest : ar
jowk -> joke : ga
joyn'd -> joined : ar
justis' -> justice : bw
kill'd -> killed : bw
lean'd -> leaned : ga
lectur' -> lecture : bw
letter'd -> lettered : ar
link'd -> linked : ar
lit'rally -> literally : ar
look'd -> looked : ar
look'dst -> looked : ar
losdt -> lose : de
lumb'ring -> lumbering : ar
magke -> make : de
mainded -> minded : ny
mar'd -> marred : bw
march'd -> marched : ar
mars' -> master : aa
marv'lous -> marvelous : bw
masqued -> masked : ar
measure'd -> measured : ar
mirror'd -> mirrored : ar
mis'rable -> miserable : na
mis't -> missed : bw
misnam'd -> misnamed : ar
missis' -> misses : aa
mist'ry' -> mystery : aa
mistrus -> mistress : br
mix'd -> mixed : ar
mixtur' -> mixture : bw
mock'ry -> mockery : ar
moile -> mile : ga
moistur'd -> moistured : ar
molasis -> molasses : bw
mollassis -> molasses : bw
moor'd -> moored : ar
motion'd -> motioned : ar
mouth'd -> mouthed : ar
mov'd -> moved : ar
murd'rer -> murderer : ar
murmur'd -> murmured : ar
murthur -> murder : ga
nat've -> native : bw
natur' -> nature : bw
nears't -> nearest : ar
negatiff -> negative : bw
niggur -> nigger : bw
north'rn -> northern : ar
nurs'd -> nursed : ar
nurst -> nursed : ar
objectd -> objected : ar
order'd -> ordered : ar
organizd -> organized : ar
outlin'd -> outlined : ar
parta'en -> partaken : ar
pastur' -> pasture : aa
peglory'd -> begloried : de
perform'd -> performed : ar
perform'd -> performed : ar
pick'd -> picked : ar
pictur -> picture : bw
pierc'd -> pierced : ar
pinch'd -> pinched : ar
pois'd -> poised : ar
positiffly -> positively : bw
preach'd -> preached : ar
prommust -> promised : aa
prov'dst -> provides : ar
puls'd -> pulsed : ar
rav'nous -> ravenous : ga
receiv'd -> recieved : ar
reck'd -> reckoned : ar
reel'd -> reeled : ar
rejoin'd -> rejoined : ar
rejoyc'd -> rejoiced : ar
remarkabyll -> remarkable : ar
remova -> removed : it
repos'd -> reposed : ar
revers'd -> reversed : ar
rob'ry -> robbery : ws
scriptur' -> scripture : bw
seem'd -> seemed : ar
seiz'd -> seized : ar
sham'd -> shamed : ar
shipp'd -> shipped : bw
shortnin' -> shortening : bw
show'd -> showed : bw
show'm -> show them : bw
sicken'd -> sickened : ar
sigh'd -> sighed : bw
sign'd -> signed : ar
sin' -> since : bw
sinoos -> sinews : bw
slip' -> slipped : fr
smott -> smote : ar
snarl'd -> snarled : ar
snatch'd -> snatched : ar
sober'd -> sobered : ar
sof'n -> soften : bw
soft'ning -> softening : bw
soil'd -> soiled : ar
spoil'd -> spoiled : ar
squir'ls -> squirrels : aa
squirl -> squirrel : bw
squirtid -> squirted : bw
squoze -> squeezed : aa
stepp'd -> stepped : ar
stoppd -> stopped : ar
swell'd -> swelled : ar
swottuated -> situated : aa
tap'ring -> tapering : ar
thank'd -> thanked : ar
that'n -> that one : bw
throbb'd -> throbbed : ar
tortur -> torture : bw
torydoors -> toreadors : bw
tow'ring -> towering : ar
track'd -> tracked : ar
treasur'd -> treasured : ar
tree'd -> treed : bw
tresst -> dressed : de
turnit -> turned : ga
twic't -> twice : bw
unclos'd -> unclosed : ar
unholpen -> unhelped : ar
unmapp'd -> unmapped : ar
unperform'd -> unperformed : ar
unquell'd -> unquelled : ar
utter'd -> uttered : ar
vollum -> volume : bw
vomicked -> vomited : ch
vow'd -> vowed : ar
w'arhouses -> warehouses : ws
wak' -> wake : fr
washt -> washed : bw
watchit -> watched : ga
wav'd -> waved : ar
weather'd -> weathered : ar
wedg'd -> wedged : ar
welfair -> welfare : bw
when'er -> whenever : ar
whowle -> whole : ca
wield'st -> wieldest : ar
wisht -> wished : bw
won'er -> wonder : na
wond'ring -> wondering : ar
work'd -> worked : ar
wov'n -> woven : ar
wunk -> winked : aa
zamin' -> examined : aa
[cluster 12]
'arnest -> earnest : bw
'arnin -> earning : bw
'asy -> easy : ga
'ating -> eating : ga
'cl'ar -> clear : bw
'clar -> clear : aa
'cos -> because : au
'cos -> because : br
'gad -> egad : bw
'lation -> relation : bw
'niff -> enough : bw
'nuff -> enough : bw
'nuff -> enough : bw
'raal' -> real : bw
'stid -> instead : aa
agles -> eagles : ga
ahindt -> ahead : bw
airth -> earth : ga
aisily -> easily : ga
appale -> appeal : ga
apparance -> appearance : ga
arns -> earns : aa
bercause -> because : bw
brakest -> break : ar
butiz -> beauties : bw
cirimonial -> ceremonial : ga
cr'atur -> creature : ga
crathures -> creatures : ga
deafish -> deaf : ar
dhraam -> dream : ga
dimmycratic -> democratic : ny
dispar'in' -> despairing : bw
dispize -> despise : bw
dizzease -> disease : bw
drame -> dream : ga
forhed -> forehead : bw
furriner -> foreigner : ws
gen'rations -> generations : bw
gifaway -> giveaway : bw
ginral -> general : bw
ginywine -> genuine : bw
grat -> great : aa
h'yes -> eyes : br
hairse -> hearse : ga
harty -> hearty : bw
hebinly -> heavenly : aa
humsted -> homestead : bw
hyart -> heart : aa
iddycation -> education : ga
illegant -> elegant : ga
illegint -> elegant : ga
immij -> image : aa
l'arn -> learn : ga
l'arnin -> learning : bw
l'arnt -> learned : bw
l'ave -> leave : ga
laders -> leaders : ga
larn't -> learned : aa
larnedest -> learned : bw
lavin' -> leaving : ga
lee'ard -> leeward : nd
lodin -> loading : bw
maby -> maybe : bw
mean'st -> mean : ar
meddow -> meadow : bw
meke -> meek : ar
miz'ry -> misery : aa
nighes -> near : ca
nither -> neither : bw
oppry -> opera : aa
pacocks -> peacocks : ga
pcock -> peacock : bw
phwere -> where : ga
plazing -> pleasing : ga
prachin' -> preaching : ga
ra'ly -> really : bw
raal -> real : bw
raich -> reach : ga
rattain -> retain : fr
raysoning -> reasoning : ga
re'l -> real : bw
rigiment -> regiment : bw
rully -> really : br
sarjint -> sargeant : ga
sart'inly -> certainly : bw
sartinly -> certainly : bw
sassagis -> sausages : bw
sbying -> being : de
sep'rate -> seperate : bw
shvears -> swear : de
stealie -> steal : cn
stealie -> steal : cn
stid -> instead : bw
sufrin' -> certain : aa
swile -> seal : bw
tarrypins -> terrapins : aa
tasin' -> teasing : ga
tayched -> teached : ga
testymint -> testament : ca
thrated -> treated : ny
thrates -> treats : ga
tollyble -> tolerable : bw
un'asy -> uneasy : bw
unl'arned -> unlearned : bw
w'arin' -> wearing : bw
w'ars -> wear : bw
waihin' -> wearing : aa
yarly -> early : bw
yars -> years : aa
yistidd'y -> yesterday : aa
[cluster 13]
'fess -> confess : bw
'kase -> because : aa
'kaze -> because : aa
'merikan -> american : bw
'merikin -> american : mx
'merrikan -> american : b
ackts -> acts : bw
affekskuns -> affections : bw
affliktions -> afflictions : bw
akording -> according : bw
akrc -> acre : bw
akres -> acres : bw
akrlmonious -> acrimonious : bw
akshuated -> actuated : ic
aktiv -> active : bw
aktivity -> activity : bw
applikant -> applicant : bw
aristokrats -> aristocrats : bw
arkitekture -> architecture : bw
artekil -> article : aa
bespeeks -> beseeches : aa
bisskit -> biscuit : bw
bokkis -> box : pi
braken -> bracken : ar
brik -> brick : bw
calkelate -> calculate : bw
calkerlate -> calculate : bw
calkylate -> calculate : bw
chronikel -> chronicles : de
cirkles -> circles : bw
consekutiff -> consecutive : bw
coollike -> coolly : bw
corkus -> caucus : bw
correkly -> correctly : bw
correktly -> correctly : bw
demokratik -> democratic : bw
direkt -> direct : bw
distinkly -> distinctly : bw
djew -> dew : ws
doktering -> doctoring : bw
doktrines -> doctrines : bw
domestik -> domestic : bw
domestikate -> domesticate : bw
dounkast -> downcast : bw
dounkast -> downcast : bw
egstatick -> ecstatic : bw
ekonemy -> economy : bw
elekant -> elegant : bw
elekt -> elect : bw
elekted -> elected : bw
enakted -> enacted : bw
erekted -> erected : bw
expekted -> expected : bw
expekting -> expecting : bw
fakt -> fact : bw
flok -> flock : bw
gares -> cares : de
gekommen -> come : de
gonnection -> connection : de
iks -> aches : ch
inkorektly -> incorrectly : bw
inosent -> innocent : bw
insek -> insect : aa
jue -> due : bw
k'yers -> cares : bw
kackel -> cackle : bw
kalf -> calf : bw
kalling -> calling : bw
kalls -> calls : bw
kanaday -> canada : bw
kannot -> cannot : bw
kapable -> capable : cj
karaktah -> character : ga
karaktah -> character : bw
kareless -> careless : bw
karkidges -> carcasses : bw
kaz -> because : aa
kear -> care : fr
kedn't -> couldn't : bw
keramics -> ceramics : ar
kerriage -> carriage : aa
kestoms -> customs : ca
kiarn -> can : aa
klamorous -> clamorous : bw
klimbing -> climbing : bw
klub -> club : bw
knok -> knock : bw
knoked -> knocked : bw
kolick -> colic : bw
kollor -> collar : bw
kompare -> compare : bw
kompared -> compared : bw
kompell -> compel : bw
komplaint -> complaint : bw
konclushion -> conclusion : bw
konsent -> consent : bw
konsentrated -> concentrated : bw
konsiderbul -> considerably : bw
konsikence -> consequence : bw
kontackt -> contact : bw
konverse -> converse : bw
kooking -> cooking : ga
koppers -> coppers : bw
kote -> quote : bw
kouldn't -> couldn't : bw
kows -> cows : bw
kradles -> cradles : bw
kronik -> chronic : bw
kukumber -> cucumber : bw
kukumbers -> cucumbers : aa
kump'ny -> company : aa
kups -> cups : bw
kured -> cured : bw
kurn't -> can't : bw
kyar -> carry : aa
kyar'ed -> carried : aa
kyar'in -> carrying : aa
kyarin' -> carrying : aa
kyarrge -> carriage : aa
markis -> marquis : ga
mirakel -> miracle : bw
olifaktory -> olifactory : bw
optik -> optic : bw
orkistry -> orchestra : bw
partikaly -> particularly : aa
partikilar -> particular : bw
partikiler -> particular : bw
pekin -> begin : de
pekuliar -> peculiar : bw
perfektion -> perfection : bw
persekuted -> persecuted : bw
physikal -> physical : bw
praktising -> practicing : bw
prekarious -> precarious : bw
pursent -> percent : bw
rekoleckt -> recollect : bw
rekolek -> recollect : bw
rekolek -> recollect : bw
rekollekt -> recollect : bw
rekonstrukted -> reconstructed : bw
rekorded -> recorded : bw
respekts -> respects : bw
ridiklous -> ridiculous : bw
ridiklous -> ridiculous : bw
rok -> rock : bw
sackerfices -> sacrifices : bw
sanktified -> sanctified : bw
sanktify -> sanctify : bw
sekert -> secret : bw
sekund -> second : bw
sekurely -> securely : bw
sekurity -> security : bw
selekt -> select : bw
shief -> chief : de
sirkle -> circle : bw
sirkus -> circus : bw
skagaroot -> cigarette : nd
skarcity -> scarcity : bw
skearin' -> scaring : bw
skeary -> scary : bw
skeerdest -> scaredest : aa
sketter -> scatter : ca
skirmudgeon -> curmudgeon : bw
skribbler -> scribbler : bw
skrimping -> scrimping : bw
skuffle -> scuffle : aa
skurser -> scarcer : bw
skurser -> scarcer : bw
skyence -> science : bw
smaks -> smacks : bw
subjekt -> subject : bw
thikest -> thickest : bw
tobakker -> tobacco : bw
turkentime -> turpentine : aa
ukly -> ugly : me
viktorys -> victories : bw
whimsikal -> whimsical : bw
[cluster 14]
'appens -> happens : br
'aystack -> haystack : br
'balmed -> enbalmed : bw
'bedient -> obedient : bw
'belong -> belong : ch
'blige -> oblige : bw
'broidered -> embroidered : ar
'cause -> because : aa
'cause -> because : b
'cause -> because : bw
'cause -> because : bw
'cause -> because : ar
'cause -> because : ch
'cause -> because : bw
'cause -> because : ch
'cause -> because : bw
'cause -> because : bw
'cept -> except : bw
'cept -> except : aa
'coon -> raccoon : aa
'course -> of course : ch
'cruiting -> recruiting : aa
'deed -> indeed : bw
'deed -> indeed : aa
'deed -> indeed : ga
'deed -> indeed : aa
'dentation -> indentation : bw
'dentified -> identified : bw
'dulged -> indulged : aa
'e -> he's : br
'e -> we : aa
'e'en -> even : bw
'ebrew -> hebrew : fr
'emselves -> themselves : bw
'erse'f -> herself : aa
'fec -> effect : aa
'fects -> effects : aa
'fernally -> infernal : aa
'fessor -> professor : ch
'fi -> if i was : bw
'fuses -> refuse : aa
'glects -> neglect : aa
'go -> ago : aa
'good -> good : aa
'gressional -> congressional : aa
'ither -> either : bw
'lection -> election : bw
'lectioneering -> electioneering : br
'lectricity -> electricity : bw
'leven -> eleven : bw
'licious -> delicious : aa
'ligious -> religious : ch
'member -> remember : bw
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'neath -> beneath : ar
'nquired -> inquired : aa
'onest -> honest : au
'ouldn't -> wouldn't : ga
'piscopal -> episcopal : bw
'piscopal -> episcopal : bw
'piscopal -> episcopal : aa
'piscopal -> episcopal : bw
'piscopal -> episcopcal : aa
'piscopals -> episcopals : bw
'plexity -> perplexity : aa
'portant -> important : aa
'possum -> oppossum : aa
'prised -> surprised : aa
'quiries -> enquiries : br
'raign -> arraign : bw
'ruption -> interruption : aa
'sasinate -> assassinate : aa
'scapes -> escapes : ar
'scuse -> excuse : bw
'scuse -> excuse : aa
'seetful -> deceitful : aa
'seetfulness -> deceifulness : aa
'servatory -> observatory : aa
'siderable -> considerable : aa
'sistency -> persistency : aa
'sistently -> consistently : aa
'specks -> respects : aa
'spect -> expect : ar
'spect -> expect : aa
'sposing -> exposing : aa
'sprise -> surprise : aa
'stinguished -> distinguished : bw
't'll -> it'll : bw
'tain't -> ain't : bw
'taint -> it ain't : aa
'tis -> it is : de
'tis -> it is : ga
'vell -> well : de
'vell -> well : yd
'volvers -> revolvers : bw
'vorce -> divorce : ch
'xcitement -> excitement : bw
'ysters -> oysters : aa
'zactly -> exactly : bw
'zalias -> azalias : bw
'zooty -> epizootic : bw
a'most -> almost : bw
a'ways -> always : bw
abstracks -> abstracts : ws
accaounts -> accounts : bw
accommodazion -> accomodation : it
accordantly -> accordingly : ar
accounter -> account of : bw
accusit -> accused : ga
adoptest -> adopt : ar
adrocious -> atrocious : de
advertisy -> adversity : bw
advise'im -> advise him : bw
adzactly -> exactly : bw
affa'rs -> affairs : aa
affidavid -> affidavit : bw
aftervards -> afterwards : de
afterw'iles -> afterwhile : fr
aggervate -> aggravate : bw
algebray -> algebra : bw
allussion -> illusion : bw
allvays -> always : de
altogeder -> altogether : aa
ammernution -> ammunition : bw
ampytates -> amputates : bw
ancore -> encore : ws
anyt'ings -> anything : fr
aought -> ought : ny
aour -> our : bw
apared -> appeared : ar
aplauded -> applauded : ar
apove -> above : de
appareiled -> appareled : ar
apparell -> apparel : ar
appeareiled -> appareled : ar
aristograt -> aristocrat : de
arogant -> arrogant : bw
arrouse -> arouse : ar
arry -> any : bw
arternoon -> afternoon : aa
artiss -> artist : bw
astonisht -> astonished : bw
atfantages -> advantages : de
athletick -> athletic : bw
aufternoon -> afternoon : ar
aventures -> adventures : ar
avraid -> afraid : de
awfu -> awful : ga
awk'ardness -> awkwardness : bw
axceed -> accede : bw
axceptabel -> acceptable : bw
b'leve -> believe : ch
b'lieve -> believe : bw
b'rieve -> believe : aa
ba'm -> balm : bw
babbies -> babies : bw
babtism -> baptism : aa
babtiz' -> baptize : aa
back'ard -> backward : bw
back'ard -> backward : bw
back'ards -> backwards : bw
backage -> package : de
ban'ful -> handful : cj
bat' -> bath : fr
batroons -> patroons : de
beau'ful -> beautiful : ch
bedd -> bed : bw
bediviled -> bedeviled : ga
befa'ing -> defaming : ga
beggaris -> beggars : ar
beknownst -> unbeknownst : bw
belaves -> believe : ga
beliefe -> believe : de
belongin' -> belonging : bw
benev'lent -> benevolent : bw
bernightedness -> benightedness : bw
bes' -> best : aa
beterment -> betterment : ca
betterr -> better : bw
beyon' -> beyond : aa
birfday -> birthday : aa
bla'guards -> blackguards : ga
blaces -> places : de
blackslider -> backslider : aa
blas'es -> blasts : aa
bleasure -> pleasure : de
blueb'ry -> blueberry : bw
bobscure -> obscure : aa
bodygyards -> bodyguards : ga
boldened -> emboldened : ar
borro -> borrow : bw
bot' -> bottle : ny
bremeditated -> premeditated : de
buccaniers -> buccaneers : ar
bungalo -> bungalow : ar
burried -> buried : bw
bus'ness -> business : ny
ca'culate -> calculate : ws
ca'culated -> calculated : bw
caniption -> conniption : bw
capabel -> capable : bw
caple -> capable : ca
carroled -> caroled : ar
cartrag -> cartridge : bw
caterpillier -> caterpillar : aa
certaine -> certain : ar
cha'r -> chair : aa
champaigne -> champagne : bw
charactericstics -> characteristics : bw
cheapie -> cheaply : cn
checker'd -> checkered : ar
chillunses -> children : aa
chloryform -> chloroform : aa
chronick -> chronic : bw
civil'zation -> civilization : ws
clar'fy -> clarify : bw
coblers -> cobblers : bw
coffe -> coffee : bw
colection -> collection : bw
comf'table -> comfortable : bw
comfo'table -> comfortable : ws
commandedt -> commanded : de
commodoor -> commodore : cr
complain' -> complain : ws
confisticaters -> confiscators : bw
conflick -> conflict : bw
congratilate -> congratulate : bw
conscrips -> conscripts : bw
consditution -> constitution : de
consekutively -> consecutively : bw
consequationly -> consequently : aa
considerabal -> considerably : bw
consience -> conscience : bw
conspickius -> conspicuous : bw
contempyulated -> contemplated : bw
contradick -> contradict : ch
contrairy -> contrary : bw
contrakt -> contract : bw
conweyance -> conveyance : aa
conwinced -> convinced : de
corndescended -> condescended : aa
correc'ly -> correctly : bw
correspondential -> correspondent : ar
corroberate -> corroborate : ch
cou'd -> could : ar
couldna' -> could not : ga
counterf'it -> counterfeit : bw
coverled -> coverlet : aa
cramb'ry -> cranberry : bw
crambry -> cranberry : aa
crisanthmum -> chrysanthemum : bw
cyclopeedies -> encyclopedias : bw
d'vorce -> divorce : bw
darnfoolness -> foolishness : bw
daw' -> dawn : ga
deceivest -> deceive : ar
decends -> descends : bw
deefiance -> defiance : bw
deelineation -> delineation : bw
defaute -> defeat : ar
degen'rates -> degenerates : bw
deridedly -> decidedly : aa
destitude -> destitute : ar
did'n -> didn't : cj
diffikilties -> difficulties : aa
diffikulty -> difficulty : bw
dimonstrate -> demonstrate : bw
din't -> didn't : bw
dip'thery -> diptheria : bw
diptheeria -> diptheria : ar
dirrt -> dirt : bw
disapp'inted -> disappointed : bw
disapprobative -> disapprovingly : bw
disheaytening -> disheartening : ws
disobed'ent -> disobedient : ny
disp'sitions -> dispositions : bw
dispelief -> disbelieve : de
disrispect -> disrespect : bw
do'n' -> don't : br
do'yard -> dooryard : bw
doating -> doting : ar
docielly -> docilely : ar
doesna' -> doesn't : ga
dontcher -> do you not : br
doorg -> dog : bw
doubtfle -> doubtful : bw
dranslate -> translate : de
duresse -> duress : ar
dustered -> dusted : bw
eaight -> eight : ga
ealdormen -> aldermen : ar
eberytin' -> everything : aa
edsackly -> exactly : aa
eendwise -> endwise : aa
eferpody -> everybody : de
eferyvheres -> everywhere : de
eferywhere -> everywhere : de
effec' -> effect : bw
efficientness -> efficiency : ar
elaastick -> elastic : bw
elasped -> elapsed : ar
elegandtly -> elegantly : de
emphatikally -> emphatically : bw
endanger'd -> endangered : ar
endeav'ring -> endeavoring : ar
engraven -> engraved : ar
ennywheres -> anywhere : aa
erecte -> erect : ar
essemblance -> resemblance : bw
esteem'd -> esteemed : ar
eternall -> eternal : ar
ev'ywhere -> everywhere : ch
eve'body'd -> everybody would : aa
everyt'ing -> everything : du
evrybody -> everybody : bw
exclamed -> exclaimed : bw
excuset -> excused : de
exercute -> execute : bw
exper'ence -> experience : bw
explanify -> explain : aa
extraordinar' -> extraordinary : bw
f'erceness -> fierceness : bw
fac' -> fact : aa
fait'less -> faithless : du
familitary -> familiar : bw
farst -> fast : br
fauts -> faults : ga
favior -> favor : aa
fe'ched -> fetched : aa
fidjetty -> fidgety : aa
figgure -> figure : bw
figgured -> figured : bw
firs' -> first : fr
fitt -> fit : ar
flibustiers -> filibusters : ar
fly'st -> fly : ar
fo'destined -> foredestined : aa
fodgy -> foggy : de
fogitfulness -> forgetfulness : aa
folowed -> followed : ar
foorward -> forward : bw
for'ard -> forward : bw
for'ards -> forwards : bw
for'rard -> forward : bw
forbiddin' -> forbidding : bw
forecasteth -> forecasted : ar
foreclosin' -> foreclosing : bw
frush -> thrush : aa
frush -> thrush : aa
fu'thermore -> furthermore : bw
fulfillin' -> fulfilling : bw
funnies' -> funniest : ny
ga'ntlet -> gauntlet : bw
gallopping -> galloping : ar
gaown -> gown : bw
gayes' -> gayest : aa
gemmen -> gentlemen : aa
gemmens -> gentlemen : aa
genmen -> gentlemen : aa
gente'mens -> gentlemen : aa
gentlemin -> gentlemen : ga
gentleum -> gentleman : bw
germe -> germ : ar
germe -> germ : ar
girating -> gyrating : ar
gladden'd -> gladdened : ar
globbules -> globules : bw
gots -> got : de
gov'rness -> governess : br
gracy -> crazy : de
gran'pap -> grandpap : bw
grand'ther -> grandfather : bw
grandfader -> grandfather : aa
granfader -> grandfather : de
gratefuller -> grateful : ar
grateness -> greatness : bw
grewe -> grew : ar
grin'stone -> grindstone : bw
grumly -> grumpy : ar
guildy -> guilty : de
h'eggs -> eggs : bw
h'inquest -> inquest : br
h'ot -> hot : bw
ha'red -> haired : bw
haansome -> handsome : aa
halluff -> half : de
hankerchers -> handkerchiefs : bw
hanle -> handle : ar
hansome -> handsome : bw
hany'ow -> anyhow : cj
harf -> half : bw
harma -> harm : it
he'ped -> helped : bw
headwaita -> headwaiter : ws
hearde -> heard : ar
hem'rage -> hemorrhage : bw
hemisp'ere -> hemisphere : bw
hereticks -> heretics : bw
himsel' -> himself : ga
hipporippus -> hippopotamus : bw
histeriks -> hysterics : bw
hoel -> hole : bw
hoi' -> hoist : ws
holesale -> wholesale : bw
honesta -> honesty : bw
hostil'ties -> hostilities : bw
howm -> how : br
hur'ied -> hurried : bw
hy'roglyphics -> hieroglyphics : bw
iditors -> editors : ga
imbression -> impression : de
immotality -> immortality : bw
impromptew -> impromptu : bw
inate -> innate : ar
incompwehensible -> incomprehensible : ws
ingen'ous -> ingenious : bw
inglish -> english : bw
insinivation -> insinuation : bw
insinuatin' -> insinuating : bw
insnare -> ensnare : ar
inspecktion -> inspection : bw
insuldt -> insult : de
int'duced -> introduced : bw
inteligence -> intelligence : bw
interestin' -> interesting : bw
interlects -> intellects : bw
interrup' -> interrupt : aa
intoxikate -> intoxicate : bw
irrevelant -> irrelevant : ca
itleness -> idleness : du
ja'ndiced -> jaundiced : bw
jender -> gender : bw
jeoparded -> jeopardied : ar
jewelery -> jewelry : bw
jubiliant -> jubilant : ca
juels -> duels : aa
justifybly -> justifiably : bw
justifycation -> justification : aa
kin'ling -> kindling : bw
kinniptions -> conniptions : bw
kneedle -> needle : ar
knowah -> know : fr
knoweledge -> knowledge : bw
laddy -> lady : ga
laike -> like : ga
lanching -> launching : ar
langour -> languor : ar
laporing -> laboring : de
lazor -> razor : cn
le'me -> let me : aa
le't -> left : bw
legislatur' -> legislature : ws
lif' -> lift : aa
light'ning -> lightning : ar
lighter'd -> lighted : aa
lisence -> license : bw
litel -> little : ca
litteratur -> literature : bw
livie -> live : cn
lobser -> lobster : bw
loivelihood -> livelihood : ga
lonesom' -> lonesome : aa
lookut -> look at : ny
loong -> long : ga
looster -> rooster : cn
lovlaness -> loveliness : bw
lowes' -> lowest : bw
magesty -> majesty : ar
mankint -> mankind : du
markusses -> marquesses : bw
massers -> masters : aa
maybes -> maybe : na
measter -> master : br
melankoly -> melancholy : mx
memorabel -> memorable : bw
mentionin' -> mentioning : bw
mersyful -> mercyful : cj
migh'ly -> mightily : aa
militar -> military : hs
millionar -> millionaire : bw
milliun -> million : bw
minsdrel -> minstrel : de
miself -> myself : bw
misfortun' -> misfortune : bw
mitest -> mightiest : aa
morro' -> morrow : bw
mummied -> mummified : ar
mutterest -> mutter : ar
mysel -> myself : ga
mysel' -> myself : ga
mysell -> myself : ga
myselluf -> myself : me
namazon -> amazon : ch
nar -> nary : bw
navigatem -> navigate : pi
ne'ertheless -> neverthelesss : ar
neckkerchief -> neckerchief : bw
neecessary -> necessary : ga
neghbors -> neighbors : bw
neibor -> neighbor : ar
neigboring -> neighboring : bw
nephe -> nephew : br
nessary -> necessary : bw
nevere -> never : ar
nigh' -> night : cn
nople -> noble : de
norate -> orate : de
north'ard -> northward : bw
nostagia -> nostalgia : ar
nthusyasm -> enthusiasm : bw
o' -> of : bw
o'board -> overboard : aa
o'dination -> ordination : aa
o'erbold -> overbold : ar
o'erinforms -> overinforms : ar
o'erlook -> overlook : ar
o'erlooked -> overlooked : ar
o'erlooking -> overlooking : ar
o'erpowered -> overpowered : ar
o'erran -> overran : ar
o'erreaching -> overreaching : ar
o'ertops -> overtops : ar
o'erturned -> overturned : ar
o'make -> of make : bw
obyectified -> objectified : de
ocken -> oxen : ch
ofter -> often : ws
oi've -> i've : ga
omilybuses -> omnibuses : ch
on'y -> only : na
onbecoming -> unbecoming : bw
onbelievin' -> unbelieving : ga
onbranded -> unbranded : bw
oncompromisin' -> uncompromising : bw
onconscious -> unconscious : bw
onconvenient -> inconvenient : bw
onderstaind -> understand : mx
onderstandin' -> understanding : bw
oneasiness -> uneasiness : bw
ongratefulest -> ungratefulest : bw
ongsomble -> ensemble : bw
onintentional -> unintentionally : bw
onknowingly -> unknowlingly : bw
onmerciful -> unmerciful : bw
onmerited -> unmerited : bw
onraasonable -> unreasonable : bw
ontirely -> entirely : bw
onvisible -> invisible : aa
opp'sition -> opposition : bw
or'nery -> ornery : bw
orficers -> officers : bw
ornierest -> most ornery : bw
ortographts -> orthographs : bw
otherwheres -> otherwhere : bw
our'n -> ours : bw
out'n -> out of : bw
outa -> out : bw
outrin -> outrun : ga
overboar' -> overboard : fr
oxpected -> expected : de
p'litical -> political : aa
paceable -> peaceable : bw
pararagom -> paragon : ga
pardership -> partnership : bw
parrotts -> parrots : bw
parsecuting -> persecuting : bw
partic'pants -> participants : bw
partickle -> particle : bw
partna -> partner : cj
pas' -> past : na
patroon -> patron : ar
peacefuller -> peaceful : bw
pecularity -> peculiarity : ar
pehind -> behind : de
pen'tentiary -> penitentiary : bw
pennyr'yal -> pennyroyal : bw
percisely -> precisely : bw
perface -> preface : bw
perfectioners -> perfectionists : aa
perfore -> perforce : de
perillous -> perilous : bw
perserve -> preserve : bw
persuadeable -> persuadable : ar
pervented -> prevented : fr
peserves -> preserves : bw
peskilly -> peskily : bw
photograff -> photograph : bw
phwenological -> phrenological : bo
pird -> bird : de
pitty -> pity : ch
pitty -> pity : ch
plan'ations -> plantations : aa
plan'ations -> plantations : aa
plase -> please : ga
pleadest -> plead : ar
plentie -> plenty : ar
plentie -> plenty : cn
plooms -> blooms : de
poligamer -> polygamist : bw
possibilty -> possibility : de
potates -> potatoes : ar
pr'aps -> perhaps : aa
pranches -> branches : de
praps -> perhaps : bw
preasent -> presents : aa
precar'ous -> precarious : bw
preceed -> precede : ar
precints -> precincts : ar
precip'tated -> precipitated : bw
preed -> breed : du
preescription -> prescription : bw
princ'pal -> principal : bw
pringling -> prickling : bw
prognosticatin' -> prognosticating : bw
promenadin' -> promenading : bw
promiscoous -> promiscuous : bw
promisest -> promise : ar
proprierty -> propriety : bw
prosp'rous -> prosperous : aa
prospecktive -> prospective : bw
proteck -> protect : ga
protecter -> protector : bw
provocated -> provoked : bw
pupp -> pup : bw
pursew -> pursue : bw
puttier'n -> prettier than : aa
puzzlest -> puzzle : ar
pwatent -> patent : cj
pwopelling -> propelling : cj
queeriosity -> queerness : bw
rackynoiterin' -> reconnoitering : bw
receivest -> receives : ar
receptercles -> receptacles : bw
recipercates -> reciprocate : bw
recklemember -> remember : de
reckollect -> recollect : bw
recollec' -> recollect : bw
recommembrance -> remembrance : aa
reconn'itred -> reconnoitered : bw
recreative -> recreation : ar
refleck -> reflect : bw
remarkabell -> remarkable : bw
remarkaple -> remarkable : du
remarkly -> remarkably : bw
rememberest -> remember : ar
remofed -> removed : de
reorganizin' -> reorganizing : bw
reponse -> response : ar
represen'tive -> representative : bw
rescude -> rescued : sh
resembel -> resemble : bw
respektably -> respectably : bw
resurrectionize -> ressurect : ar
retice'nt -> reticent : bw
retrate -> retreat : ga
rev'rently -> reverently : ar
rhighteousness -> righteousness : bw
rhododandrum -> rhododendron : bw
ridiculus -> ridiculous : bw
rifulets -> rivulets : de
rigg -> rig : bw
risponsibility'll -> responsibility : bw
ritten -> written : bw
rongfully -> wrongfully : bw
s'lectmen -> selectmen : bw
sacerd -> sacred : bw
sachel -> satchel : ar
saing -> saying : bw
sammon -> salmon : ga
sammon -> salmon : ga
santion -> sanction : ar
sarcumvent -> circumvent : bw
sauvagerie -> savagery : ar
say't -> say it : ga
scattery -> scattered : bw
script'ral -> scriptural : bw
scrubbling -> scrubbing : bw
scrumtious -> scrumptious : bw
sculptoor -> sculptor : bw
scuze -> excuse : aa
se'f -> self : aa
seceed -> secede : bw
seening -> seeing : de
segret -> secret : de
seguence -> sequence : bw
seise -> seize : ar
settlemen' -> settlement : aa
settlemints -> settlements : ws
shede -> she'd : aa
shinies' -> shiniest : aa
shiv'ring -> shivering : ar
shoostrings -> shoestrings : aa
shoot'im -> shoot him : ga
shoul'er -> shoulder : aa
shvallows -> swallows : de
signif'cant -> significant : bw
silkaness -> silkiness : bw
sillables -> syllables : bw
simlar -> similar : bw
sinfu' -> sinful : ga
sing'lar -> singular : bw
sirr -> sir : bw
slanganderin' -> slandering : de
slartered -> slaughtered : bw
sleefs -> sleeves : bw
slepe -> sleep : aa
sloightest -> slightest : ga
smoothe -> smooth : ar
sno -> snow : bw
so's't -> so as to : bw
sociapility -> sociability : de
sofay -> sofa : ga
sollem -> solemn : bw
some'r -> somewhere : aa
somevhere -> somewhere : de
sord -> sword : bw
sowber -> sober : bw
spectycal -> spectacle : bw
spen -> spend : aa
squirel -> squirrel : na
stablishment -> establishment : ws
steelly -> steely : ar
stoory -> story : ga
straightfor'ard -> straightforward : bw
strategetical -> strategic : bw
strie -> strike : ga
su'gests -> suggests : bw
subburbs -> suburbs : aa
successfu' -> sucessful : ga
suddenty -> suddency : bw
suff'rance -> sufferance : ar
supervizors -> supervisors : bw
suppeeny -> subpoena : bw
supposest -> suppose : ar
suspectable -> respectable : aa
suspiciouses' -> suspiciousest : aa
svvorn -> sworn : ar
swin'ler -> swindler : ga
t'ank -> thank : de
t'ousan' -> thousand : na
t'rough -> through : aa
t'would -> it would : ga
tareing -> tearing : bw
tarif -> tariff : bw
tarminated -> terminated : bw
tespise -> despise : du
teter -> teeter : ar
teters -> teeters : bw
tetest -> detest : du
th'oat -> throat : bw
thankye -> thank you : bw
theirn -> theirs : bw
thorrybred -> thoroughbred : aa
thorrybreds -> thoroughbreds : aa
thral -> thrall : ar
thursting -> thirsting : bw
tictionary -> dictionary : de
tiembled -> trembled : ar
tifferent -> different : de
tindictive -> vindictive : bw
tisagree -> disagree : de
toas' -> toast : aa
tolars -> dollars : de
toold -> told : ga
torturest -> torture : ar
tousand -> thousand : de
traimp -> tramp : yd
traitorious -> traitorous : bw
trapez -> trapeze : bw
trolloly -> trolly : bw
tussel -> tussle : bw
unaxed -> unasked : bw
undenigeable -> undeniable : ic
underneat' -> underneath : ga
understandy -> understand : aa
unfraid -> unafraid : ar
ungennerous -> ungenerous : bw
unmistakerbly -> unmistakably : bw
unmollested -> unmolested : bw
unopen'd -> unopened : ar
unreas'nable -> unreasonable : bw
unshelter'd -> unsheltered : ar
upstars -> upstairs : aa
valls -> falls : de
vanillar -> vanilla : bw
vargins -> virgins : bw
vaters -> waters : de
velcome -> welcome : br
victor'ous -> victorious : bw
vife -> wife : de
vinest -> finest : de
vlamin -> flaming : de
von'd -> won't : de
vorking -> working : de
vorn -> worn : de
vorser -> worse : de
voyagest -> voyage : ar
vrighten -> frighten : de
vrom -> from : de
w'alebones -> whalebones : bw
waai' -> way : ga
wacancy -> vacancy : de
wadn't -> wasn't : br
wais'coat -> waistcoat : bw
walable -> salable : aa
wannuts -> walnuts : aa
warkhouse -> workhouse : ga
warmints -> varmints : bw
warny -> warn you : bw
warny -> warn you : bw
warry -> wary : bw
waying -> weighing : bw
wemarkable -> remarkable : bo
wen' -> went : aa
westard -> westward : bw
westard -> westward : bw
westigatin' -> investigating : aa
whatsomedeber -> whatsoever : aa
whereaboots -> whereabouts : bw
wherrer -> whether : aa
whimsie -> whimsy : bw
whitewaush -> whitewash : ga
wiles' -> wildest : aa
wilest -> wildest : aa
win'ward -> windward : bw
witchcraf' -> witchcraft : aa
with'm -> with him : bw
with'm -> with him : bw
worl'ly -> worldly : bw
wou'dn't -> wouldn't : bw
wrich -> rich : bw
wuldn't -> wouldn't : bw
xcitement -> excitement : bw
xpress -> express : bw
y'rsaalf -> yourself : bw
yellen -> yelled : ar
yes'rday -> yesterday : bw
youfful -> youthful : a
yourse'f -> yourself : bw
zephurs -> zephyrs : bw
[cluster 15]
'abitchual -> habitual : br
'cap'n -> captain : aa
'chinery -> machinery : bw
'pletely -> compleatly : aa
'reddy -> already : aa
'tackted -> attacked : aa
'twern't -> it wasn't : bw
a'retty -> already : de
actewal -> actual : bw
aggriwatin' -> aggravating : aa
aginly -> again : bw
airley -> early : ga
airley -> early : ga
alph'bet -> alphabet : bw
alreadty -> already : de
an'muls -> animals : bw
anyone'd -> anyone had : bw
aweer -> aware : bw
beestes -> beasts : ar
boteman -> boatman : ar
braws -> bras : ga
breakfest -> breakfast : de
bref -> breath : aa
breks -> breaks : aa
bufferler -> buffalo : bw
bumbye -> by and by : bw
buzzud -> buzzard : aa
byby -> baby : ny
callst -> call : ar
capt'in -> captain : ga
captin' -> captain : bw
captings -> captains : bw
cavilry -> cavalry : bw
cert'ny -> certainly : aa
certing -> certain : bw
chiny -> china : bw
cholery -> cholera : bw
cless -> class : ca
coaut -> coat : ga
comytoes -> comatose : bw
consederetion -> consideration : ga
converzations -> conversation : de
conwersation -> conversation : aa
cordgully -> cordially : bw
cowerdly -> cowardly : bw
dannymite -> dynamite : bw
darest -> dare : ar
di'mond -> diamond : bw
di'mond -> diamond : bw
di'monds -> diamonds : bw
diment -> diamond : bw
dimints -> diamonds : bw
disposhul -> disposal : ws
diworce -> divorce : bw
dramattick -> dramatic : bw
dreet -> treat : de
eeged -> aged : ga
eerthquak -> earthquake : cr
eleflints -> elephants : de
encour'ge -> encourage : bw
engeegemint -> engagement : ca
equiv'lent -> equivalent : bw
exuberently -> exuberantly : ar
ferwerded -> forwarded : aa
gottest -> had : ar
guarrd -> guard : ga
guvmentel -> governmental : bw
he'erd -> heard : aa
heb'n -> heaven : aa
heben -> heaven : aa
heep -> heap : bw
heer -> hear : bw
heer'd -> heard : bw
heeted -> heated : bw
hef -> have : de
hem'ridge -> hemorrhage : bw
hi've -> i have : br
hono'ble -> honorable : aa
hotter'n -> hotter than : bw
hum'n -> human : ic
ideer -> idea : bw
identikle -> identical : bw
idolitwy -> idolatry : bo
imortle -> immortal : bw
impeech -> impeach : bw
involidate -> invalidate : ca
jeens -> jeans : bw
leddie -> lady : fr
lefe -> leaf : ca
legitimit -> legitimate : bw
leste -> least : aa
livelier'n -> livlier than : bw
londe -> land : ar
loryers -> lawyers : bw
louded -> loaded : ca
manne -> man : ar
matydoors -> matador : bw
merriage -> marriage : bw
mezzure -> measure : bw
moren' -> more than : bw
nailhed -> nailhead : bw
natchurly -> naturally : bw
natur'l -> natural : bw
occassionly -> occasionally : bw
orlways -> always : br
panoramy -> panorama : bw
par'bles -> parables : aa
pardise -> paradise : ca
parolyze -> paralyze : bw
peacerble -> peaceable : bw
pertic'l'r -> particular : bw
pertic'ler -> particular : bw
pertic'lers -> particulars : bw
pertickler -> particular : bw
pertikeler -> particular : bw
pethed -> pathed : bw
pleasurement -> pleasure : fr
plede -> pleade : ar
plesant -> pleasant : ar
plessure -> pleasure : bw
plezure -> pleasure : bw
po'tr'it -> portrait : sw
preechers -> preachers : bw
principul -> principal : bw
probubillytees -> probabilities : bw
propos' -> proposal : nan
purtiklar -> particular : bw
pypers -> papers : br
ranne -> ran : ar
redishes -> radishes : bw
reedin' -> reading : bw
reeding -> reading : ga
reson -> reason : ar
ruther -> rather : bw
s'loon -> saloon : bw
sangest -> sang : ar
sarcusstical -> sarcastic : bw
sarjent -> sargeant : ga
savigely -> savagely : bw
sayst -> say : ar
scannul -> scandal : aa
semmetery -> cemetary : bw
serbents -> servants : aa
shired -> shared : ca
siminery -> seminary : ga
soffy -> sofa : bw
sossidges -> sausages : br
speakee -> speak : pi
stalwort -> stalwart : ar
streeked -> streaked : aa
suiterbler -> suitable : bw
swere -> swear : ar
syllerbles -> syllables : bw
te'cher -> teacher : fr
there're -> there are : bw
thransleetion -> translation : ga
tlousand -> thousand : cn
to'rd -> toward : ar
trinked -> drank : de
tromple -> trample : aa
tudstools -> toadstools : bw
twip -> tip : cj
us'l -> usual : aa
valewbel -> valuable : bw
valewble -> valuable : bw
valubul -> valuable : bw
villyum -> villain : ga
vot'ries -> votaries : ar
votsoefer -> whatsoever : de
weepin -> weapon : bw
wescot -> waistcoat : bw
wo't -> what : aa
woice -> voice : bw
yew've -> you have : ga
yode -> road : aa
zoologickle -> zoological : bw
[cluster 16]
'a'ppy -> happy : fr
'baout -> about : bw
'bide -> abide : bw
'bominate -> abominate : bw
'bout -> about : bw
'bout -> about : bw
'bout -> about : na
'bout -> about : aa
'bout -> about : bw
'bout -> about : bw
'bout -> about : fr
'bout -> about : aa
'bout -> about : bw
'bout -> about : aa
'bout -> about : aa
'bove -> above : ar
'bove -> above : ar
'cep' -> except : aa
'cord -> accord : aa
'customed -> accustomed : bw
'dobe -> adobe : bw
'en -> and : aa
'fected -> affected : bw
'feerd -> afraid : aa
'flictions -> afflictions : aa
'flictions -> afflictions : aa
'fo'd -> afford : aa
'fraid -> afraid : bw
'fraid -> afraid : bw
'fraid -> afraid : aa
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gainst -> against : ar
'gree -> agree : aa
'light -> alight : bw
'longside -> alongside : bw
'melican -> american : cn
'mericans -> americans : bw
'merrikan -> american : br
'merrikan -> american : b
'merrikans -> americans : bw
'mid -> amid : ar
'mid -> amid : ar
'mid -> amid : ar
'mid -> amid : ar
'mongst -> amongst : bw
'muned -> communed : aa
'mused -> amused : aa
'musement -> amusement : bw
'n -> and : bw
'n' -> and : bw
'n' -> and : bw
'n' -> and : bw
'ne'r -> another : aa
'pache -> apache : bw
'peahs -> appears : aa
'pears -> appears : aa
'pears -> appears : aa
'pears -> appears : bw
'pears -> appears : aa
'pears -> appears : sw
'pears -> appears : bw
'pears -> appears : bw
'pears -> appears : aa
'pears -> appears : aa
'pears -> appears : bw
'pears -> appears : ny
'pears -> appears : bw
'pears -> appears : bw
'pears -> appears : aa
'pears -> appears : ga
'pinted -> appointed : aa
'polegise -> apologise : aa
'pology -> apology : ny
'possel -> apostle : aa
'possum -> oppossum : bw
'postle -> apostle : bw
'proachin' -> approaching : bw
'quittal -> acquittal : bw
'quitted -> acquitted : bw
'roun -> around : bw
'roun' -> around : bw
'round -> around : ar
'round -> around : ar
'round -> around : ar
'round -> around : na
'stonishing -> astonishing : bw
'tend -> attend : bw
'tend -> attend : aa
'tended -> attended : bw
'tension -> attention : bw
'un' -> and : ga
'vast -> avast : bw
'vice -> advice : aa
'way -> away : na
'way -> away : bw
'way -> away : bw
'wery -> very : br
'zisted -> insisted : aa
a'ter -> after : bw
ag'in' -> against : bw
ag'ins' -> against : aa
but'm -> but i am : bw
eechin' -> aching : bw
erhead -> ahead : bw
erlive -> alive : bw
erristocracy -> aristocracy : bw
hevin' -> having : bw
mos'z -> almost as : bw
ofraid -> afraid : ca
pertic'lar -> particular : bw
prezackly -> exactly : de
ristocrat -> aristocrat : br
so're -> so are : bw
sparragrass -> asparagus : bw
yearthly -> earthly : bw
[cluster 17]
'hol' -> hold : aa
'marts -> smarts : aa
'oncet -> once : ws
't -> iy : bw
'wilt -> will : ar
'zert -> dessert : aa
abasheth -> abashes : ar
abyssmal -> abyssal : ar
acrosh -> across : ga
an'' -> and : aa
asket -> asked : de
asketh -> asks : ar
bidst -> bids : ar
bisnees -> business : fr
boometh -> booms : ar
boun' -> bound : fr
bozzom -> bosom : bw
bruiseth -> bruises : ar
businesh -> business : ic
callet -> called : de
can'el -> candle : aa
cauzed -> caused : bw
changet -> changed : de
cheereth -> cheers : ar
chilther -> children : ga
chilthren -> children : ga
claimeth -> claims : ar
claimeth -> claims : ar
cleaveth -> cleaves : ar
col'er -> colder : fr
comrate -> comrade : du
crackleth -> crackles : ar
cuzzins -> cousins : bw
daaies -> days : ga
denieth -> deny : ar
dependeth -> depends : ar
despiseth -> despises : ar
dethired -> desired : ic
differeth -> differs : ar
discovereth -> discovers : ar
disturbeth -> disturbs : ar
dize -> dies : bw
dollarth -> dollars : ch
dooting -> doing : ga
drifteth -> drifts : ar
enableth -> enables : ar
eoens -> eons : ar
exercitation -> exercise : bw
exulteth -> exults : ar
foldeth -> folds : ar
foreseeth -> forsees : ar
fren' -> friend : fr
gallopeth -> gallops : ar
gehappenet -> happened : de
gildeth -> gilds : ar
glimmereth -> glimmers : ar
gra'mammy -> grandma : bw
gran'stan' -> grandstand : bw
grin'stone -> grindstone : bw
halberts -> halberds : ar
han's -> hands : aa
hantily -> handily : du
her'n -> hers : bw
holts -> holds : bw
honoreth -> honors : ar
huspant -> husband : du
huzzies -> hussies : ar
inquireth -> inquires : ar
inten' -> indend : bw
itea -> idea : de
iz -> is : de
keepa -> keeps : it
landlordts -> landlords : de
landtlort -> landlord : de
laughet -> laughed : du
leanet -> leaned : de
leaveth -> leaves : ar
licket -> licked : ga
lingereth -> lingers : ar
lor' -> lord : aa
lurketh -> lurks : ar
lyeth -> lies : ar
maketh -> makes : ar
marrieth -> marries : ar
mattereth -> matters : ar
meazles -> measles : bw
metcen -> medicine : bw
mitionary -> missionary : bw
mitnight -> midnight : de
mizzerable -> miserable : bw
moutent -> mounted : aa
mozied -> mosied : ar
murter -> murder : bw
murteret -> murdered : du
museth -> muses : ar
nozes -> noses : bw
numbereth -> numbers : ar
nuze -> news : bw
ol' -> old : bw
ol'er -> older : aa
olten -> old : de
onderstan -> understands : bw
onher'd -> owner had : ga
overfloweth -> overflows : ar
pait -> paid : yd
pazsed -> passed : bw
perfecteth -> perfects : ar
pierceth -> pierces : ar
planneth -> plans : ar
poureth -> pours : ar
prizons -> prisons : bw
provizo -> provision : bw
reasonest -> reason : ar
reatty -> ready : de
recognizeth -> recognizes : ar
reeleth -> reels : ar
reproduceth -> reproduces : ar
rescueth -> rescues : ar
rezolute -> resolute : bw
rezume -> resume : aa
riseth -> rises : ar
rishk -> risk : ga
roozter -> rooster : de
sayynge -> saying : ar
scattereth -> scatters : ar
schtays -> stays : de
searcheth -> searches : ar
selleth -> sells : ar
setteth -> sets : ar
sheddeth -> sheds : ar
shedst -> sheds : ar
shooteth -> shoots : ar
shplendit -> splendid : de
shrilleth -> shrills : ar
slumbereth -> slumbers : ar
smutchy -> smudgy : bw
solt -> sold : yd
sount -> sound : du
spanneth -> spans : ar
stalketh -> stalks : ar
startet -> started : de
stifleth -> stifles : ar
succeedeth -> succeeded : ar
suppozed -> supposed : bw
surprizes -> surprises : bw
t'ousands -> thousands : de
tarryeth -> tarries : ar
teacheth -> teaches : ar
tebts -> debts : du
tempereth -> tempers : ar
thow -> show : bw
tieth -> ties : ar
titings -> tidings : du
tol' -> told : fr
tolleth -> tolls : ar
towzleing -> tousling : bw
ujual -> usual : aa
uneazy -> uneasy : bw
unlest -> unless : bw
use't -> used : bw
use't -> used : aa
uttereth -> utters : ar
vin' -> wind : fr
vorlt -> world : de
vouldt -> would : de
wa' -> was : ny
wadn't -> wasn't : br
waketh -> wakes : ar
waz -> was : bw
wazh -> was : bw
weazel -> weasel : ar
whoze -> whose : bw
wilteth -> wilts : bw
wishet -> wished : du
worlt -> world : de
worshipeth -> worship : nan
wrongeth -> wrongs : ar
yo'rn -> yours : bw
zudden -> sudden : ic
zure -> sure : fr


==> images/so_correct/8so_bf_correct.csv <==
,Group,Token,Standard,Dtag,LD
2,3,sassagefaction,satisfaction,aa,5
6,7,wishet,wished,du,1
7,8,d'n,don't,bw,3
14,15,sanctooaries,sanctuaries,bw,2
15,17,rade,rate,de,1
18,20,gratootity,gratuity,bw,3
21,23,'portant,important,aa,2
29,31,seene,soon,ga,3
30,32,na',not,ga,2
31,33,s'pected,suspected,bw,2
33,36,correkly,correctly,bw,2
34,37,praktising,practicing,bw,2
36,39,phaith,faith,bw,2
37,41,drupped,dropped,aa,1
39,44,gra'mammy,grandma,bw,5
40,45,matydoors,matador,bw,3
42,47,rast,rust,ar,1
43,48,h'yar,here,aa,4
44,49,'rahs,hoorahs,ar,3
46,51,waihin',wearing,aa,4
47,52,'sposing,suppose,pi,6
50,55,'dar,there,aa,4
52,57,'twas,it was,bw,2
53,58,powetry,poetry,bw,1
54,59,bot',bottle,ny,3
56,61,remaine,remain,ar,1
58,64,trabblin',travelling,aa,4
60,66,purtector,protector,bw,2
62,68,din',did not,aa,4
65,71,rejoyc'd,rejoiced,ar,2
66,72,joyn'd,joined,ar,2
67,73,crambry,cranberry,aa,3
71,77,christen',christened,fr,2
73,79,sumfing,something,aa,4
74,80,sumfing,something,aa,4
78,84,nthusyasm,enthusiasm,bw,2
83,89,ma'ch,much,aa,2
84,90,wha'for,what for,aa,2
88,94,'bsherving,observing,ic,2
89,95,unmapp'd,unmapped,ar,1
90,96,miz'ry,misery,aa,2
96,103,sty'ars,stairs,aa,3
100,107,'sistency,persistency,aa,3
101,108,'na'chel,natural,bw,5
102,109,bawn',born,bw,3
103,110,scrubbling,scrubbing,bw,1
105,112,disp'sitions,dispositions,bw,1
108,115,shpiled,spoiled,ga,2
109,116,gu'urls,girls,ga,3
110,117,seein',seeing,bw,1
112,120,thund'rin',thundering,bw,2
120,130,'twixt,between,ar,5
121,131,hunten,hunting,ga,2
127,137,'t,iy,bw,2
132,142,yain't,ain't,aa,1
134,144,shtamps,stamps,ch,1
142,152,differeth,differs,ar,3
143,153,stalwort,stalwart,ar,1
144,154,mixter,mixture,bw,2
145,155,rockin',rocking,bw,1
148,158,sentree,sentry,bw,2
152,162,fur'im,for him,br,3
154,164,on'erstan',understand,cj,3
155,165,tarminated,terminated,bw,1
157,167,respicted,respected,ga,1
158,168,aloive,alive,ga,1
159,173,hanimals,animals,au,1
161,175,stardting,starting,de,1
164,178,bissiniss,business,bw,3
165,179,mudda,mother,ch,5
166,180,'ligious,religious,ch,2
171,185,'merikan,american,bw,2
173,187,aige,edge,bw,2
175,189,molasis,molasses,bw,2
177,191,contwive,contrive,bo,1
184,198,s'lectmen,selectmen,bw,1
187,201,ortographts,orthographs,bw,2
193,208,'t,it,bw,1
194,209,eoens,eons,ar,1
195,210,westard,westward,bw,1
196,211,westard,westward,bw,1
198,213,woulden,would not,bw,3
202,218,dooce,deuce,br,2
203,219,pypers,papers,br,1
205,222,ideer,idea,bw,2
206,223,jue,due,bw,1
207,224,dimints,diamonds,bw,3
209,226,walse,waltz,bw,2
214,231,'t,it,bw,1
218,235,riseth,rises,ar,2
219,236,warse,worse,ga,1
222,239,mauster,master,aa,1
224,242,sarcusstical,sarcastic,bw,4
226,244,gawbless,god bless,ic,3
227,245,gawblessyou,god bless you,ic,4
228,246,heekups,hiccups,bw,3
231,249,scrubbin',scrubbing,bw,1
232,250,dy'e,do you,bw,4
233,251,extraordinar',extraordinary,bw,1
234,252,yohselves,yourselves,ws,2
236,254,aiah,air,ws,2
238,257,kalf,calf,bw,1
244,263,'scuse,excuse,bw,2
247,266,ekonemy,economy,bw,2
249,268,'lasses,molasses,aa,2
250,270,wisht,wished,bw,2
253,273,yode,road,aa,3
254,274,plantashunes,plantations,aa,4
256,276,pairsons,persons,bw,2
259,280,correktly,correctly,bw,1
261,283,'quiries,enquiries,br,2
262,284,vate,wait,br,3
263,285,inosent,innocent,bw,2
264,286,gashly,ghastly,br,2
274,296,sing'lar,singular,bw,1
282,304,tentin',tenting,ga,1
285,307,weepin,weapon,bw,2
292,315,w'arhouses,warehouses,ws,2
296,320,'fessin,confessing,aa,4
298,322,schemin',scheming,bw,1
300,324,pictur,picture,bw,1
304,328,pecoolia,peculiar,ch,3
306,330,maketh,makes,ar,2
307,331,teacheth,teaches,ar,2
311,336,dismallest,most dismal,ar,9
312,337,annoolly,anually,bw,3
316,341,questshun,question,bw,3
320,346,londe,land,ar,2
322,348,sayynge,saying,ar,2
328,354,cirimonial,ceremonial,ga,2
330,356,barr'ns,barons,ga,2
331,357,pursent,percent,bw,2
333,359,beece,piece,de,2
338,364,order'd,ordered,ar,1
340,366,'fore,before,ar,2
341,367,yo'rn,yours,bw,2
345,371,suff'rance,sufferance,ar,1
346,372,nosein',nothing,aa,3
350,377,orkistry,orchestra,bw,4
351,379,wrang,wrong,ga,1
352,380,wrang,wrong,ga,1
353,381,halberts,halberds,ar,1
355,383,blanch'd,blanched,ar,1
368,400,'twell,it well,aa,2
370,402,yentlemen,gentlemen,nd,1
371,403,teng,thing,nd,2
379,415,noder,another,aa,3
381,418,c'd,could,bw,3
382,419,'spose,suppose,bw,3
384,421,toombling,tumbling,bw,2
385,422,swater,sweeter,ga,2
387,425,'spoze,suppose,bw,4
388,426,fogitfulness,forgetfulness,aa,2
389,427,can'll,can will,bw,3
391,429,sojers,soldiers,bw,3
392,430,forecasteth,forecasted,ar,2
395,433,inyon,onion,br,2
396,434,percessions,processions,bw,2
397,435,cas'n,casting,aa,3
399,437,perooses,peruses,bw,2
400,438,a'retty,already,de,3
410,450,identikle,identical,bw,3
413,453,obtusity,obtuseness,ar,5
416,457,ead,eat,de,1
421,462,nebbah,never,aa,4
425,466,gentmans,gentlemen,aa,4
431,473,minits,minutes,bw,2
434,476,'thine,your,ar,6
436,478,whuther,whether,bw,1
440,483,knok,knock,bw,1
442,485,'um,them,ga,3
444,487,yorese'f,yourself,bw,3
445,488,neigboring,neighboring,bw,1
446,490,loafe,loaf,ar,1
447,491,loafe,loaf,ar,1
448,492,purtiklar,particular,bw,3
449,493,histeriks,hysterics,bw,2
450,494,'fo',before,aa,4
454,500,haansome,handsome,aa,2
455,501,sarjint,sargeant,ga,3
458,505,gaitaw,garter,cj,3
460,507,guttaw,gutter,cj,2
462,509,hem'rage,hemorrhage,bw,3
463,510,condeetion,condition,ca,2
468,515,tobakker,tobacco,bw,4
469,516,conshuns,conscience,aa,5
470,517,recommembrance,remembrance,aa,3
471,518,babtism,baptism,aa,1
474,521,wescot,waistcoat,bw,4
479,526,sunthin',something,bw,4
481,528,peepin',peeping,aa,1
483,530,enakted,enacted,bw,1
487,535,squoze,squeezed,aa,3
488,536,lisence,license,bw,2
494,543,ongratefulest,ungratefulest,bw,1
495,544,eaight,eight,ga,1
500,550,evrybody,everybody,bw,1
501,551,virdict,verdict,ar,1
512,562,br'iled,broiled,bw,1
518,568,cowerdly,cowardly,bw,1
519,570,'twon't,it will not,bw,7
521,572,kareless,careless,bw,1
523,574,manere,manner,ar,2
526,577,tuckahs,tuckers,aa,2
528,579,crasses,crosses,ga,1
529,580,rhighteousness,righteousness,bw,1
531,582,'stinguished,distinguished,bw,2
537,588,shtars,stars,de,1
539,590,treek,trick,mx,2
540,591,treek,trick,mx,2
541,592,redishes,radishes,bw,1
543,594,purfeshun,profession,bw,5
546,598,certaine,certain,ar,1
548,600,remova,removed,it,2
550,602,subjact,subject,bw,1
553,608,sidding,sitting,de,2
555,610,eechin',aching,bw,3
556,611,readin',reading,aa,1
557,612,father'll,father will,aa,3
558,613,wur,were,bw,2
563,618,humsted,homestead,bw,3
564,619,resuntly,presently,bw,2
565,620,sitterzens,citizens,bw,4
578,634,lyeth,lies,ar,3
579,636,dowtless,doubtless,bw,2
582,639,gluvs,gloves,bw,2
585,642,onamiable,unamiable,bw,1
588,645,suffin,something,aa,6
589,646,'scuse,excuse,aa,2
590,647,blawin',blowing,ga,2
595,652,strek,struck,fr,2
596,653,steek,stick,fr,2
598,655,laughet,laughed,du,1
600,658,brodder,brother,na,2
603,661,bach'lor,bachelor,bw,1
606,665,psalt,salt,bw,1
614,673,alang,along,ga,1
616,675,grand'ther,grandfather,bw,2
617,676,enlarsh,unlatch,de,3
619,678,d'udda,the other,aa,9
620,679,can',cannot,fr,3
621,680,dlese,these,cn,2
629,688,sossidges,sausages,br,4
633,692,skuffle,scuffle,aa,1
634,693,argify,argue,bw,3
636,695,'gressional,congressional,aa,3
637,696,anoder,another,aa,2
638,697,bu'sting,bursting,bw,1
641,700,everyt'ing,everything,du,1
642,701,hantily,handily,du,1
644,703,'fo'e,before,aa,3
645,704,'brer,brother,aa,4
646,705,oflfis,office,bw,3
647,706,purlice,police,bw,2
648,707,inspecktion,inspection,bw,1
649,708,differn't,different,bw,2
650,709,'short'nin',shortening,aa,3
653,712,'seetful,deceitful,aa,4
656,715,hayre,hair,ar,2
658,718,vollum,volume,bw,2
659,719,moutent,mounted,aa,3
662,723,eerthquak,earthquake,cr,2
664,725,reg'lar,regular,bw,1
665,727,preasent,presents,aa,2
668,731,unholpen,unhelped,ar,2
671,734,fu'thermore,furthermore,bw,1
673,736,soft'ning,softening,bw,1
675,738,sposin',supposing,bw,3
678,741,dramattick,dramatic,bw,2
679,742,perfesshunal,professional,bw,4
681,744,virchoose,virtuous,bw,4
682,745,femly,family,bw,2
688,752,stalun,stealing,ca,3
691,761,'n,and,bw,2
692,762,marrieth,marries,ar,2
693,763,committeth,commits,ar,4
695,766,lavin',leaving,ga,2
699,770,ja'ndiced,jaundiced,bw,1
701,772,oldher,older,ga,1
707,778,shoolder,shoulder,ga,1
715,788,reesins,raisins,ch,2
716,789,overstaid,overstayed,ar,2
718,791,huv,of,br,3
719,792,north'rn,northern,ar,1
721,794,gin'ral,general,bw,2
726,799,turr,the other,aa,7
727,800,caow,cow,bw,1
728,802,'twas,it was,bw,2
729,803,teamin',teaming,bw,1
731,805,doktrines,doctrines,bw,1
734,809,coomes,come,de,2
737,812,'cookin',cooking,aa,2
739,816,vomicked,vomited,ch,2
743,820,'fore,before,bw,2
744,821,tinderly,tenderly,ga,1
749,827,murteret,murdered,du,2
750,829,'broidered,embroidered,ar,2
752,831,'t,it,ar,1
757,836,la'nch,launch,aa,1
758,837,la'nch,launch,aa,1
766,846,phware,where,ga,3
768,848,pertikeler,particular,bw,4
769,849,sekund,second,bw,2
770,852,erhead,ahead,bw,2
771,853,goils,girls,yd,2
781,864,'quitted,acquitted,bw,2
782,865,'pon,upon,bw,1
787,871,joodicial,judicial,bw,2
790,874,froin',throwing,aa,4
792,877,glimmereth,glimmers,ar,3
796,881,hossified,ossified,ch,1
797,882,erlive,alive,bw,2
800,885,livie,live,cn,1
801,887,wor,were,ga,2
802,888,owin',owing,bw,1
805,891,tolleth,tolls,ar,3
809,896,exulteth,exults,ar,3
810,897,turnit,turned,ga,2
812,900,hoffen,hoping,fr,4
813,901,maken',making,ga,2
814,902,na',not,ga,2
819,909,'t,it,ar,1
820,911,sillables,syllables,bw,1
823,914,trackin',tracking,bw,1
824,916,impromptew,impromptu,bw,2
827,919,huvvering,hovering,bw,2
832,924,gallopeth,gallops,ar,3
833,926,thesc,these,bw,1
838,931,wrasslin',wrestling,bw,3
839,932,pusnol,personal,bw,4
843,937,say't,say it,ga,2
846,940,plan'ations,plantations,aa,1
847,941,'ne'r,another,aa,5
851,946,of'en,often,na,1
852,948,barr'ls,barrels,bw,1
853,949,'customed,accustomed,bw,2
854,950,deestrict,district,bw,2
858,957,afo',before,aa,4
861,960,flirtashuns,flirtations,bw,3
864,963,gade,gate,yd,1
868,967,undoin',undoing,bw,1
869,968,troopin',trooping,bw,1
878,978,regwet,regret,ic,1
881,981,wazn,was not,bw,4
885,986,sloightest,slightest,ga,1
886,987,'t'll,it'll,bw,1
888,989,dilootion,dilution,bw,2
889,990,scuze,excuse,aa,3
891,992,s'poses,supposes,bw,2
892,995,strivin',striving,bw,1
894,997,vinest,finest,de,1
896,999,kiarn,can,aa,3
898,1004,'less,unless,aa,2
910,1017,pardership,partnership,bw,2
913,1021,onconscious,unconscious,bw,1
915,1023,eppisodes,episodes,bw,1
919,1027,misthress,mistress,ga,1
927,1036,le'me,let me,aa,2
929,1038,yes'rday,yesterday,bw,2
930,1039,twic't,twice,bw,2
931,1040,joolery,jewlry,bw,3
934,1043,favo'ite,favorite,ws,1
936,1045,waketh,wakes,ar,2
938,1047,sequil,sequel,bw,1
939,1048,baggonit,bayonet,ar,3
940,1049,wrastlin',wrestling,bw,2
941,1050,heer,hear,bw,1
943,1052,applikant,applicant,bw,1
950,1061,throo',through,bw,3
952,1063,unmistakerbly,unmistakably,bw,2
954,1065,chuck'd,chucked,bw,1
955,1066,insnare,ensnare,ar,1
956,1067,meeserable,miserable,fr,2
957,1068,'fergive,forgive,bw,2
958,1069,nudda,neither,aa,6
960,1071,na'tally,naturally,aa,3
961,1072,bobbycu'd,barbecued,aa,4
964,1075,svivors,survivors,sh,2
967,1078,namazon,amazon,ch,1
971,1083,sunest,soonest,ga,2
972,1084,fayways,fairies,ch,4
977,1090,conclooded,concluded,bw,2
982,1095,unmollested,unmolested,bw,1
983,1096,seeg'yars,cigars,bw,5
987,1100,simlar,similar,bw,1
989,1102,wonde'ful,wonderful,ws,1
991,1104,hopen,hoping,br,2
996,1109,'onest,honest,au,1
1006,1120,'t,it,ga,1
1007,1121,harseff,herself,aa,2
1008,1122,slartered,slaughtered,bw,3
1009,1123,wirin',wiring,bw,1
1010,1125,spanneth,spans,ar,4
1012,1127,tawt,taught,bw,3
1014,1129,descendid,descended,bw,1
1015,1130,despitism,despotism,bw,1
1022,1140,sinoos,sinews,bw,2
1023,1141,starn,stern,bw,1
1024,1143,eench,inch,bw,2
1025,1144,oppry,opera,aa,2
1027,1146,princerple,principle,bw,2
1028,1147,charactericstics,characteristics,bw,1
1032,1151,speshy,specie,bw,3
1033,1152,awff,off,ws,2
1036,1155,markis,marquis,ga,2
1039,1158,poisonin',poisoning,bw,1
1041,1160,dho',though,aa,4
1046,1165,skurser,scarcer,bw,3
1047,1167,fairse,fierce,bw,3
1048,1168,comrate,comrade,du,1
1049,1169,shief,chief,de,1
1052,1172,commerant,cormorant,na,2
1057,1177,lingereth,lingers,ar,3
1059,1179,hoggin',hogging,bw,1
1060,1180,deridedly,decidedly,aa,1
1061,1181,convanient,convenient,bw,1
1064,1184,'mid,amid,ar,1
1067,1188,burglarin',burgling,bw,3
1070,1192,opind,opened,ga,2
1074,1196,timptation,temptation,bw,1
1077,1201,aloike,alike,ga,1
1084,1209,savun,saving,bw,2
1087,1212,comf'tably,comfortably,bw,2
1094,1219,remainest,remain,ar,3
1097,1224,thank'd,thanked,ar,1
1101,1228,damnashun,damnation,bw,3
1102,1229,ets,its,bw,1
1104,1231,hebinly,heavenly,aa,3
1105,1232,skearin',scaring,bw,3
1108,1235,belaves,believe,ga,3
1109,1237,summat,something,bw,7
1110,1238,partenship,partnership,aa,2
1111,1239,shuze,shoes,bw,3
1112,1240,pourtrayed,portrayed,ar,1
1113,1241,reasonest,reason,ar,3
1120,1251,onfeelin',unfeeling,bw,2
1129,1260,accommodazion,accomodation,it,2
1130,1261,genmen,gentlemen,aa,3
1131,1262,empidence,impudence,bw,2
1133,1264,peakin',peeking,bw,2
1134,1266,negatiff,negative,bw,2
1135,1267,nat've,native,bw,1
1136,1268,mezzure,measure,bw,2
1138,1270,tolin',telling,fr,3
1143,1275,missis',misses,aa,2
1144,1277,w'isper,whisper,fr,1
1146,1279,conscrips,conscripts,bw,1
1148,1281,oonderstands,understand,de,3
1152,1286,onconstitootional,unconstitutional,bw,3
1155,1289,barrl'd,barreled,bw,2
1158,1292,cartrag,cartridge,bw,3
1161,1295,sanktified,sanctified,bw,1
1169,1305,fanish,finish,de,1
1171,1307,ef,if,aa,1
1172,1308,ef,if,aa,1
1179,1316,tarryeth,tarries,ar,3
1183,1321,not'ing,nothing,aa,1
1185,1323,mischeef,mischief,fr,1
1188,1326,orthor,author,bw,2
1189,1327,espeschially,especially,bw,2
1194,1332,rongfully,wrongfully,bw,1
1195,1333,innimy,enemy,bw,3
1196,1334,leddie,lady,fr,4
1197,1336,misthress',mistress,ws,2
1201,1341,menoos,menus,bw,2
1202,1342,exclooded,excluded,bw,2
1205,1346,gen'rations,generations,bw,1
1211,1352,th'ee,three,aa,1
1214,1355,raikoned,reckoned,bw,2
1215,1356,flavourin',flavoring,bw,2
1216,1357,'rt,are,ar,2
1217,1358,plessure,pleasure,bw,1
1218,1359,hoosbant,husband,de,3
1220,1361,ealdormen,aldermen,ar,2
1225,1367,hoonters,hunters,de,2
1226,1368,fe'ched,fetched,aa,1
1231,1373,sin',since,bw,2
1232,1374,captyvement,captivity,bw,6
1233,1376,talken,talking,bw,2
1236,1379,'t,it,ar,1
1239,1384,chilther,children,ga,3
1241,1386,ongrateful,ungrateful,bw,1
1242,1387,on'erstan',understand,cj,3
1244,1389,acquaint',acquainted,ga,2
1246,1391,vimmen,women,de,3
1247,1393,watchit,watched,ga,2
1249,1395,'coon,raccoon,aa,3
1252,1398,wras'lin',wrestling,bw,3
1253,1402,valubul,valuable,bw,3
1255,1404,suppeeny,subpoena,bw,3
1257,1406,persoo,pursue,aa,3
1260,1411,hudder,other,fr,4
1261,1412,rejoin'd,rejoined,ar,1
1262,1413,'twas,it was,ar,2
1263,1414,belengs,belongs,ca,1
1264,1415,cless,class,ca,1
1265,1416,kestoms,customs,ca,2
1266,1417,settm',sitting,bw,4
1268,1419,midicine,medicine,ga,1
1269,1420,cavilry,cavalry,bw,1
1270,1421,sellin',selling,aa,1
1271,1422,snarl'd,snarled,ar,1
1272,1423,preairie,prairie,bw,1
1274,1425,dror'd,drew,bw,4
1275,1426,a'tarnal,eternal,bw,3
1280,1431,misnam'd,misnamed,ar,1
1281,1433,cordgully,cordially,bw,2
1282,1435,byby,baby,ny,1
1283,1436,giv'er,give her,ny,3
1284,1437,blough,blow,ny,3
1288,1441,oonderstand,understand,de,2
1292,1445,shired,shared,ca,1
1295,1448,houah,hour,aa,2
1296,1449,drowndid,drowned,aa,2
1297,1450,or'nery,ornery,bw,1
1300,1454,'t,it,ar,1
1304,1458,lubb'd,loved,aa,4
1305,1459,prevint,prevent,bw,1
1308,1462,maouse,mouse,bw,1
1310,1464,greepin,creeping,de,2
1311,1466,fakt,fact,bw,1
1313,1468,eberytin',everything,aa,3
1315,1470,forrads,foreheads,bw,3
1321,1476,'reddy,already,aa,3
1324,1479,justifybly,justifiably,bw,2
1325,1480,justifyble,justifiable,bw,2
1328,1483,wannuts,walnuts,aa,1
1329,1484,auvery,every,du,2
1331,1487,illegant,elegant,ga,2
1332,1488,himsilf,himself,ga,1
1335,1492,contra'y,contrary,aa,1
1338,1495,ye'll,you will,ar,5
1339,1496,ye'll,you will,ar,5
1340,1498,e'der,either,aa,3
1344,1502,tached,touched,aa,2
1346,1504,traitorious,traitorous,bw,1
1350,1509,'sprise,surprise,aa,3
1353,1512,calkylate,calculate,bw,2
1354,1513,'twern't,it wasn't,bw,4
1355,1514,bisnees,business,fr,3
1363,1522,birfday,birthday,aa,2
1364,1523,forgittin',forgetting,bw,2
1365,1525,gredge,grudge,bw,1
1366,1527,expraiss,express,ga,2
1368,1529,shol'er,shoulder,aa,2
1369,1531,soshull,social,bw,4
1372,1534,wen',went,aa,1
1373,1535,denieth,deny,ar,4
1374,1536,reeding,reading,ga,1
1377,1539,dispize,despise,bw,2
1381,1544,vorking,working,de,1
1382,1545,sickishness,sickness,bw,3
1384,1547,peenful,painful,ga,2
1386,1549,mortual,mortal,bw,1
1387,1550,'t,it,bw,1
1390,1553,diment,diamond,bw,3
1397,1560,chists,chests,aa,1
1399,1563,unlest,unless,bw,1
1400,1564,biece,piece,de,1
1405,1570,advertisy,adversity,bw,2
1410,1576,itea,idea,de,1
1411,1577,leste,least,aa,2
1413,1580,'sciver'd,discovered,aa,4
1414,1581,'sciver'd,discovered,aa,4
1415,1582,du'in',during,ws,2
1421,1588,onbranded,unbranded,bw,1
1423,1590,vi'lent,violent,bw,1
1427,1594,imboo,imbue,bw,2
1430,1598,'merrikan,american,br,3
1433,1601,tree'in',treeing,aa,2
1435,1603,lab'ratory,laboratory,bw,1
1440,1609,pertendin',pretending,br,3
1441,1610,'dout,without,aa,4
1442,1613,wrackers,wreckers,bw,1
1443,1614,exileratin,exhilarating,bw,3
1444,1615,berrid,buried,bw,3
1445,1616,mitest,mightiest,aa,3
1448,1619,partikaly,particularly,aa,4
1450,1621,schtays,stays,de,2
1458,1630,muxed,mixed,aa,1
1461,1633,costoomes,costumes,yd,2
1463,1635,semmetery,cemetary,bw,3
1466,1639,outa,out,bw,1
1469,1643,disapprobative,disapprovingly,bw,6
1471,1645,insek,insect,aa,2
1472,1647,paf,path,aa,2
1474,1649,heer'd,heard,bw,2
1477,1652,squirtid,squirted,bw,1
1480,1655,airth,earth,ga,2
1481,1656,snale,snail,bw,2
1491,1667,shcampered,scampered,ga,1
1492,1668,dure'll,door will,ga,5
1496,1672,claimeth,claims,ar,3
1498,1674,gardins,gardens,bw,1
1500,1676,chusen,chosen,aa,1
1502,1678,persoom,presume,ga,5
1504,1680,misfortun',misfortune,bw,1
1509,1687,sairvice,service,ga,2
1512,1690,poki',poking,bw,2
1518,1696,ukly,ugly,me,1
1520,1699,deestricks,districts,bw,3
1527,1706,'em,them,bw,2
1528,1707,he'erd,heard,aa,2
1541,1720,on'ies',only,aa,5
1545,1724,stoodient,student,bw,3
1549,1728,wider'n,wider than,ca,4
1553,1733,pleasurement,pleasure,fr,4
1556,1736,werryments,worriment,ga,3
1557,1737,foreseeth,forsees,ar,3
1560,1741,forhed,forehead,bw,2
1563,1744,'spose,suppose,bw,3
1566,1747,grillers,girls,de,4
1568,1750,magasin,magazine,bw,2
1575,1757,raich,reach,ga,2
1576,1758,pairents,parents,bw,1
1577,1760,conwersation,conversation,aa,1
1580,1763,teekle,tackle,bw,2
1584,1767,'spose,suppose,aa,3
1586,1769,queshun,question,aa,3
1588,1771,konsentrated,concentrated,bw,2
1590,1774,ondone,undone,bw,1
1593,1779,natch'ly,naturally,aa,4
1597,1784,mis't,missed,bw,3
1598,1785,markusses,marquesses,bw,2
1603,1790,consid'rable,considerable,bw,1
1607,1794,outter,out of,bw,3
1609,1796,w'alebones,whalebones,bw,1
1610,1798,olten,old,de,3
1611,1799,chronikel,chronicles,de,3
1614,1802,medercine,medicine,aa,2
1617,1805,bumbye,by and by,bw,7
1619,1807,ther'll,there will,ga,4
1620,1808,peekneek,picnic,ga,6
1621,1809,inten',indend,bw,2
1625,1814,savigely,savagely,bw,1
1630,1819,omniboos,omnibus,de,2
1632,1821,bcum,become,bw,3
1633,1822,shtamped,stamped,ga,1
1634,1823,lee'ard,leeward,nd,1
1644,1837,tieth,ties,ar,2
1647,1841,sarpent,serpent,ga,1
1648,1842,iditors,editors,ga,1
1650,1844,swere,swear,ar,2
1652,1846,sta'ts,starts,aa,1
1657,1851,jeens,jeans,bw,1
1659,1854,capt'in,captain,ga,1
1660,1856,hild,held,ga,1
1668,1865,goldun,golden,bw,1
1670,1867,'angs,hangs,br,1
1674,1871,whar,where,aa,2
1676,1873,genlmn,gentlemen,aa,3
1677,1874,satisfacshum,satisfaction,aa,4
1678,1875,onja'ndiced,unjaundiced,bw,2
1679,1877,magesty,majesty,ar,1
1682,1880,akrlmonious,acrimonious,bw,2
1683,1881,olifaktory,olifactory,bw,1
1688,1886,puttier'n,prettier than,aa,6
1690,1888,coaut,coat,ga,1
1691,1889,diworce,divorce,bw,1
1696,1894,buk,book,ca,2
1697,1895,lefe,leaf,ca,2
1701,1899,nusboy,newsboy,ca,2
1702,1900,lukin,looking,ca,3
1703,1901,mudda,mother,ch,5
1704,1902,gub,give,aa,3
1706,1904,raysoning,reasoning,ga,2
1708,1906,fallerin',following,aa,4
1710,1908,travelin',traveling,bw,1
1712,1910,b'live,believe,ws,2
1713,1911,staie,stay,ar,2
1715,1913,sarve,serve,aa,1
1718,1916,velcome,welcome,br,1
1720,1918,pisenin',poisoning,aa,3
1723,1921,absense,absence,ch,1
1727,1925,lainded,landed,yd,1
1728,1926,chillunses,children,aa,5
1731,1929,moile,mile,ga,1
1734,1934,diagnos'd,diagnosed,ar,1
1738,1940,shrilleth,shrills,ar,3
1748,1952,congratilate,congratulate,bw,1
1749,1954,pizeners,poisoners,bw,3
1752,1959,zephurs,zephyrs,bw,1
1753,1960,silkaness,silkiness,bw,1
1754,1961,lovlaness,loveliness,bw,2
1757,1964,'niff,enough,bw,5
1759,1966,nager,nigger,ga,2
1761,1968,sumpin',something,ga,5
1764,1972,bluid,blood,ga,2
1765,1973,nawthin,nothing,ga,3
1766,1974,laike,like,ga,1
1769,1977,intrench'd,entrenched,ar,2
1775,1983,narves,nerves,bw,1
1776,1985,ondil,until,de,2
1779,1988,welfair,welfare,bw,2
1783,1992,mist'ry',mystery,aa,3
1784,1993,deirn,their,aa,3
1785,1994,dreef',drift,fr,3
1790,2002,saize,seize,ga,1
1792,2004,conshience,conscience,bw,1
1800,2013,changet,changed,de,1
1802,2015,atfantages,advantages,de,2
1803,2016,cert'ny,certainly,aa,3
1805,2018,hoose,house,ga,1
1806,2019,cr'atur,creature,ga,2
1812,2025,artekil,article,aa,4
1813,2026,hayr,here,bw,3
1817,2030,thoat,thought,ch,3
1818,2031,consaited,conceited,bw,2
1819,2032,consaited,conceited,bw,2
1823,2036,venter'd,ventured,bw,2
1828,2041,spiggit,spigot,bw,2
1831,2044,bliff,bluff,bw,1
1834,2049,opp'sition,opposition,bw,1
1835,2050,prizons,prisons,bw,1
1836,2051,partikilar,particular,bw,2
1837,2052,exercute,execute,bw,1
1839,2054,pote,port,aa,2
1842,2057,wais'coat,waistcoat,bw,1
1845,2061,shak't,shook,bw,4
1846,2062,hansumest,handsomest,bw,2
1848,2064,posseeble,possible,fr,2
1854,2071,notty,not,aa,2
1856,2073,payrints,parents,ga,2
1859,2078,reproduceth,reproduces,ar,2
1867,2087,y'rsaalf,yourself,bw,4
1868,2088,'n,than,ar,3
1871,2091,orayter,orator,ga,2
1872,2092,iddycation,education,ga,3
1878,2100,proprierty,propriety,bw,1
1880,2103,instrooments,instruments,bw,2
1882,2106,elissited,elicited,bw,2
1883,2107,crooilty,cruelty,bw,3
1887,2112,leaveen,leaving,ca,3
1890,2116,contempyulated,contemplated,bw,2
1891,2117,'seetfulness,deceifulness,aa,4
1892,2118,husban',husband,bw,1
1896,2122,bevore,before,de,1
1898,2124,warkhouse,workhouse,ga,1
1900,2126,marcies,mercies,bw,1
1903,2129,exercitation,exercise,bw,6
1910,2137,reatty,ready,de,2
1914,2141,heben,heaven,aa,2
1920,2151,hoi',hoist,ws,2
1922,2153,gentlemin,gentlemen,ga,1
1925,2156,of'en,often,aa,1
1929,2160,qveek,quick,nd,3
1930,2161,traters,traitors,bw,2
1938,2170,leadin',leading,bw,1
1946,2179,breks,breaks,aa,1
1947,2180,warny,warn you,bw,3
1950,2183,laiuk,lake,ca,3
1951,2184,nighes,near,ca,5
1957,2190,blut,blood,de,3
1960,2193,mov'd,moved,ar,1
1961,2194,tuh,to,ga,2
1968,2202,plezure,pleasure,bw,2
1974,2208,'merrikans,americans,bw,3
1978,2212,ginral,general,bw,2
1983,2218,encour'ge,encourage,bw,1
1984,2219,ter't,to it,aa,3
1986,2221,dif'ernt,different,aa,2
1991,2228,t'ink,think,aa,1
1997,2234,pertic'lers,particulars,bw,3
2003,2243,engeegemint,engagement,ca,3
2007,2247,prejudyce,prejudice,bw,1
2008,2248,chasin',chasing,bw,1
2009,2249,thuther,the other,bw,3
2010,2250,spos'e,suppose,bw,3
2017,2258,sarvint,servant,bw,2
2019,2260,keeck,kick,mx,2
2026,2268,kyo'd,cured,aa,4
2029,2273,mars'r,master,aa,3
2030,2274,kyarrge,carriage,aa,4
2032,2276,l'arnt,learned,bw,3
2034,2278,onderstaind,understand,mx,2
2036,2281,doot,doubt,ga,2
2037,2282,jowk,joke,ga,2
2039,2285,desavin',deceiving,ga,4
2040,2286,'thas,that is,br,4
2041,2287,clatt'rings,clatterings,ar,1
2042,2288,renigs,reneges,bw,2
2046,2293,'cos,because,au,5
2048,2295,mo'ns,more than,aa,7
2049,2296,'twan't,it was not,bw,5
2050,2297,'gintleman,gentleman,ny,2
2054,2301,litrary,literary,bw,1
2056,2304,setteth,sets,ar,4
2058,2306,'brer,brother,aa,4
2060,2310,g'wout,go out,bw,2
2061,2311,tollyble,tolerable,bw,3
2062,2312,jos'lin',jostling,bw,2
2063,2313,imperdent,imprudent,bw,2
2070,2322,owah,our,ws,3
2074,2326,matehial,material,ws,1
2076,2328,sparm,sperm,bw,1
2081,2333,'quittal,acquittal,bw,2
2082,2334,scannul,scandal,aa,2
2083,2335,bla'guards,blackguards,ga,2
2087,2339,unfraid,unafraid,ar,1
2092,2344,'twad,it would,ca,5
2096,2350,un'asy,uneasy,bw,1
2099,2354,checker'd,checkered,ar,1
2102,2357,pahnaship,companionship,aa,7
2103,2358,watchin',watching,aa,1
2104,2359,sthummick,stomach,ic,5
2106,2361,rickon,reckon,bw,1
2107,2362,attack'd,attacked,ar,1
2108,2363,ca'n',cannot,aa,3
2109,2364,jestly,justly,aa,1
2111,2366,mitionary,missionary,bw,2
2116,2372,prevint,prevent,bw,1
2117,2373,oulde,old,ar,2
2122,2379,enableth,enables,ar,2
2123,2380,ongsomble,ensemble,bw,3
2128,2385,mercyfull,merciful,bw,2
2129,2386,disposishun,disposition,bw,3
2131,2388,holesale,wholesale,bw,1
2132,2389,slorter,slaughter,bw,4
2133,2390,'tackted,attacked,aa,3
2134,2391,onvisible,invisible,aa,1
2138,2395,insterment,instrument,bw,2
2141,2400,'than,nn,ar,4
2147,2407,dater,daughter,aa,3
2156,2417,practisin',practicing,bw,2
2161,2422,gehappenet,happened,de,3
2164,2425,'wa'al,well,bw,4
2170,2434,antislav'ry,antislavery,bw,1
2173,2437,distreek,district,bw,3
2175,2439,degen'rates,degenerates,bw,1
2176,2440,rully,really,br,2
2178,2442,bootiful,beautiful,de,3
2179,2443,wuzzent,was not,aa,5
2180,2444,contendin',contending,aa,1
2181,2447,sarbed,served,aa,2
2182,2448,pards',partners',bw,4
2184,2451,gots,got,de,1
2186,2453,ixpicting,expecting,ch,2
2188,2455,huv'rin',hovering,aa,3
2191,2458,halluff,half,de,3
2194,2462,interroopt,interrupt,fr,2
2198,2467,wurth,worth,bw,1
2199,2468,complerment,compliment,bw,2
2200,2469,valewbel,valuable,bw,4
2202,2471,notthin,nothing,bw,2
2203,2472,eleflints,elephants,de,3
2210,2481,idolitwy,idolatry,bo,2
2211,2482,cauzed,caused,bw,1
2222,2494,fader,father,ny,2
2225,2497,'twas,it was,bw,2
2226,2500,sigh'd,sighed,bw,1
2227,2501,regin,region,bw,1
2228,2502,worshipeth,worship,,3
2229,2504,'twas,it was,bw,2
2238,2513,aisily,easily,ga,2
2239,2514,laidy,lady,br,1
2241,2516,gemmen,gentlemen,aa,4
2246,2521,'t,it,bw,1
2248,2524,'spicion,suspect,bw,6
2249,2526,recountin',recounting,bw,1
2251,2528,'merikin,american,mx,3
2253,2530,heep,heap,bw,1
2255,2532,oulder,older,ga,1
2257,2534,gildeth,gilds,ar,3
2258,2536,whar',where,ga,2
2259,2537,modder,mother,aa,2
2260,2538,serbents,servants,aa,2
2261,2540,gemmens,gentlemen,aa,5
2263,2542,enj'y,enjoy,bw,1
2266,2545,sp'ils,spoils,bw,1
2268,2548,ancore,encore,ws,1
2269,2550,hactor,actor,ws,1
2273,2556,sou'west,southwest,bw,2
2274,2557,inderesdin,interesting,de,3
2277,2560,mooshrat,muskrat,fr,3
2278,2561,col'er,colder,fr,1
2280,2563,'gree,agree,aa,1
2286,2569,kedn't,couldn't,bw,4
2290,2573,congratyoolations,congratulations,bw,3
2295,2580,'ating,eating,ga,1
2297,2583,gemplans,gentlemen,aa,6
2298,2585,calkelate,calculate,bw,2
2304,2593,clar'fy,clarify,bw,1
2305,2594,roominations,ruminations,bw,2
2306,2595,javlin,javelin,ar,1
2314,2605,resurrectionize,ressurect,ar,8
2315,2606,jippardy,jeopardy,bw,2
2316,2607,jesso,just so,bw,3
2318,2609,blaces,places,de,1
2322,2614,invint,invent,ga,1
2323,2615,adventer,adventurer,bw,2
2325,2618,dinna,do not,ga,4
2327,2620,parolyze,paralyze,bw,1
2329,2622,'lahff,laugh,aa,4
2330,2623,'gater,alligator,aa,5
2331,2624,dem,that,na,4
2334,2627,roolette,roulette,bw,1
2339,2634,orwange,orange,aa,1
2342,2637,'t,it,bw,1
2343,2638,'arnest,earnest,bw,1
2351,2646,pertic'lar,particular,bw,2
2362,2657,risponsibility'll,responsibility,bw,4
2373,2668,leaveth,leaves,ar,2
2374,2669,sitervation,situation,bw,3
2375,2670,divarsion,diversion,bw,1
2376,2671,kape,keep,ga,3
2377,2672,egstatick,ecstatic,bw,2
2382,2677,'ome,home,br,1
2383,2678,skagaroot,cigarette,nd,6
2385,2680,impeech,impeach,bw,1
2386,2681,hipporippus,hippopotamus,bw,5
2387,2682,'s'posed,supposed,bw,3
2390,2685,plede,pleade,ar,1
2391,2686,reson,reason,ar,1
2392,2687,claimeth,claims,ar,3
2394,2689,beestes,beasts,ar,2
2399,2694,kynde,kind,ar,2
2401,2696,but'm,but i am,bw,4
2403,2699,adoptest,adopt,ar,3
2405,2703,zez,the,fr,3
2406,2704,woice,voice,bw,1
2410,2709,aggrawatin',aggravating,aa,2
2411,2710,kump'ny,company,aa,3
2415,2714,occassionly,occasionally,bw,3
2420,2719,pois'd,poised,ar,1
2425,2724,dey'll,they will,aa,5
2426,2727,wunk,winked,aa,3
2427,2728,furdest,furthest,aa,2
2431,2732,promiscoous,promiscuous,bw,1
2433,2734,trooly,truly,bw,2
2439,2740,neecessary,necessary,ga,1
2440,2741,consederetion,consideration,ga,2
2442,2743,joostify,justify,ga,2
2444,2745,nexht,next,ny,1
2446,2747,masthers,masters,ga,1
2449,2750,dontcher,do you not,br,8
2454,2755,illegint,elegant,ga,3
2455,2756,dwellin',dwelling,bw,1
2458,2759,emphatikally,emphatically,bw,1
2462,2764,script'ral,scriptural,bw,1
2463,2765,techin',touching,aa,3
2464,2766,sober'd,sobered,ar,1
2467,2770,biggermus,bigamist,ca,5
2468,2771,delooder,deluder,ca,2
2471,2774,maircy,mercy,ga,2
2473,2776,falt'ring,faltering,ar,1
2474,2778,orlways,always,br,2
2475,2779,dalked,talked,de,1
2476,2780,pinch'd,pinched,ar,1
2477,2781,ahindt,ahead,bw,3
2483,2787,o'erran,overran,ar,1
2492,2799,desairters,deserters,ga,2
2494,2801,someding,something,de,2
2495,2802,stallded,stalled,aa,1
2497,2804,gitting,getting,bw,1
2500,2811,keramics,ceramics,ar,1
2503,2818,yare,here,br,2
2504,2819,spi'led,spoiled,ar,2
2509,2825,o'ye,of you,ga,4
2510,2826,washt,washed,bw,2
2513,2829,spale,spell,ga,2
2517,2833,draps,drops,bw,1
2519,2835,crowin',crowing,bw,1
2521,2837,cavortin',cavorting,bw,1
2522,2838,vuses,verses,aa,2
2525,2841,gloamin',gloaming,ga,1
2526,2842,quoshint,quotient,bw,3
2531,2849,stoodio,studio,bw,2
2532,2850,moultin',molting,bw,2
2541,2860,trimple,tremble,aa,2
2543,2862,quar',queer,bw,3
2544,2863,inheritid,inherited,bw,1
2545,2864,te',to,aa,2
2551,2870,ortylans,ortolans,bw,1
2556,2878,'cos,because,br,5
2559,2881,swound,swoon,bw,2
2560,2882,thransleetion,translation,ga,3
2563,2886,ruther,rather,bw,1
2568,2891,gov'rness,governess,br,1
2569,2892,arry,any,bw,2
2572,2895,wagin,wagon,bw,1
2574,2897,ebenin',evening,aa,2
2575,2898,lowin',lowing,bw,1
2581,2905,complaisancy,complacency,ar,3
2582,2906,valkin',walking,de,2
2583,2907,aat,that,na,2
2585,2912,'ef,if,aa,2
2586,2913,featur',feature,bw,1
2589,2916,sma'tness,smartness,aa,1
2596,2924,scrinch,scrunch,ch,1
2598,2926,releaf,relieve,bw,3
2600,2928,sawt,sort,aa,2
2601,2929,'westigation,investigation,aa,3
2602,2930,straightfor'ard,straightforward,bw,1
2603,2931,git'n,getting,aa,4
2604,2932,wusser'n,worse,aa,5
2605,2933,nozzer,another,ic,3
2606,2934,partikiler,particular,bw,3
2607,2935,introducin',introducing,bw,1
2609,2937,p'isened,poisoned,bw,2
2617,2946,perface,preface,bw,2
2624,2954,hinnercent,innocent,ws,3
2628,2959,cheahs,cheers,aa,2
2631,2963,domn'd,damned,ga,2
2633,2965,teelling,telling,ga,1
2634,2966,stoopid,stupid,ga,2
2636,2968,coold,could,ga,1
2641,2974,out'n,out of,bw,3
2642,2975,turneps,turnips,bw,1
2646,2979,zamin',examined,aa,4
2647,2980,mellerin',mellowing,bw,3
2648,2982,justiss,justice,bw,2
2651,2985,feal,feel,bw,1
2652,2986,ammernution,ammunition,bw,3
2655,2991,wadn't,wasn't,br,1
2656,2992,har,hair,aa,1
2657,2993,har,hair,aa,1
2661,2997,pervokin'est,provoking,bw,6
2662,2999,dounkast,downcast,bw,2
2675,3012,insidyous,insidious,ga,1
2678,3016,fammerlies,families,bw,3
2679,3017,mix'd,mixed,ar,1
2683,3021,ezn't,isn't,bw,2
2687,3026,rooined,ruined,bw,2
2688,3028,lumb'ring,lumbering,ar,1
2692,3034,athout,without,ca,2
2695,3037,contind,contend,ga,1
2696,3038,crass'll,cross will,ga,4
2697,3039,pravint,prevent,ga,2
2699,3042,aggriwatin',aggravating,aa,3
2702,3046,wouldna',would not,ga,3
2704,3049,measter,master,br,1
2707,3055,see'd,saw,aa,4
2711,3060,brik,brick,bw,1
2713,3062,c'lections,collections,aa,2
2714,3063,consequationly,consequently,aa,5
2716,3065,stoombled,stumbled,ca,2
2717,3066,pait,paid,yd,1
2719,3068,cerimonial,ceremonial,bw,1
2720,3069,thursting,thirsting,bw,1
2721,3071,tlees,trees,cn,1
2731,3082,elekt,elect,bw,1
2737,3088,mor'n,more than,bw,5
2739,3091,callet,called,de,1
2740,3092,jimpsun,jimson,aa,2
2742,3094,sufrin',certain,aa,6
2750,3102,halo'd,haloed,ar,1
2755,3108,opprashuns,operations,bw,4
2757,3110,desarfs,deserves,du,3
2759,3112,weldin',welding,bw,1
2760,3113,sottled,settled,bw,1
2762,3115,tudda,the other,aa,8
2765,3118,sep'rate,seperate,bw,1
2766,3120,'twus,it was,aa,3
2767,3121,ext'rdeenaire,extraordinary,fr,7
2776,3133,'stid,instead,aa,4
2782,3141,rof,rough,de,3
2788,3147,shplendit,splendid,de,2
2790,3149,quate,quiet,ga,3
2791,3150,ava,ever,ga,3
2792,3151,slandereen,slandering,ga,3
2793,3153,onderstan,understands,bw,3
2794,3154,leanet,leaned,de,1
2800,3160,fennis,fence,pi,3
2801,3163,funnymoon,honeymoon,br,3
2802,3164,complyments,compliments,bw,1
2805,3168,twar,it was,aa,3
2807,3170,rekolek,recollect,bw,4
2808,3171,rekolek,recollect,bw,4
2810,3173,shlaap,sleep,ga,3
2812,3175,guildy,guilty,de,1
2814,3177,skeerdest,scaredest,aa,4
2818,3182,renderin',rendering,bw,1
2824,3189,clapt,clapped,bw,3
2829,3194,destin'd,destined,ar,1
2832,3197,'whar'bouts,whereabout,aa,5
2834,3200,te'cher,teacher,fr,1
2840,3207,h'eggs,eggs,bw,2
2841,3208,h'ale,ale,bw,2
2842,3209,h'ot,hot,bw,1
2844,3211,imbalm'd,embalmed,ar,2
2845,3212,treasur'd,treasured,ar,1
2850,3218,onbends,unbends,bw,1
2852,3221,heb'n,heaven,aa,3
2853,3223,ferwerded,forwarded,aa,2
2857,3228,villyum,villain,ga,3
2859,3232,'brer,brother,aa,4
2861,3234,'scuse,excuse,bw,2
2864,3237,sirkle,circle,bw,2
2865,3238,luvely,lovely,bw,1
2866,3239,ollee,sorry,cn,5
2867,3240,singlerist,singular,bw,5
2868,3241,princeeples,principles,de,2
2869,3242,bettin,betting,bw,1
2870,3243,selleth,sells,ar,3
2872,3245,resolootions,resolutions,bw,2
2873,3246,lookut,look at,ny,2
2875,3248,'n',and,bw,2
2877,3250,contint,content,ga,1
2879,3252,cleaveth,cleaves,ar,2
2883,3256,comf'table,comfortable,bw,2
2884,3257,casooally,casually,ga,2
2891,3266,shuit,suit,ga,1
2892,3267,brudder',brother,de,4
2893,3268,contrairy,contrary,bw,1
2894,3269,shor',sure,aa,3
2895,3271,'lishus,delicious,aa,5
2896,3273,fig'rin,figuring,bw,2
2900,3279,girating,gyrating,ar,1
2905,3284,ferrits,ferrets,bw,1
2906,3285,riptyles,reptiles,bw,2
2907,3286,crackleth,crackles,ar,2
2913,3293,und',under,aa,2
2916,3296,doating,doting,ar,1
2917,3297,koppers,coppers,bw,1
2920,3302,ermung,among,aa,3
2922,3305,tronk,trunk,fr,1
2926,3310,un'stan',understand,fr,4
2930,3314,sheppards,shepherds,aa,2
2936,3321,momint,moment,ga,1
2944,3330,commandedt,commanded,de,1
2945,3331,ornierest,most ornery,bw,8
2948,3334,faylings,feelings,ga,2
2949,3335,deflexum,reflection,aa,6
2958,3345,'cap'n,captain,aa,4
2961,3348,preechers,preachers,bw,1
2962,3349,velosipead,velocipede,bw,3
2965,3352,'polegise,apologise,aa,2
2967,3354,prachin',preaching,ga,2
2968,3355,design'd,designed,ar,1
2973,3362,goame,go,de,3
2974,3363,missin',missing,bw,1
2990,3382,sof'n,soften,bw,2
2991,3384,opset,upset,bw,1
2994,3387,s'picion,suspicion,aa,2
2998,3391,respekts,respects,bw,1
2999,3392,protekshun,protection,bw,4
3000,3393,belangs,belongs,ga,1
3004,3398,muvver,mother,ch,3
3005,3399,konsiderbul,considerably,bw,4
3009,3403,hef,have,de,3
3010,3404,converzations,conversation,de,2
3012,3406,furriner,foreigner,ws,3
3020,3415,t'ank,thank,de,1
3022,3418,sustainance,sustenance,bw,2
3024,3420,'mericans,americans,bw,1
3025,3421,'n',and,bw,2
3032,3429,res'n,resting,aa,3
3034,3431,beyng,being,ar,1
3036,3433,conuenenient,convenient,ar,3
3037,3434,trompettes,trumpets,ar,3
3038,3435,rychely,richly,ar,2
3040,3437,takynge,taking,ar,2
3044,3441,tynsell,tinsel,ar,2
3045,3442,decends,descends,bw,1
3046,3443,nuze,news,bw,3
3049,3446,joose,juice,aa,3
3052,3449,familitary,familiar,bw,2
3054,3451,swile,seal,bw,3
3055,3452,em',them,bw,3
3056,3453,butiz,beauties,bw,4
3061,3458,onderstandin',understanding,bw,2
3063,3460,tifferent,different,de,1
3065,3462,myselluf,myself,me,2
3066,3464,mudda,mother,ch,5
3067,3465,cirimonies,ceremonies,ga,2
3070,3469,arns,earns,aa,1
3073,3472,faither,father,ga,1
3074,3473,danngers,dangers,bw,1
3075,3474,avenin',evening,hs,2
3077,3477,hilp,help,ga,1
3081,3482,lowes',lowest,bw,1
3083,3484,'t,it,bw,1
3090,3493,immij,image,aa,3
3096,3499,torkey,turkey,bw,1
3097,3500,'fess,confess,bw,3
3101,3505,fu'st,first,bw,2
3104,3509,'melican,american,cn,2
3110,3516,tromple,trample,aa,1
3113,3522,guarrd,guard,ga,1
3114,3523,shpind,spend,ga,2
3115,3524,loightin',lighting,ga,2
3116,3525,choild,child,ga,1
3117,3526,pizenest,poisonest,bw,3
3119,3528,billyus,bilious,bw,2
3121,3530,ebbry,every,aa,2
3130,3539,expekted,expected,bw,1
3131,3540,pertectin',protecting,bw,3
3133,3542,diptheeria,diptheria,ar,1
3134,3543,wond'ring,wondering,ar,1
3136,3546,ristocrat,aristocrat,br,1
3137,3547,beautchoos,beauteous,br,3
3138,3548,wunst,once,bw,4
3139,3549,certing,certain,bw,2
3144,3554,'sposed,supposed,bw,3
3147,3557,'ired,hired,br,1
3152,3562,beleaving,believing,bw,2
3153,3563,doktering,doctoring,bw,2
3154,3564,demokratik,democratic,bw,2
3155,3565,'specks,respects,aa,3
3157,3567,propeh,proper,aa,1
3158,3568,putterin',puttering,bw,1
3159,3569,moren',more than,bw,5
3161,3571,indade,indeed,ga,3
3162,3572,farr,indeed,ga,6
3166,3577,festiv,festive,bw,1
3167,3578,deestinctly,distinctly,bw,2
3168,3579,manerskript,manuscript,bw,3
3175,3588,'tain't,ain't,bw,2
3177,3590,streeked,streaked,aa,1
3178,3591,thorrybreds,thoroughbreds,aa,4
3179,3592,brudderin',brethren,aa,6
3180,3593,enthoosiast,enthusiast,bw,2
3181,3594,rekollekt,recollect,bw,2
3183,3596,knoked,knocked,bw,1
3185,3598,kurn't,can't,bw,3
3188,3601,incopperate,incorporate,bw,2
3189,3602,wegiment,regiment,ch,1
3190,3603,wegiment,regiment,ch,1
3192,3605,naythur,neither,ga,3
3193,3607,charitee,charity,bw,2
3195,3609,meddow,meadow,bw,1
3197,3611,minnits,minutes,bw,3
3200,3614,terbacca,tobacco,aa,3
3203,3619,sleddin,sledding,bw,1
3205,3622,incompwehensible,incomprehensible,ws,1
3209,3626,unitest,unites,ar,1
3211,3628,'den,then,aa,2
3212,3630,loryers,lawyers,bw,2
3213,3632,flen,friend,cn,3
3215,3634,'siderable,considerable,aa,3
3219,3640,nigh',night,cn,1
3221,3642,toorn,turn,de,2
3223,3644,valewble,valuable,bw,2
3224,3645,nither,neither,bw,1
3228,3650,honneur,honor,fr,3
3231,3653,zat,that,fr,2
3233,3655,sooppose,suppose,du,2
3235,3657,sofay,sofa,ga,1
3239,3662,l'arn,learn,ga,1
3246,3669,casooalty,casualty,bw,2
3248,3672,twa,two,ga,1
3251,3675,wiles',wildest,aa,2
3252,3676,gayes',gayest,aa,1
3258,3683,langour,languor,ar,2
3259,3684,'spose,suppose,na,3
3262,3688,bu'glahs,burglars,aa,2
3268,3699,dip'thery,diptheria,bw,3
3270,3702,seddown,sit down,bw,3
3271,3703,dethired,desired,ic,2
3272,3704,wuhse,whose,ws,2
3275,3707,abstracks,abstracts,ws,1
3276,3708,cohnah,corner,ws,3
3277,3709,disposhul,disposal,ws,2
3280,3713,does'ent,does not,ga,3
3281,3714,prommust,promised,aa,4
3282,3715,pertickler,particular,bw,3
3283,3716,senden,sending,bw,2
3286,3720,scurryin',scurrying,bw,1
3287,3721,constitushional,constitutional,bw,2
3288,3722,'merrikan,american,b,3
3289,3723,'merrikan,american,b,3
3290,3724,baist,beist,br,1
3293,3727,towzleing,tousling,bw,3
3294,3728,thribble,triple,bw,3
3295,3729,purtty,pretty,bw,2
3297,3731,perform'd,performed,ar,1
3298,3732,perform'd,performed,ar,1
3301,3736,doise,dies,ga,3
3303,3738,wus',worse,bw,3
3307,3742,joggin,jogging,bw,1
3311,3746,whizzlers,whistlers,bw,2
3312,3747,prewents,prevents,de,1
3313,3749,noosh,news,de,3
3314,3751,wherrer,whether,aa,2
3315,3752,'t,it,fr,1
3316,3753,prisonaire,prisoner,it,3
3318,3756,tayched,teached,ga,2
3320,3758,crathures,creatures,ga,2
3321,3759,picture'll,picture will,bw,3
3323,3761,'jist,just,bw,2
3327,3765,optik,optic,bw,1
3330,3768,'twas,it was,ar,2
3331,3769,ouaselves,ourselves,ws,1
3332,3770,'licious,delicious,aa,2
3333,3771,neenter,need not,ws,5
3334,3772,ontell,until,ws,3
3337,3775,p'inters,pointers,bw,1
3340,3778,reedin',reading,bw,2
3341,3779,probubillytees,probabilities,bw,4
3342,3781,saige,seige,ga,1
3344,3783,quean,queen,ga,1
3346,3785,aristograt,aristocrat,de,1
3348,3787,besser,better,de,2
3350,3789,gradis,gratis,de,1
3353,3792,gaes,goes,ga,1
3356,3795,glowerin',glowering,bw,1
3360,3799,abooses,abuse,bw,3
3361,3800,stealie,steal,cn,2
3363,3802,k'yers,cares,bw,4
3364,3803,plac'n,place than,bw,5
3373,3815,fellaws,fellows,bo,1
3375,3818,et'll,it will,bw,4
3377,3820,towerist,tourist,bw,2
3379,3822,'tension,attention,bw,3
3386,3830,receiv'd,recieved,ar,3
3388,3832,mistrus,mistress,br,2
3389,3834,child'n,children,bw,2
3390,3835,kyar,carry,aa,4
3391,3836,varn't,weren't,br,3
3393,3839,thortful,thoughtful,bw,3
3396,3842,simptums,symptoms,bw,2
3397,3843,crackt,cracked,aa,2
3401,3847,'t,it,ar,1
3408,3855,peshtiliench,pestilence,ga,3
3410,3858,komm,come,de,2
3411,3859,dreet,treat,de,2
3412,3860,searin',searing,bw,1
3413,3861,'sacryfise,sacrifice,bw,3
3417,3865,'t,it,ga,1
3421,3869,aventures,adventures,ar,1
,,,,,2.2


==> images/so_correct/8so_canines_correct.csv <==
,Group,Token,Standard,Dtag,LD
11,16,l'arnin,learning,bw,2
24,35,infansy,infancy,bw,1
33,62,so's't,so as to,bw,4
57,101,'bove,above,ar,1
66,119,accomodatin',accomodating,bw,1
69,123,'leven,eleven,bw,1
70,124,honin',honing,bw,1
100,169,rav'nous,ravenous,ga,1
101,170,markin',marking,bw,1
102,171,'bout,about,aa,1
103,172,'peahs,appears,aa,3
132,221,w'iff,whiff,aa,1
148,255,flied,fried,cn,1
199,334,use't,used,aa,2
234,391,pallour,pallor,ar,1
235,393,cooltivated,cultivated,ga,2
243,405,graspin',grasping,bw,1
244,407,harmin',harming,bw,1
249,412,su'gests,suggests,bw,1
252,416,kyarin',carrying,aa,5
255,423,det,that,de,3
264,442,onies',only,aa,4
283,468,do'n',don't,br,2
296,495,'dulged,indulged,aa,2
297,496,'s'ciate,associate,ic,3
302,503,twip,tip,cj,1
320,533,and'll,and will,bw,3
325,540,doctor'n',doctoring,bw,2
332,549,unl'arned,unlearned,bw,1
348,569,fetterin',fettering,bw,1
363,596,collo'd,colored,aa,3
369,605,bracin',bracing,bw,1
370,606,nev',never,nd,2
371,607,cam',came,nd,1
385,629,comin',coming,aa,1
390,635,yeare,year,ar,1
436,721,'wilt,will,ar,2
439,726,rubberin',rubbering,bw,1
440,728,sattisfacshon,satisfaction,aa,3
455,753,shootun,shooting,ca,2
456,754,afear'd,afraid,bw,3
457,755,fork'd,forked,ar,1
458,756,kin'ling,kindling,bw,1
459,757,pennyr'yal,pennyroyal,bw,1
462,760,e'es,these,br,3
464,765,wi'',with,du,2
478,783,truble,trouble,bw,1
489,806,weell,well,ga,1
502,828,savorest,savor,ar,3
516,850,sivilization,civilization,bw,1
538,886,cheapie,cheaply,cn,2
543,894,sta'vin',starving,aa,2
547,904,rasbe'ies,raspberries,aa,3
549,906,moldest,mold,ar,3
552,910,bedd,bed,bw,1
555,915,nussin',nursing,bw,2
562,925,santion,sanction,ar,1
569,935,das't,dare,bw,3
574,943,convart,convert,ga,1
577,951,huspant,husband,du,2
580,954,canew,canoe,bw,2
581,955,sogers,soldiers,aa,3
607,1000,weedin',weeding,bw,1
609,1003,ig'nance,ignorance,bw,3
633,1034,gnashin',gnashing,bw,1
644,1056,jabberin,jabbering,bw,1
645,1057,whisp'rin',whispering,aa,2
657,1080,voolin',folling,de,3
660,1085,crittur',critter,bw,2
683,1115,makeniss,makings,ga,3
688,1124,lean'd,leaned,ga,1
719,1185,bown,born,aa,1
722,1189,cirelin',circling,bw,2
729,1198,sittin',sitting,bw,1
737,1208,speunce,experience,aa,5
748,1223,dev',devil,aa,2
755,1236,darnin,darning,bw,1
760,1246,shillin,shilling,bw,1
761,1247,t'ousan',thousand,na,2
778,1276,han's,hands,aa,1
781,1282,int'duced,introduced,bw,2
793,1298,suppo't,support,aa,1
804,1313,'fec,effect,aa,3
809,1319,airnin',earning,bw,3
818,1335,communin',communing,ga,1
822,1343,succulars,circulars,ga,3
836,1365,boteman,boatman,ar,2
842,1375,shiv'ring,shivering,ar,1
846,1381,vi'lent,violent,bw,1
848,1383,s'prisin',surprising,ca,3
852,1392,spressifyin',expressing,aa,6
856,1399,wu'd,would,ga,2
857,1400,splashin',splashing,bw,1
868,1432,sham'd,shamed,ar,1
869,1434,blacken'd,blackened,ar,1
878,1451,fidjetty,fidgety,aa,2
898,1485,surcle,surcingle,bw,3
909,1506,cookin,cooking,bw,1
921,1524,unshelter'd,unsheltered,ar,1
923,1530,himage,image,aa,1
929,1541,'sistently,consistently,aa,3
943,1562,dizzease,disease,bw,2
950,1573,desirin',desiring,bw,1
953,1578,pa'hnership,partnership,aa,2
973,1608,t'ink,think,fr,1
974,1611,'zert,dessert,aa,4
975,1612,'asy,easy,ga,1
991,1638,utter'd,uttered,ar,1
994,1642,screamin',screaming,bw,1
996,1646,caterpillier,caterpillar,aa,2
1009,1664,tillin',tilling,ga,1
1022,1685,suiterbler,suitable,bw,3
1032,1698,gran'stan',grandstand,bw,2
1083,1775,sigerfyin',signifying,bw,3
1088,1782,hoardin',hoarding,bw,1
1098,1797,'tis,it is,de,2
1104,1810,'volvers,revolvers,bw,2
1116,1827,laughest,laugh,ar,3
1117,1828,'nuff,enough,bw,4
1122,1833,toas',toast,aa,1
1124,1835,washin',washing,aa,1
1127,1839,assosiashun,association,bw,4
1138,1859,some'r,somewhere,aa,4
1149,1876,sculpin',sculpting,bw,2
1179,1930,ev'ywhere,everywhere,ch,2
1182,1933,sendin',sending,bw,1
1184,1936,daw',dawn,ga,1
1185,1937,babbies,babies,bw,1
1188,1941,imaginashun,imagination,bw,3
1195,1948,hany'ow,anyhow,cj,2
1199,1953,wantin',wanting,bw,1
1201,1956,karkidges,carcasses,bw,5
1209,1971,splicin',splicing,bw,1
1217,1984,alph'bet,alphabet,bw,1
1223,1995,illumin'd,illuminated,ar,3
1266,2068,swell'd,swelled,ar,1
1270,2074,cog'tatin',cogitating,bw,2
1272,2076,prosp'rous,prosperous,aa,1
1289,2102,traimp,tramp,yd,1
1291,2105,addin,adding,bw,1
1295,2111,'nuff,enough,bw,4
1306,2131,pofect,perfect,ws,2
1317,2144,dirsty,thirsty,de,2
1320,2147,schoundrel,scoundrel,de,1
1322,2149,pertic'l'r,particular,bw,3
1323,2150,larnedest,learned,bw,4
1341,2175,oaur,our,bw,1
1370,2215,dhry,dry,ga,1
1374,2222,fitten,fit,bw,3
1388,2241,say'in',saying,bw,2
1397,2255,dispel'd,dispelled,ar,2
1407,2267,easyly,easily,bw,1
1410,2272,rallyin',rallying,bw,1
1414,2280,'tis,it is,ar,2
1416,2284,rhymin',rhyming,ga,1
1424,2302,kyar'in,carrying,aa,5
1427,2307,'possum,oppossum,aa,2
1450,2345,tookin',took,aa,3
1467,2377,transgreshun,transgression,bw,3
1478,2397,yo'rs,yours,ws,1
1480,2399,dollarth,dollars,ch,2
1500,2426,pairtenant,pertinent,ga,4
1501,2427,'nyin',denying,aa,3
1511,2445,crabbin',crabbing,aa,1
1512,2446,gran'chillun,grandchildren,aa,4
1518,2459,ea'ly,early,ws,1
1524,2466,upstars,upstairs,aa,1
1532,2480,'spondin',responding,aa,3
1539,2489,'arnin,earning,bw,2
1546,2499,ruunin',running,ga,2
1547,2503,posetion,position,fr,1
1562,2523,provizo,provision,bw,3
1563,2525,adjoinin',adjoining,bw,1
1568,2535,'ile,oil,bw,2
1572,2546,hem'ridge,hemorrhage,bw,4
1574,2549,oo'd,who would,ws,6
1577,2553,lif',lift,aa,1
1578,2554,l'yalty,loyalty,bw,1
1593,2576,b'rieve,believe,aa,2
1594,2577,'pache,apache,bw,1
1597,2581,l'ave,leave,ga,1
1599,2584,conductah,conductor,aa,2
1602,2588,mos'z,almost as,bw,6
1604,2590,kukumbers,cucumbers,aa,2
1611,2601,with'm,with him,bw,3
1619,2616,winter'll,winter will,aa,3
1629,2633,rafflin',raffling,ga,1
1672,2697,ol',old,bw,1
1675,2705,reorganizin',reorganizing,bw,1
1690,2725,chillen,children,aa,2
1714,2767,touchin',touching,bw,1
1727,2790,ax'dent,accident,aa,3
1731,2794,awf'ly,awfully,bw,2
1738,2806,yellen,yelled,ar,1
1740,2810,teters,teeters,bw,1
1741,2812,fac',fact,aa,1
1743,2816,dreadin',dreading,aa,1
1745,2820,figurin',figuring,bw,1
1759,2843,eferpody,everybody,de,3
1761,2845,niecelet,niece,ar,3
1781,2874,'bominate,abominate,bw,1
1782,2875,watterin',watering,bw,2
1787,2883,mysel',myself,ga,1
1798,2900,look'dst,looked,ar,3
1803,2908,ryled,riled,bw,1
1804,2909,se'f,self,aa,1
1806,2911,hu't,hurt,aa,1
1812,2920,ag'in',against,bw,3
1831,2952,t'orn,thorn,ga,1
1837,2961,work'd,worked,ar,1
1843,2971,'minish'd,diminished,ar,3
1851,2987,'bove,above,ar,1
1853,2989,'fo'e,before,aa,3
1871,3014,tistify,testify,ga,1
1881,3031,granfader,grandfather,de,3
1883,3033,o'ertops,overtops,ar,1
1888,3044,sicken'd,sickened,ar,1
1891,3050,befa'ing,defaming,ga,2
1893,3052,snatch'd,snatched,ar,1
1901,3070,holler'd,hollered,aa,1
1904,3074,'ceptin',excepting,bw,3
1918,3090,smugglin',smuggling,bw,1
1930,3106,fear'd,feared,ar,1
1941,3126,stubb'n,stubborn,bw,2
1942,3127,gold'n,golden,aa,1
1947,3134,sen'in',sending,aa,2
1948,3135,stepp'd,stepped,ar,1
1965,3162,bokkis,box,pi,4
1974,3180,p'inted,pointed,bw,1
1976,3183,hap'm,happen,aa,3
1995,3213,scattereth,scatters,ar,3
2001,3220,receivest,receives,ar,1
2002,3222,'av',have,aa,2
2007,3230,ridiklous,ridiculous,bw,2
2008,3231,ridiklous,ridiculous,bw,2
2021,3260,losdt,lose,de,2
2026,3270,ador'd,adored,ar,1
2027,3272,occy'pied,occupied,bw,2
2029,3275,fo'destined,foredestined,aa,2
2030,3276,ha'f,half,ar,1
2039,3289,'ca'se,because,bw,3
2045,3298,supposest,suppose,ar,2
2046,3299,sto'ed,stored,aa,1
2050,3304,back'ard,backward,bw,1
2051,3306,bat',bath,fr,1
2058,3315,sca'ce,scarce,bw,1
2105,3383,chap'ron,chaperone,bw,2
2123,3412,trolloly,trolly,bw,2
2127,3417,'w'at,what,aa,2
2134,3427,unchangin,unchanging,bw,1
2153,3463,'roun',around,bw,2
2155,3467,quicking,quickening,ar,2
2168,3489,beggin',begging,bo,1
2170,3491,akshuated,actuated,ic,3
2180,3504,'jever,did you ever,bw,8
2182,3507,blas'es,blasts,aa,2
2191,3521,y'r,your,bw,2
2203,3544,comfo'table,comfortable,ws,1
2217,3573,panoramy,panorama,bw,1
2224,3583,thrates,treats,ga,3
2228,3587,slidin',sliding,bw,1
2235,3606,go'n',going,bw,2
2242,3618,spectin',expecting,aa,3
2244,3621,giv'n,giving,bw,2
2249,3629,hotter'n,hotter than,bw,4
2250,3631,seeum,see,cn,2
2257,3646,wov'n,woven,ar,1
2274,3670,no',not,ga,1
2285,3687,arch'd,arched,ar,1
2290,3695,clot'ing,clothing,yd,1
2291,3696,p'intin',painting,bw,2
2300,3719,'round,around,ar,1
2314,3755,deafish,deaf,ar,3
2338,3804,except'n',excepting,ws,2
2341,3807,lettiss,lettuce,bw,3
2371,3857,maby,maybe,bw,2


==> images/so_correct/8so_shared_correct.csv <==
,Group,Token_x,Standard_x,Dtag_x,LD_x,Token_y,Standard_y,Dtag_y,LD_y
0,1,hur'ied,hurried,bw,1,hur'ied,hurried,bw,1
1,2,deres,there is,aa,4,deres,there is,aa,4
2,4,elegandtly,elegantly,de,1,elegandtly,elegantly,de,1
3,5,tresst,dressed,de,3,tresst,dressed,de,3
4,6,herrin',herring,bw,1,herrin',herring,bw,1
5,9,'pon,upon,bw,1,'pon,upon,bw,1
6,10,carroled,caroled,ar,1,carroled,caroled,ar,1
7,11,enterprisin',enterprising,bw,1,enterprisin',enterprising,bw,1
8,12,colection,collection,bw,1,colection,collection,bw,1
9,13,consience,conscience,bw,1,consience,conscience,bw,1
10,14,cummin,cumin,bw,1,cummin,cumin,bw,1
11,18,gentleum,gentleman,bw,3,gentleum,gentleman,bw,3
12,19,buttah,butter,bw,2,buttah,butter,bw,2
13,21,ironin',ironing,bw,1,ironin',ironing,bw,1
14,22,'piscopal,episcopcal,aa,2,'piscopal,episcopcal,aa,2
15,24,cholery,cholera,bw,1,cholery,cholera,bw,1
16,25,prar,prayer,aa,2,prar,prayer,aa,2
17,26,kompared,compared,bw,1,kompared,compared,bw,1
18,27,'course,of course,ch,3,'course,of course,ch,3
19,28,somevhere,somewhere,de,1,somevhere,somewhere,de,1
20,29,o',of,bw,1,o',of,bw,1
21,30,form'd,formed,ar,1,form'd,formed,ar,1
22,34,buccaniers,buccaneers,ar,1,buccaniers,buccaneers,ar,1
23,38,blingee,bring,cn,3,blingee,bring,cn,3
24,43,darnfoolness,foolishness,bw,7,darnfoolness,foolishness,bw,7
25,46,torydoors,toreadors,bw,3,torydoors,toreadors,bw,3
26,50,w'ite,white,fr,1,w'ite,white,fr,1
27,53,navigatem,navigate,pi,1,navigatem,navigate,pi,1
28,54,soil'd,soiled,ar,1,soil'd,soiled,ar,1
29,56,be'y,berry,aa,2,be'y,berry,aa,2
30,60,maites,mate,ar,2,maites,mate,ar,2
31,63,engraven,engraved,ar,1,engraven,engraved,ar,1
32,65,'zisted,insisted,aa,3,'zisted,insisted,aa,3
33,67,'cep,except,aa,3,'cep,except,aa,3
34,69,'balmed,enbalmed,bw,2,'balmed,enbalmed,bw,2
35,70,o'erturned,overturned,ar,1,o'erturned,overturned,ar,1
36,74,dealin,dealing,bw,1,dealin,dealing,bw,1
37,75,siminery,seminary,ga,2,siminery,seminary,ga,2
38,76,witchcraf',witchcraft,aa,1,witchcraf',witchcraft,aa,1
39,78,'fected,affected,bw,2,'fected,affected,bw,2
40,81,'muned,communed,aa,3,'muned,communed,aa,3
41,82,'ear,hear,br,1,'ear,hear,br,1
42,83,tornady,tornado,bw,1,tornady,tornado,bw,1
43,85,corroberate,corroborate,ch,1,corroberate,corroborate,ch,1
44,86,contradick,contradict,ch,1,contradick,contradict,ch,1
45,87,awffice,office,ca,2,awffice,office,ca,2
46,88,involidate,invalidate,ca,1,involidate,invalidate,ca,1
47,91,'cruiting,recruiting,aa,2,'cruiting,recruiting,aa,2
48,92,'pon,upon,ar,1,'pon,upon,ar,1
49,93,f'not,for not,ic,3,f'not,for not,ic,3
50,97,usephull,useful,bw,3,usephull,useful,bw,3
51,98,statoos,statues,bw,2,statoos,statues,bw,2
52,99,sculptoor,sculptor,bw,1,sculptoor,sculptor,bw,1
53,100,erekted,erected,bw,1,erekted,erected,bw,1
54,102,hotellin',hoteling,bw,2,hotellin',hoteling,bw,2
55,104,accusit,accused,ga,2,accusit,accused,ga,2
56,105,peserves,preserves,bw,1,peserves,preserves,bw,1
57,106,'zactly,exactly,bw,2,'zactly,exactly,bw,2
58,111,stampedin',stampeding,bw,1,stampedin',stampeding,bw,1
59,113,theirn,theirs,bw,1,theirn,theirs,bw,1
60,114,shoodedt,shot,de,4,shoodedt,shot,de,4
61,118,'pears,appears,aa,2,'pears,appears,aa,2
62,121,invercation,invocation,bw,2,invercation,invocation,bw,2
63,122,disobeyin',disobeying,sw,1,disobeyin',disobeying,sw,1
64,125,reconsiles,reconciles,ar,1,reconsiles,reconciles,ar,1
65,126,tebts,debts,du,1,tebts,debts,du,1
66,127,wi'te,white,aa,2,wi'te,white,aa,2
67,128,gwan,going,aa,3,gwan,going,aa,3
68,129,aktivity,activity,bw,1,aktivity,activity,bw,1
69,132,laygoon,lagoon,ga,1,laygoon,lagoon,ga,1
70,133,exquisit,exquisite,bw,1,exquisit,exquisite,bw,1
71,134,conweyance,conveyance,aa,1,conweyance,conveyance,aa,1
72,135,karaktah,character,bw,5,karaktah,character,bw,5
73,136,assistin',assisting,bw,1,assistin',assisting,bw,1
74,138,kinniptions,conniptions,bw,2,kinniptions,conniptions,bw,2
75,139,pithiful,pitiful,ga,1,pithiful,pitiful,ga,1
76,140,segret,secret,de,1,segret,secret,de,1
77,141,prejoodiced,prejudiced,bw,2,prejoodiced,prejudiced,bw,2
78,143,physikal,physical,bw,1,physikal,physical,bw,1
79,145,heartenin',heartening,bw,1,heartenin',heartening,bw,1
80,146,'cause,because,b,2,'cause,because,b,2
81,147,dorrg,dog,br,2,dorrg,dog,br,2
82,148,ingen'ous,ingenious,bw,1,ingen'ous,ingenious,bw,1
83,149,pr'aps,perhaps,aa,2,pr'aps,perhaps,aa,2
84,150,dustered,dusted,bw,2,dustered,dusted,bw,2
85,151,slepe,sleep,aa,2,slepe,sleep,aa,2
86,156,her'n,hers,bw,2,her'n,hers,bw,2
87,157,preachah,preacher,aa,2,preachah,preacher,aa,2
88,159,'neath,beneath,ar,2,'neath,beneath,ar,2
89,160,slicin',slicing,bw,1,slicin',slicing,bw,1
90,161,slicin',slicing,bw,1,slicin',slicing,bw,1
91,163,hearl,earl,br,1,hearl,earl,br,1
92,166,le't,left,bw,1,le't,left,bw,1
93,174,'emselves,themselves,bw,2,'emselves,themselves,bw,2
94,176,asket,asked,de,1,asket,asked,de,1
95,177,dize,dies,bw,2,dize,dies,bw,2
96,181,rebellin',rebelling,bw,1,rebellin',rebelling,bw,1
97,182,singein',singeing,bw,1,singein',singeing,bw,1
98,183,'cord,accord,aa,2,'cord,accord,aa,2
99,184,mar'd,marred,bw,2,mar'd,marred,bw,2
100,186,intervenin',intervening,bw,1,intervenin',intervening,bw,1
101,188,hostil'ties,hostilities,bw,1,hostil'ties,hostilities,bw,1
102,190,recklemember,remember,de,4,recklemember,remember,de,4
103,192,wa',was,ny,1,wa',was,ny,1
104,193,leadin',leading,bw,1,leadin',leading,bw,1
105,194,flauntin',flaunting,bw,1,flauntin',flaunting,bw,1
106,195,konsikence,consequence,bw,4,konsikence,consequence,bw,4
107,196,whimsie,whimsy,bw,2,whimsie,whimsy,bw,2
108,197,nostagia,nostalgia,ar,1,nostagia,nostalgia,ar,1
109,199,promenadin',promenading,bw,1,promenadin',promenading,bw,1
110,200,dirrt,dirt,bw,1,dirrt,dirt,bw,1
111,203,egrejus,egregious,bw,3,egrejus,egregious,bw,3
112,204,representashun,representation,bw,3,representashun,representation,bw,3
113,205,'postle,apostle,bw,1,'postle,apostle,bw,1
114,206,cuss'd,cursed,bw,2,cuss'd,cursed,bw,2
115,207,shantee,shanty,ar,2,shantee,shanty,ar,2
116,212,huskin,husking,bw,1,huskin,husking,bw,1
117,214,gaown,gown,bw,1,gaown,gown,bw,1
118,216,wailin,wailing,aa,1,wailin,wailing,aa,1
119,217,'ere,here,br,1,'ere,here,br,1
120,220,atwist,twisted,ar,3,atwist,twisted,ar,3
121,225,show'd,showed,bw,1,show'd,showed,bw,1
122,227,aufternoon,afternoon,ar,1,aufternoon,afternoon,ar,1
123,228,squir'ls,squirrels,aa,2,squir'ls,squirrels,aa,2
124,229,'gainst,against,ar,1,'gainst,against,ar,1
125,230,'gainst,against,ar,1,'gainst,against,ar,1
126,232,'es,yes,ch,1,'es,yes,ch,1
127,233,he'ped,helped,bw,1,he'ped,helped,bw,1
128,234,y'u'd,you'd,ws,1,y'u'd,you'd,ws,1
129,237,murter,murder,bw,1,murter,murder,bw,1
130,238,dinin',dining,bw,1,dinin',dining,bw,1
131,240,mournin',mourning,bw,1,mournin',mourning,bw,1
132,243,favior,favor,aa,1,favior,favor,aa,1
133,247,creaturs,creatures,ro,1,creaturs,creatures,ro,1
134,248,thikest,thickest,bw,1,thikest,thickest,bw,1
135,253,countehacting,counteracting,ws,1,countehacting,counteracting,ws,1
136,256,looster,rooster,cn,1,looster,rooster,cn,1
137,258,hexcept,except,br,1,hexcept,except,br,1
138,259,hinto,into,br,1,hinto,into,br,1
139,260,f'erceness,fierceness,bw,1,f'erceness,fierceness,bw,1
140,261,givin',giving,bw,1,givin',giving,bw,1
141,262,inteligence,intelligence,bw,1,inteligence,intelligence,bw,1
142,264,cyclopeedy,encyclopedia,bw,5,cyclopeedy,encyclopedia,bw,5
143,265,b'lieve,believe,bw,1,b'lieve,believe,bw,1
144,267,insinuatin',insinuating,bw,1,insinuatin',insinuating,bw,1
145,271,w'ok,work,aa,2,w'ok,work,aa,2
146,272,showin',showing,bw,1,showin',showing,bw,1
147,275,rekoleckt,recollect,bw,3,rekoleckt,recollect,bw,3
148,277,marryin',marrying,bw,1,marryin',marrying,bw,1
149,279,inspectin',inspecting,bw,1,inspectin',inspecting,bw,1
150,281,o'erlooked,overlooked,ar,1,o'erlooked,overlooked,ar,1
151,287,spreadin',spreading,bw,1,spreadin',spreading,bw,1
152,288,skrimping,scrimping,bw,1,skrimping,scrimping,bw,1
153,289,borro,borrow,bw,1,borro,borrow,bw,1
154,290,humurous,humorous,bw,1,humurous,humorous,bw,1
155,291,scriptur',scripture,bw,1,scriptur',scripture,bw,1
156,292,'pon,upon,ws,1,'pon,upon,ws,1
157,293,'mid,amid,ar,1,'mid,amid,ar,1
158,294,wantta,want to,ch,2,wantta,want to,ch,2
159,295,skyence,science,bw,2,skyence,science,bw,2
160,297,thrade,trade,ga,1,thrade,trade,ga,1
161,298,prod'gal,prodigal,ny,1,prod'gal,prodigal,ny,1
162,299,bus'ness,business,ny,1,bus'ness,business,ny,1
163,300,'omans,women,ch,3,'omans,women,ch,3
164,301,'tis,it is,ga,2,'tis,it is,ga,2
165,302,whoze,whose,bw,1,whoze,whose,bw,1
166,303,'zalias,azalias,bw,1,'zalias,azalias,bw,1
167,305,strie,strike,ga,1,strie,strike,ga,1
168,306,unaxed,unasked,bw,2,unaxed,unasked,bw,2
169,308,'w'ich,which,aa,2,'w'ich,which,aa,2
170,310,butcher'd,butchered,bw,1,butcher'd,butchered,bw,1
171,311,interpretin',interpreting,bw,1,interpretin',interpreting,bw,1
172,312,whereaboots,whereabouts,bw,1,whereaboots,whereabouts,bw,1
173,313,'ops,hops,br,1,'ops,hops,br,1
174,314,vollered,followed,de,3,vollered,followed,de,3
175,317,captin',captain,bw,2,captin',captain,bw,2
176,318,tackin',tacking,bw,1,tackin',tacking,bw,1
177,319,tootin,hootings,aa,3,tootin,hootings,aa,3
178,321,dependeth,depends,ar,3,dependeth,depends,ar,3
179,323,joggin',jogging,bw,1,joggin',jogging,bw,1
180,325,'bout,about,aa,1,'bout,about,aa,1
181,326,fu'nished,furnished,ws,1,fu'nished,furnished,ws,1
182,327,boist'rous,boisterous,ar,1,boist'rous,boisterous,ar,1
183,329,strategetical,strategic,bw,4,strategetical,strategic,bw,4
184,332,hought,ought,fr,1,hought,ought,fr,1
185,333,'clar,clear,aa,2,'clar,clear,aa,2
186,335,natur'l,natural,bw,1,natur'l,natural,bw,1
187,338,natur',nature,bw,1,natur',nature,bw,1
188,339,unloadin',unloading,bw,1,unloadin',unloading,bw,1
189,340,axceed,accede,bw,3,axceed,accede,bw,3
190,342,pulin,paling,bw,2,pulin,paling,bw,2
191,343,lockin,locking,bw,1,lockin,locking,bw,1
192,344,'pology,apology,ny,1,'pology,apology,ny,1
193,347,hearde,heard,ar,1,hearde,heard,ar,1
194,349,remarkabyll,remarkable,ar,2,remarkabyll,remarkable,ar,2
195,350,manne,man,ar,2,manne,man,ar,2
196,351,villayge,village,ar,1,villayge,village,ar,1
197,352,grewe,grew,ar,1,grewe,grew,ar,1
198,353,planin',planing,bw,1,planin',planing,bw,1
199,355,bodygyards,bodyguards,ga,1,bodygyards,bodyguards,ga,1
200,358,t'night,tonight,bw,1,t'night,tonight,bw,1
201,360,arkitekture,architecture,bw,3,arkitekture,architecture,bw,3
202,361,slippin',slipping,bw,1,slippin',slipping,bw,1
203,362,slidin',sliding,bw,1,slidin',sliding,bw,1
204,363,coastin',coasting,bw,1,coastin',coasting,bw,1
205,365,vargins,virgins,bw,1,vargins,virgins,bw,1
206,368,begane,began,ar,1,begane,began,ar,1
207,369,erecte,erect,ar,1,erecte,erect,ar,1
208,370,comone,common,ar,2,comone,common,ar,2
209,373,l'itered,loitered,bw,1,l'itered,loitered,bw,1
210,374,doubtfle,doubtful,bw,2,doubtfle,doubtful,bw,2
211,375,smaks,smacks,bw,1,smaks,smacks,bw,1
212,382,'ither,either,bw,1,'ither,either,bw,1
213,384,pick'd,picked,ar,1,pick'd,picked,ar,1
214,385,proteck,protect,ga,1,proteck,protect,ga,1
215,386,'deed,indeed,ar,2,'deed,indeed,ar,2
216,387,'cep',except,aa,3,'cep',except,aa,3
217,388,pastur',pasture,aa,1,pastur',pasture,aa,1
218,389,terifick,terrific,bw,2,terifick,terrific,bw,2
219,390,'tis,it is,bw,2,'tis,it is,bw,2
220,394,seestem,system,ga,2,seestem,system,ga,2
221,395,'fraid,afraid,bw,1,'fraid,afraid,bw,1
222,396,succeedeth,succeeded,ar,2,succeedeth,succeeded,ar,2
223,397,meazles,measles,bw,1,meazles,measles,bw,1
224,398,pairmitted,permitted,it,2,pairmitted,permitted,it,2
225,401,theys',they are,bw,4,theys',they are,bw,4
226,404,'pears,appears,bw,2,'pears,appears,bw,2
227,408,observin',observing,bw,1,observin',observing,bw,1
228,409,zure,sure,fr,1,zure,sure,fr,1
229,410,examinin',examining,bw,1,examinin',examining,bw,1
230,411,a'r'n'd,errand,bw,4,a'r'n'd,errand,bw,4
231,413,realizin',realizing,bw,1,realizin',realizing,bw,1
232,414,ombrage,umbrage,bw,1,ombrage,umbrage,bw,1
233,417,'musement,amusement,bw,1,'musement,amusement,bw,1
234,420,murthur,murder,ga,3,murthur,murder,ga,3
235,424,ondeceif,undecieve,de,4,ondeceif,undecieve,de,4
236,428,toilett,toilet,bw,1,toilett,toilet,bw,1
237,431,h'isting,hoisting,bw,1,h'isting,hoisting,bw,1
238,432,'cause,because,bw,2,'cause,because,bw,2
239,436,'tend,attend,bw,2,'tend,attend,bw,2
240,439,tolars,dollars,de,2,tolars,dollars,de,2
241,440,poar,poor,bw,1,poar,poor,bw,1
242,441,poar,poor,bw,1,poar,poor,bw,1
243,443,wacancy,vacancy,de,1,wacancy,vacancy,de,1
244,444,seem'd,seemed,ar,1,seem'd,seemed,ar,1
245,446,sketter,scatter,ca,2,sketter,scatter,ca,2
246,447,spiritooality,spirituality,bw,2,spiritooality,spirituality,bw,2
247,448,reshpect,respect,ic,1,reshpect,respect,ic,1
248,449,a'most,almost,bw,1,a'most,almost,bw,1
249,451,phelosophy,philosophy,bw,1,phelosophy,philosophy,bw,1
250,452,doorg,dog,bw,2,doorg,dog,bw,2
251,454,'tain't,it ain't,bw,2,'tain't,it ain't,bw,2
252,455,kidnappin',kidnapping,bw,1,kidnappin',kidnapping,bw,1
253,458,dhrinkin',drinking,ga,2,dhrinkin',drinking,ga,2
254,459,t'reatens,threatens,aa,1,t'reatens,threatens,aa,1
255,460,astonisht,astonished,bw,2,astonisht,astonished,bw,2
256,461,quale,quail,bw,2,quale,quail,bw,2
257,463,dispell'd,dispelled,ar,1,dispell'd,dispelled,ar,1
258,464,helpin',helping,bw,1,helpin',helping,bw,1
259,465,hyked,hiked,bw,1,hyked,hiked,bw,1
260,467,'e,he,br,1,'e,he,br,1
261,469,'tis,it is,ar,2,'tis,it is,ar,2
262,470,win'ward,windward,bw,1,win'ward,windward,bw,1
263,471,whisperin',whispering,bw,1,whisperin',whispering,bw,1
264,472,merriage,marriage,bw,1,merriage,marriage,bw,1
265,474,anywheah,anyway,ws,3,anywheah,anyway,ws,3
266,475,mozied,mosied,ar,1,mozied,mosied,ar,1
267,477,vrighten,frighten,de,1,vrighten,frighten,de,1
268,479,sinnah,sinner,aa,2,sinnah,sinner,aa,2
269,481,purchasin',purchasing,bw,1,purchasin',purchasing,bw,1
270,482,pugnashus,pugnacious,bw,3,pugnashus,pugnacious,bw,3
271,484,murmur'd,murmured,ar,1,murmur'd,murmured,ar,1
272,486,bleasure,pleasure,de,1,bleasure,pleasure,de,1
273,497,spectycal,spectacle,bw,3,spectycal,spectacle,bw,3
274,498,'ound,hound,ca,1,'ound,hound,ca,1
275,499,inclinashun,inclination,bw,3,inclinashun,inclination,bw,3
276,502,couldna',could not,ga,3,couldna',could not,ga,3
277,504,pwatent,patent,cj,1,pwatent,patent,cj,1
278,506,pwopelling,propelling,cj,1,pwopelling,propelling,cj,1
279,508,rob'ry,robbery,ws,2,rob'ry,robbery,ws,2
280,511,bethers,betters,bw,1,bethers,betters,bw,1
281,512,trapez,trapeze,bw,1,trapez,trapeze,bw,1
282,513,mirror'd,mirrored,ar,1,mirror'd,mirrored,ar,1
283,514,'cause,because,bw,2,'cause,because,bw,2
284,519,shoostrings,shoestrings,aa,1,shoostrings,shoestrings,aa,1
285,520,justifycation,justification,aa,1,justifycation,justification,aa,1
286,522,'ebrew,hebrew,br,1,'ebrew,hebrew,br,1
287,523,worritin',worrying,bw,3,worritin',worrying,bw,3
288,524,boldened,emboldened,ar,2,boldened,emboldened,ar,2
289,525,partin',parting,bw,1,partin',parting,bw,1
290,527,pitably,pitiably,ar,1,pitably,pitiably,ar,1
291,529,'baout,about,bw,2,'baout,about,bw,2
292,531,ensews,ensues,bw,2,ensews,ensues,bw,2
293,532,kneedle,needle,ar,1,kneedle,needle,ar,1
294,534,bar'ls,barrels,bw,2,bar'ls,barrels,bw,2
295,537,rigg,rig,bw,1,rigg,rig,bw,1
296,538,seening,seeing,de,1,seening,seeing,de,1
297,539,crittisizing,criticizing,bw,2,crittisizing,criticizing,bw,2
298,541,tempereth,tempers,ar,3,tempereth,tempers,ar,3
299,542,jewelery,jewelry,bw,1,jewelery,jewelry,bw,1
300,545,ahrmy,army,ga,1,ahrmy,army,ga,1
301,546,'nunder,under,bw,2,'nunder,under,bw,2
302,547,museth,muses,ar,2,museth,muses,ar,2
303,548,stroppin',stropping,aa,1,stroppin',stropping,aa,1
304,552,precar'ous,precarious,bw,1,precar'ous,precarious,bw,1
305,553,shooteth,shoots,ar,3,shooteth,shoots,ar,3
306,554,faih,fair,aa,1,faih,fair,aa,1
307,555,stannin,standing,bw,2,stannin,standing,bw,2
308,556,whimperin,whimpering,bw,1,whimperin,whimpering,bw,1
309,557,lighter'd,lighted,aa,2,lighter'd,lighted,aa,2
310,558,whispun',whispering,aa,4,whispun',whispering,aa,4
311,559,drainin',draining,bw,1,drainin',draining,bw,1
312,560,hemisp'ere,hemisphere,bw,1,hemisp'ere,hemisphere,bw,1
313,561,beliefe,believe,de,1,beliefe,believe,de,1
314,563,pertaters,potatoes,bw,4,pertaters,potatoes,bw,4
315,564,wooin',wooing,bw,1,wooin',wooing,bw,1
316,565,confidensally,confidentially,bw,2,confidensally,confidentially,bw,2
317,566,diffikulty,difficulty,bw,1,diffikulty,difficulty,bw,1
318,567,sleefs,sleeves,bw,2,sleefs,sleeves,bw,2
319,571,edicate,educate,bw,1,edicate,educate,bw,1
320,573,plesant,pleasant,ar,1,plesant,pleasant,ar,1
321,575,inbitations,invitations,aa,1,inbitations,invitations,aa,1
322,576,inbite,invite,aa,1,inbite,invite,aa,1
323,578,kerriage,carriage,aa,2,kerriage,carriage,aa,2
324,581,persekuted,persecuted,bw,1,persekuted,persecuted,bw,1
325,583,'e'se'f,himself,aa,4,'e'se'f,himself,aa,4
326,584,'nquired,inquired,aa,1,'nquired,inquired,aa,1
327,585,'member,remember,bw,2,'member,remember,bw,2
328,586,mod'n,modern,bw,2,mod'n,modern,bw,2
329,587,boem,poem,de,1,boem,poem,de,1
330,589,apove,above,de,1,apove,above,de,1
331,593,tailyors,tailors,ar,1,tailyors,tailors,ar,1
332,595,trushts,trusts,ga,1,trushts,trusts,ga,1
333,597,sonne,son,ar,2,sonne,son,ar,2
334,599,enterin,entering,bw,1,enterin,entering,bw,1
335,601,keepa,keeps,it,1,keepa,keeps,it,1
336,603,kouldn't,couldn't,bw,1,kouldn't,couldn't,bw,1
337,604,kalling,calling,bw,1,kalling,calling,bw,1
338,609,principul,principal,bw,1,principul,principal,bw,1
339,614,'deed,indeed,aa,2,'deed,indeed,aa,2
340,615,bu'sts,bursts,bw,1,bu'sts,bursts,bw,1
341,616,pararagom,paragon,ga,3,pararagom,paragon,ga,3
342,617,returnin,returning,bw,1,returnin,returning,bw,1
343,621,heav'nly,heavenly,ar,1,heav'nly,heavenly,ar,1
344,622,challengin',challenging,bw,1,challengin',challenging,bw,1
345,623,'mused,amused,aa,1,'mused,amused,aa,1
346,624,plannin',planning,bw,1,plannin',planning,bw,1
347,625,'cause,because,bw,2,'cause,because,bw,2
348,626,'tis,it is,bw,2,'tis,it is,bw,2
349,627,phwere,where,ga,2,phwere,where,ga,2
350,628,morro',morrow,bw,1,morro',morrow,bw,1
351,630,snuggin',snugging,bw,1,snuggin',snugging,bw,1
352,631,'piscopals,episcopals,bw,1,'piscopals,episcopals,bw,1
353,632,'piscopal,episcopal,bw,1,'piscopal,episcopal,bw,1
354,633,'piscopal,episcopal,bw,1,'piscopal,episcopal,bw,1
355,637,boddied,bodied,bw,1,boddied,bodied,bw,1
356,638,dressin,dressing,bw,1,dressin,dressing,bw,1
357,640,rhoundt,round,de,2,rhoundt,round,de,2
358,641,livelier'n,livlier than,bw,5,livelier'n,livlier than,bw,5
359,643,tiz,it is,bw,3,tiz,it is,bw,3
360,644,peacefuller,peaceful,bw,3,peacefuller,peaceful,bw,3
361,648,sawin,sawing,ga,1,sawin,sawing,ga,1
362,649,mustaff,moustache,aa,4,mustaff,moustache,aa,4
363,650,t'ings,things,na,1,t'ings,things,na,1
364,651,shipp'd,shipped,bw,1,shipp'd,shipped,bw,1
365,654,edsackly,exactly,aa,3,edsackly,exactly,aa,3
366,656,aour,our,bw,1,aour,our,bw,1
367,659,breakfest,breakfast,de,1,breakfest,breakfast,de,1
368,660,shuperior,superior,ga,1,shuperior,superior,ga,1
369,663,'pon,upon,ws,1,'pon,upon,ws,1
370,664,dragum,dragon,aa,2,dragum,dragon,aa,2
371,666,sassagis,sausages,bw,2,sassagis,sausages,bw,2
372,667,bisskit,biscuit,bw,2,bisskit,biscuit,bw,2
373,668,kups,cups,bw,1,kups,cups,bw,1
374,669,rhye,rye,bw,1,rhye,rye,bw,1
375,670,coffe,coffee,bw,1,coffe,coffee,bw,1
376,671,'pears,appears,aa,2,'pears,appears,aa,2
377,672,recipercates,reciprocate,bw,3,recipercates,reciprocate,bw,3
378,674,shinin',shining,bw,1,shinin',shining,bw,1
379,677,crammin',cramming,aa,1,crammin',cramming,aa,1
380,681,promisest,promise,ar,2,promisest,promise,ar,2
381,682,rev'rently,reverently,ar,1,rev'rently,reverently,ar,1
382,683,expekting,expecting,bw,1,expekting,expecting,bw,1
383,684,tudstools,toadstools,bw,2,tudstools,toadstools,bw,2
384,685,heah,hear,aa,1,heah,hear,aa,1
385,686,konsent,consent,bw,1,konsent,consent,bw,1
386,687,suppozed,supposed,bw,1,suppozed,supposed,bw,1
387,689,akording,according,bw,2,akording,according,bw,2
388,690,vendin,vending,bw,1,vendin,vending,bw,1
389,691,'erse'f,herself,aa,2,'erse'f,herself,aa,2
390,694,'servatory,observatory,aa,2,'servatory,observatory,aa,2
391,698,heasier,easier,br,1,heasier,easier,br,1
392,699,percisely,precisely,bw,2,percisely,precisely,bw,2
393,702,'bout,about,aa,1,'bout,about,aa,1
394,710,stir'p,stirrup,aa,2,stir'p,stirrup,aa,2
395,711,kaz,because,aa,6,kaz,because,aa,6
396,713,'deed,indeed,bw,2,'deed,indeed,bw,2
397,714,apparell,apparel,ar,1,apparell,apparel,ar,1
398,716,kompell,compel,bw,2,kompell,compel,bw,2
399,720,hoof'd,hoofed,ar,1,hoof'd,hoofed,ar,1
400,722,commodoor,commodore,cr,2,commodoor,commodore,cr,2
401,724,changin',changing,bw,1,changin',changing,bw,1
402,729,arival,arrival,aa,1,arival,arrival,aa,1
403,730,motion'd,motioned,ar,1,motion'd,motioned,ar,1
404,732,arternoon,afternoon,aa,1,arternoon,afternoon,aa,1
405,733,wherivir,wherever,ga,2,wherivir,wherever,ga,2
406,735,sayin',saying,aa,1,sayin',saying,aa,1
407,737,stattoo,statue,bw,3,stattoo,statue,bw,3
408,739,jubiliant,jubilant,ca,1,jubiliant,jubilant,ca,1
409,740,capabel,capable,bw,2,capabel,capable,bw,2
410,743,lazyin',lazying,bw,1,lazyin',lazying,bw,1
411,746,dahkies,darkies,aa,1,dahkies,darkies,aa,1
412,747,aweel,well,ga,2,aweel,well,ga,2
413,749,conspickius,conspicuous,bw,2,conspickius,conspicuous,bw,2
414,750,'neath,beneath,ar,2,'neath,beneath,ar,2
415,751,hothers,others,br,1,hothers,others,br,1
416,758,unquell'd,unquelled,ar,1,unquell'd,unquelled,ar,1
417,759,peaudifool,beautiful,de,4,peaudifool,beautiful,de,4
418,764,earnin',earning,bw,1,earnin',earning,bw,1
419,767,deceivest,deceive,ar,2,deceivest,deceive,ar,2
420,768,pehsehveh,preserver,ws,4,pehsehveh,preserver,ws,4
421,769,onintentional,unintentionally,bw,3,onintentional,unintentionally,bw,3
422,771,'cause,because,ch,2,'cause,because,ch,2
423,773,ba'm,balm,bw,1,ba'm,balm,bw,1
424,774,'n',and,bw,2,'n',and,bw,2
425,775,'gainst,against,ar,1,'gainst,against,ar,1
426,776,preceed,precede,ar,2,preceed,precede,ar,2
427,777,stroaks,strokes,ar,2,stroaks,strokes,ar,2
428,779,clencht,clenched,bw,2,clencht,clenched,bw,2
429,780,appollygies,apologies,ga,3,appollygies,apologies,ga,3
430,781,foldeth,folds,ar,3,foldeth,folds,ar,3
431,782,millionar,millionaire,bw,2,millionar,millionaire,bw,2
432,785,fodgy,foggy,de,1,fodgy,foggy,de,1
433,786,drainin',draining,bw,1,drainin',draining,bw,1
434,787,omilybuses,omnibuses,ch,3,omilybuses,omnibuses,ch,3
435,790,'abitchual,habitual,br,3,'abitchual,habitual,br,3
436,793,exper'ence,experience,bw,1,exper'ence,experience,bw,1
437,795,protecter,protector,bw,1,protecter,protector,bw,1
438,796,chasten'd,chastened,ar,1,chasten'd,chastened,ar,1
439,797,cloudin',clouding,bw,1,cloudin',clouding,bw,1
440,798,ratha,rather,ws,2,ratha,rather,ws,2
441,804,phalse,false,bw,2,phalse,false,bw,2
442,807,fiftee,fifty,cn,2,fiftee,fifty,cn,2
443,808,tlousand,thousand,cn,1,tlousand,thousand,cn,1
444,810,vrom,from,de,1,vrom,from,de,1
445,811,'dat,that,aa,2,'dat,that,aa,2
446,815,raje,rage,bw,1,raje,rage,bw,1
447,817,aplauded,applauded,ar,1,aplauded,applauded,ar,1
448,818,'e,he,aa,1,'e,he,aa,1
449,819,o'erlook,overlook,ar,1,o'erlook,overlook,ar,1
450,822,contentet,content,yd,2,contentet,content,yd,2
451,823,contentet,content,yd,2,contentet,content,yd,2
452,825,debbel,devil,aa,3,debbel,devil,aa,3
453,826,'tis,it is,ar,2,'tis,it is,ar,2
454,830,resolvin',resolving,bw,1,resolvin',resolving,bw,1
455,832,thartofore,theretofore,bw,2,thartofore,theretofore,bw,2
456,833,tharabouts,thereabouts,bw,2,tharabouts,thereabouts,bw,2
457,834,niggar,nigger,bw,1,niggar,nigger,bw,1
458,835,feahful,fearful,aa,1,feahful,fearful,aa,1
459,838,lanquid,languid,ar,1,lanquid,languid,ar,1
460,839,oi've,i've,ga,1,oi've,i've,ga,1
461,840,imagin'st,imagine,ar,3,imagin'st,imagine,ar,3
462,841,kapable,capable,cj,1,kapable,capable,cj,1
463,842,mersyful,mercyful,cj,1,mersyful,mercyful,cj,1
464,843,'round,around,na,1,'round,around,na,1
465,844,hankerin,hankering,bw,1,hankerin,hankering,bw,1
466,847,embarquation,embarkation,ar,2,embarquation,embarkation,ar,2
467,854,possibilty,possibility,de,1,possibilty,possibility,de,1
468,856,scaldin',scalding,aa,1,scaldin',scalding,aa,1
469,857,mean'st,mean,ar,3,mean'st,mean,ar,3
470,858,bolicemans,policemen,de,3,bolicemans,policemen,de,3
471,859,owanges,oranges,ch,1,owanges,oranges,ch,1
472,860,relaxashun,relaxation,bw,3,relaxashun,relaxation,bw,3
473,861,shoot'im,shoot him,ga,2,shoot'im,shoot him,ga,2
474,862,interlects,intellects,bw,1,interlects,intellects,bw,1
475,863,coollike,coolly,bw,3,coollike,coolly,bw,3
476,866,cropt,cropped,ar,3,cropt,cropped,ar,3
477,867,o'board,overboard,aa,3,o'board,overboard,aa,3
478,869,runnin',running,bw,1,runnin',running,bw,1
479,870,magke,make,de,1,magke,make,de,1
480,872,rickord,record,bw,2,rickord,record,bw,2
481,873,'gainst,against,ar,1,'gainst,against,ar,1
482,875,umbril,umbrella,aa,3,umbril,umbrella,aa,3
483,878,sta'tin',starting,aa,2,sta'tin',starting,aa,2
484,879,conterive,contrive,bw,1,conterive,contrive,bw,1
485,880,tol'ated,tolerated,bw,2,tol'ated,tolerated,bw,2
486,883,forgett'n',forgetting,aa,2,forgett'n',forgetting,aa,2
487,884,votin',voting,bw,1,votin',voting,bw,1
488,889,corkus,caucus,bw,3,corkus,caucus,bw,3
489,890,receptercles,receptacles,bw,2,receptercles,receptacles,bw,2
490,892,'twill,it will,ar,2,'twill,it will,ar,2
491,893,interferin,interfering,bw,1,interferin,interfering,bw,1
492,895,'vell,well,de,2,'vell,well,de,2
493,898,rifflin',riffling,bw,1,rifflin',riffling,bw,1
494,903,sto'en,stolen,ga,1,sto'en,stolen,ga,1
495,905,'e,he,aa,1,'e,he,aa,1
496,907,'cause,because,bw,2,'cause,because,bw,2
497,908,overwhelmin,overwhelming,bw,1,overwhelmin,overwhelming,bw,1
498,912,faforite,favorite,fr,1,faforite,favorite,fr,1
499,913,t'ere,there,aa,1,t'ere,there,aa,1
500,917,ranne,ran,ar,2,ranne,ran,ar,2
501,918,lobser,lobster,bw,1,lobser,lobster,bw,1
502,920,thramping,tramping,ga,1,thramping,tramping,ga,1
503,921,pitty,pity,ch,1,pitty,pity,ch,1
504,922,pitty,pity,ch,1,pitty,pity,ch,1
505,923,for'ard,forward,bw,1,for'ard,forward,bw,1
506,927,thi'teen,thirteen,bw,1,thi'teen,thirteen,bw,1
507,928,fou'teen,fourteen,bw,1,fou'teen,fourteen,bw,1
508,929,sadvadges,savages,bw,2,sadvadges,savages,bw,2
509,930,'fects,effects,aa,2,'fects,effects,aa,2
510,933,effex,effects,bw,3,effex,effects,bw,3
511,934,quothed,quoted,ar,1,quothed,quoted,ar,1
512,936,we'se,we are,aa,3,we'se,we are,aa,3
513,938,mysell,myself,ga,1,mysell,myself,ga,1
514,939,plan'ations,plantations,aa,1,plan'ations,plantations,aa,1
515,942,paralyzin',paralyzing,bw,1,paralyzin',paralyzing,bw,1
516,944,headwaita,headwaiter,ws,2,headwaita,headwaiter,ws,2
517,945,ebber,ever,aa,2,ebber,ever,aa,2
518,952,meddlins,meddling,aa,1,meddlins,meddling,aa,1
519,953,canew,canoe,bw,2,canew,canoe,bw,2
520,956,theysevs,themselves,aa,3,theysevs,themselves,aa,3
521,958,ritten,written,bw,1,ritten,written,bw,1
522,959,nozes,noses,bw,1,nozes,noses,bw,1
523,961,viktorys,victories,bw,3,viktorys,victories,bw,3
524,962,svvorn,sworn,ar,2,svvorn,sworn,ar,2
525,964,knoweledge,knowledge,bw,1,knoweledge,knowledge,bw,1
526,965,vintaging,vinting,ar,2,vintaging,vinting,ar,2
527,966,'ruption,interruption,aa,5,'ruption,interruption,aa,5
528,969,'plexity,perplexity,aa,3,'plexity,perplexity,aa,3
529,970,plentie,plenty,cn,2,plentie,plenty,cn,2
530,971,measure'd,measured,ar,1,measure'd,measured,ar,1
531,972,domestik,domestic,bw,1,domestik,domestic,bw,1
532,974,carryins,carryings,de,1,carryins,carryings,de,1
533,975,bolicemen,policemen,de,1,bolicemen,policemen,de,1
534,976,shtern,stern,de,1,shtern,stern,de,1
535,977,honnaw,honor,ic,3,honnaw,honor,ic,3
536,979,ban'ful,handful,cj,2,ban'ful,handful,cj,2
537,980,some'un,someone,bw,3,some'un,someone,bw,3
538,982,wazh,was,bw,2,wazh,was,bw,2
539,983,apared,appeared,ar,2,apared,appeared,ar,2
540,985,tinkin',thinking,de,2,tinkin',thinking,de,2
541,988,huzzies,hussies,ar,2,huzzies,hussies,ar,2
542,991,shtrivin',striving,ga,2,shtrivin',striving,ga,2
543,996,braws,bras,ga,1,braws,bras,ga,1
544,998,stoopin',stooping,aa,1,stoopin',stooping,aa,1
545,1001,lettas,letters,ws,2,lettas,letters,ws,2
546,1005,attemptin',attempting,bw,1,attemptin',attempting,bw,1
547,1006,laporing,laboring,de,1,laporing,laboring,de,1
548,1007,eferywhere,everywhere,de,1,eferywhere,everywhere,de,1
549,1008,pick'n',picking,bw,2,pick'n',picking,bw,2
550,1009,blast'n',blasting,bw,2,blast'n',blasting,bw,2
551,1010,yeou'll,you will,bw,4,yeou'll,you will,bw,4
552,1011,fidgit,fidget,bw,1,fidgit,fidget,bw,1
553,1012,conipshun,conniption,bw,4,conipshun,conniption,bw,4
554,1013,holpin',helping,aa,2,holpin',helping,aa,2
555,1015,'piscopal,episcopal,bw,1,'piscopal,episcopal,bw,1
556,1016,argufyin',arguing,bw,3,argufyin',arguing,bw,3
557,1018,dancin',dancing,bw,1,dancin',dancing,bw,1
558,1019,'round,around,ar,1,'round,around,ar,1
559,1022,rumplin',rumpling,ny,1,rumplin',rumpling,ny,1
560,1024,waying,weighing,bw,4,waying,weighing,bw,4
561,1025,jintly,jointly,bw,1,jintly,jointly,bw,1
562,1026,soldat,soldier,fr,3,soldat,soldier,fr,3
563,1028,allees,alleys,ar,1,allees,alleys,ar,1
564,1029,walable,salable,aa,1,walable,salable,aa,1
565,1030,trinked,drank,de,4,trinked,drank,de,4
566,1031,shpend,spend,de,1,shpend,spend,de,1
567,1032,tantzin,dancing,de,4,tantzin,dancing,de,4
568,1033,'fuses,refuse,aa,3,'fuses,refuse,aa,3
569,1035,le'me,let me,aa,2,le'me,let me,aa,2
570,1037,hax,ask,br,3,hax,ask,br,3
571,1041,shede,she'd,aa,2,shede,she'd,aa,2
572,1042,kompare,compare,bw,1,kompare,compare,bw,1
573,1044,colo',color,ws,1,colo',color,ws,1
574,1046,discountin',discounting,bw,1,discountin',discounting,bw,1
575,1051,wilest,wildest,aa,1,wilest,wildest,aa,1
576,1053,'way,away,na,1,'way,away,na,1
577,1054,pollytician,politician,bw,2,pollytician,politician,bw,2
578,1055,poligamer,polygamist,bw,4,poligamer,polygamist,bw,4
579,1058,awk'ardness,awkwardness,bw,1,awk'ardness,awkwardness,bw,1
580,1059,'fi,if i was,bw,6,'fi,if i was,bw,6
581,1060,'oncet,once,ws,2,'oncet,once,ws,2
582,1062,milishy,militia,bw,3,milishy,militia,bw,3
583,1064,understandy,understand,aa,1,understandy,understand,aa,1
584,1070,'hit,it,aa,2,'hit,it,aa,2
585,1073,adrocious,atrocious,de,1,adrocious,atrocious,de,1
586,1074,vorlt,world,de,2,vorlt,world,de,2
587,1076,rescude,rescued,sh,2,rescude,rescued,sh,2
588,1077,b'i'eve,believe,aa,3,b'i'eve,believe,aa,3
589,1079,'deed,indeed,aa,2,'deed,indeed,aa,2
590,1081,ignant,ignorant,bw,2,ignant,ignorant,bw,2
591,1082,teter,teeter,ar,1,teter,teeter,ar,1
592,1086,surprizes,surprises,bw,1,surprizes,surprises,bw,1
593,1087,suddenty,suddency,bw,1,suddenty,suddency,bw,1
594,1088,hoel,hole,bw,2,hoel,hole,bw,2
595,1089,suppair,supper,fr,2,suppair,supper,fr,2
596,1091,sart'inly,certainly,bw,3,sart'inly,certainly,bw,3
597,1092,himsel',himself,ga,1,himsel',himself,ga,1
598,1093,gifaway,giveaway,bw,2,gifaway,giveaway,bw,2
599,1094,bungalo,bungalow,ar,1,bungalo,bungalow,ar,1
600,1097,yearnest,earnest,bw,1,yearnest,earnest,bw,1
601,1098,'deed,indeed,ga,2,'deed,indeed,ga,2
602,1099,cuzzins,cousins,bw,3,cuzzins,cousins,bw,3
603,1101,disturbeth,disturbs,ar,3,disturbeth,disturbs,ar,3
604,1103,track'd,tracked,ar,1,track'd,tracked,ar,1
605,1105,pecularity,peculiarity,ar,1,pecularity,peculiarity,ar,1
606,1106,'raign,arraign,bw,2,'raign,arraign,bw,2
607,1107,dtime,time,de,1,dtime,time,de,1
608,1108,dtaste,taste,de,1,dtaste,taste,de,1
609,1110,fait'less,faithless,du,1,fait'less,faithless,du,1
610,1111,refleck,reflect,bw,1,refleck,reflect,bw,1
611,1112,atthributes,attributes,ga,1,atthributes,attributes,ga,1
612,1113,atthributes,attributes,ga,1,atthributes,attributes,ga,1
613,1114,thruly,truly,ga,1,thruly,truly,ga,1
614,1116,magnanimeetee,magnanimity,ga,4,magnanimeetee,magnanimity,ga,4
615,1117,funnies',funniest,ny,1,funnies',funniest,ny,1
616,1118,t'ing,thing,ny,1,t'ing,thing,ny,1
617,1119,constitewshuns,constitutions,bw,5,constitewshuns,constitutions,bw,5
618,1126,bernightedness,benightedness,bw,1,bernightedness,benightedness,bw,1
619,1128,smott,smote,ar,1,smott,smote,ar,1
620,1131,eberlastn',everlasting,aa,3,eberlastn',everlasting,aa,3
621,1133,back'ard,backward,bw,1,back'ard,backward,bw,1
622,1134,'twould,it would,bw,2,'twould,it would,bw,2
623,1135,betroth'd,betrothed,ar,1,betroth'd,betrothed,ar,1
624,1136,thisyere,this here,aa,2,thisyere,this here,aa,2
625,1138,pinted,pointed,bw,1,pinted,pointed,bw,1
626,1145,'fernally,infernal,aa,4,'fernally,infernal,aa,4
627,1148,childens,children,de,2,childens,children,de,2
628,1149,roozter,rooster,de,1,roozter,rooster,de,1
629,1150,fauts,faults,ga,1,fauts,faults,ga,1
630,1153,ofter,often,ws,1,ofter,often,ws,1
631,1154,shure,sure,bw,1,shure,sure,bw,1
632,1156,tuf,tough,ga,3,tuf,tough,ga,3
633,1157,oonderstandin,understanding,de,3,oonderstandin,understanding,de,3
634,1159,weighin',weighing,ga,1,weighin',weighing,ga,1
635,1161,partickle,particle,bw,1,partickle,particle,bw,1
636,1162,immotality,immortality,bw,1,immotality,immortality,bw,1
637,1163,figgured,figured,bw,1,figgured,figured,bw,1
638,1164,phunneral,funeral,bw,3,phunneral,funeral,bw,3
639,1170,plooms,blooms,de,1,plooms,blooms,de,1
640,1171,'lectioneering,electioneering,br,1,'lectioneering,electioneering,br,1
641,1173,plentie,plenty,ar,2,plentie,plenty,ar,2
642,1174,firres,firs,ar,2,firres,firs,ar,2
643,1175,drap'd,draped,ar,1,drap'd,draped,ar,1
644,1176,reposin',reposing,bw,1,reposin',reposing,bw,1
645,1178,'ere,here,bw,1,'ere,here,bw,1
646,1182,'piscopal,episcopal,aa,1,'piscopal,episcopal,aa,1
647,1183,whackin',whacking,bw,1,whackin',whacking,bw,1
648,1186,thorer,thorough,bw,4,thorer,thorough,bw,4
649,1187,getten,getting,bw,2,getten,getting,bw,2
650,1190,howm,how,br,1,howm,how,br,1
651,1191,onnatural,unnatural,bw,1,onnatural,unnatural,bw,1
652,1193,brandishin,brandishing,bw,1,brandishin,brandishing,bw,1
653,1194,harmy,army,bw,1,harmy,army,bw,1
654,1195,rebellin,rebelling,bw,1,rebellin,rebelling,bw,1
655,1197,offercers,officers,aa,2,offercers,officers,aa,2
656,1200,crampt,cramped,ar,2,crampt,cramped,ar,2
657,1202,sacerd,sacred,bw,2,sacerd,sacred,bw,2
658,1203,rickonciled,reconciled,bw,2,rickonciled,reconciled,bw,2
659,1204,'twill,it will,ar,2,'twill,it will,ar,2
660,1205,aftervards,afterwards,de,1,aftervards,afterwards,de,1
661,1206,conwinced,convinced,de,1,conwinced,convinced,de,1
662,1207,elasped,elapsed,ar,2,elasped,elapsed,ar,2
663,1210,licket,licked,ga,1,licket,licked,ga,1
664,1211,fulfillin',fulfilling,bw,1,fulfillin',fulfilling,bw,1
665,1213,victor'ous,victorious,bw,1,victor'ous,victorious,bw,1
666,1214,honnable,honorable,bw,2,honnable,honorable,bw,2
667,1215,wentest,went,ar,3,wentest,went,ar,3
668,1216,'neath,beneath,ar,2,'neath,beneath,ar,2
669,1217,confederatin',confederating,bw,1,confederatin',confederating,bw,1
670,1218,bandin',banding,bw,1,bandin',banding,bw,1
671,1221,'pears,appears,bw,2,'pears,appears,bw,2
672,1222,uttereth,utters,ar,3,uttereth,utters,ar,3
673,1225,'neath,beneath,ar,2,'neath,beneath,ar,2
674,1226,do'yard,dooryard,bw,2,do'yard,dooryard,bw,2
675,1227,saing,saying,bw,1,saing,saying,bw,1
676,1230,howeber,however,aa,1,howeber,however,aa,1
677,1233,that'n,that one,bw,3,that'n,that one,bw,3
678,1234,declinin',declining,bw,1,declinin',declining,bw,1
679,1242,eahly,early,ws,1,eahly,early,ws,1
680,1243,peskilly,peskily,bw,1,peskilly,peskily,bw,1
681,1244,waitin',waiting,bw,1,waitin',waiting,bw,1
682,1245,sabby,savvy,aa,2,sabby,savvy,aa,2
683,1248,'tis,it is,bw,2,'tis,it is,bw,2
684,1249,milliun,million,bw,1,milliun,million,bw,1
685,1252,a'ways,always,bw,1,a'ways,always,bw,1
686,1253,musthard,mustard,ga,1,musthard,mustard,ga,1
687,1254,sthriped,striped,ga,1,sthriped,striped,ga,1
688,1255,an'',and,aa,2,an'',and,aa,2
689,1256,swottuated,situated,aa,3,swottuated,situated,aa,3
690,1257,prounce,pounce,bw,1,prounce,pounce,bw,1
691,1258,ev'n,even,ar,1,ev'n,even,ar,1
692,1259,jeoparded,jeopardied,ar,1,jeoparded,jeopardied,ar,1
693,1263,arrouse,arouse,ar,1,arrouse,arouse,ar,1
694,1269,abscondin',absconding,bw,1,abscondin',absconding,bw,1
695,1271,'gad,egad,bw,1,'gad,egad,bw,1
696,1272,'xcitement,excitement,bw,1,'xcitement,excitement,bw,1
697,1273,wrich,rich,bw,1,wrich,rich,bw,1
698,1274,'eads,heads,br,1,'eads,heads,br,1
699,1278,'wery,very,br,2,'wery,very,br,2
700,1280,'fraid,afraid,aa,1,'fraid,afraid,aa,1
701,1283,dishevell'd,disheveled,ar,2,dishevell'd,disheveled,ar,2
702,1284,'neath,beneath,ar,2,'neath,beneath,ar,2
703,1285,maybes,maybe,na,1,maybes,maybe,na,1
704,1287,deefiance,defiance,bw,1,deefiance,defiance,bw,1
705,1288,erristocracy,aristocracy,bw,2,erristocracy,aristocracy,bw,2
706,1290,lodin,loading,bw,2,lodin,loading,bw,2
707,1291,dannymite,dynamite,bw,3,dannymite,dynamite,bw,3
708,1293,heeted,heated,bw,1,heeted,heated,bw,1
709,1294,slumbereth,slumbers,ar,3,slumbereth,slumbers,ar,3
710,1296,torturest,torture,ar,2,torturest,torture,ar,2
711,1297,holped,helped,bw,1,holped,helped,bw,1
712,1299,noo,now,br,1,noo,now,br,1
713,1301,oopon,upon,de,2,oopon,upon,de,2
714,1302,pranches,branches,de,1,pranches,branches,de,1
715,1303,pird,bird,de,1,pird,bird,de,1
716,1304,shdrain,strain,de,2,shdrain,strain,de,2
717,1306,beca'se,because,aa,1,beca'se,because,aa,1
718,1309,po',poor,aa,2,po',poor,aa,2
719,1310,bes',best,aa,1,bes',best,aa,1
720,1311,turmoyles,turmoils,ar,2,turmoyles,turmoils,ar,2
721,1312,plase,please,ga,1,plase,please,ga,1
722,1314,hatcht,hatched,ar,2,hatcht,hatched,ar,2
723,1315,nurst,nursed,ar,2,nurst,nursed,ar,2
724,1317,onraasonable,unreasonable,bw,2,onraasonable,unreasonable,bw,2
725,1318,borderin',bordering,bw,1,borderin',bordering,bw,1
726,1320,asmy,asthma,bw,3,asmy,asthma,bw,3
727,1322,occupyin',occupying,bw,1,occupyin',occupying,bw,1
728,1324,ockipation,occupation,aa,2,ockipation,occupation,aa,2
729,1325,'pears,appears,bw,2,'pears,appears,bw,2
730,1328,akrc,acre,bw,2,akrc,acre,bw,2
731,1329,'ere,here,bw,1,'ere,here,bw,1
732,1330,landin',landing,bw,1,landin',landing,bw,1
733,1331,preachin',preaching,bw,1,preachin',preaching,bw,1
734,1337,onknowingly,unknowlingly,bw,2,onknowingly,unknowlingly,bw,2
735,1338,precip'tated,precipitated,bw,1,precip'tated,precipitated,bw,1
736,1340,landlo'd,landlord,aa,1,landlo'd,landlord,aa,1
737,1344,pazsed,passed,bw,1,pazsed,passed,bw,1
738,1345,y'ung,young,aa,1,y'ung,young,aa,1
739,1347,dirgested,digested,bw,1,dirgested,digested,bw,1
740,1348,predictin',predicting,bw,1,predictin',predicting,bw,1
741,1349,deelineation,delineation,bw,1,deelineation,delineation,bw,1
742,1350,'a'ppy,happy,fr,2,'a'ppy,happy,fr,2
743,1351,grabblin',grabbling,aa,1,grabblin',grabbling,aa,1
744,1353,coundry,country,de,1,coundry,country,de,1
745,1354,von'd,won't,de,2,von'd,won't,de,2
746,1360,aftawa'ds,afterwards,ws,3,aftawa'ds,afterwards,ws,3
747,1362,suspiciouses',suspiciousest,aa,1,suspiciouses',suspiciousest,aa,1
748,1363,ag'ins',against,aa,2,ag'ins',against,aa,2
749,1364,ujual,usual,aa,1,ujual,usual,aa,1
750,1366,p'litical,political,aa,1,p'litical,political,aa,1
751,1369,positiffly,positively,bw,2,positiffly,positively,bw,2
752,1370,mutterest,mutter,ar,3,mutterest,mutter,ar,3
753,1371,wringest,wring,ar,3,wringest,wring,ar,3
754,1372,yourse'f,yourself,bw,1,yourse'f,yourself,bw,1
755,1377,onclasped,unclasped,bw,1,onclasped,unclasped,bw,1
756,1378,pooerile,poorly,bw,3,pooerile,poorly,bw,3
757,1380,b'leve,believe,ch,2,b'leve,believe,ch,2
758,1382,sor'y,sorry,sw,1,sor'y,sorry,sw,1
759,1385,shneeze,sneeze,de,1,shneeze,sneeze,de,1
760,1388,'afeared,afraid,bw,4,'afeared,afraid,bw,4
761,1390,snoopin',snooping,bw,1,snoopin',snooping,bw,1
762,1394,aind't,ain't,bw,1,aind't,ain't,bw,1
763,1396,dispar'in',despairing,bw,4,dispar'in',despairing,bw,4
764,1397,gougin',gouging,bw,1,gougin',gouging,bw,1
765,1403,neghbors,neighbors,bw,1,neghbors,neighbors,bw,1
766,1405,strenk,strength,aa,3,strenk,strength,aa,3
767,1407,'possum,oppossum,bw,2,'possum,oppossum,bw,2
768,1408,righdt,right,de,1,righdt,right,de,1
769,1418,evanscent,evanescent,bw,1,evanscent,evanescent,bw,1
770,1424,bufferler,buffalo,bw,4,bufferler,buffalo,bw,4
771,1427,pierceth,pierces,ar,2,pierceth,pierces,ar,2
772,1428,flok,flock,bw,1,flok,flock,bw,1
773,1429,'sasinate,assassinate,aa,3,'sasinate,assassinate,aa,3
774,1430,babee,baby,ch,2,babee,baby,ch,2
775,1438,inate,innate,ar,1,inate,innate,ar,1
776,1439,eher,here,de,2,eher,here,de,2
777,1440,norate,orate,de,1,norate,orate,de,1
778,1442,prezackly,exactly,de,4,prezackly,exactly,de,4
779,1443,tisagree,disagree,de,1,tisagree,disagree,de,1
780,1444,slanganderin',slandering,de,4,slanganderin',slandering,de,4
781,1446,o'erlooking,overlooking,ar,1,o'erlooking,overlooking,ar,1
782,1447,visitahs,visitors,aa,2,visitahs,visitors,aa,2
783,1452,elekted,elected,bw,1,elekted,elected,bw,1
784,1453,onconvenient,inconvenient,bw,1,onconvenient,inconvenient,bw,1
785,1455,'dobe,adobe,bw,1,'dobe,adobe,bw,1
786,1456,pen'tentiary,penitentiary,bw,1,pen'tentiary,penitentiary,bw,1
787,1457,honoreth,honors,ar,3,honoreth,honors,ar,3
788,1460,raal,real,bw,1,raal,real,bw,1
789,1461,'dentation,indentation,bw,2,'dentation,indentation,bw,2
790,1463,answert,answered,de,2,answert,answered,de,2
791,1467,affidavid,affidavit,bw,1,affidavid,affidavit,bw,1
792,1469,pooshen,poison,ga,3,pooshen,poison,ga,3
793,1471,calculatin,calculating,bw,1,calculatin,calculating,bw,1
794,1472,sekert,secret,bw,3,sekert,secret,bw,3
795,1473,klub,club,bw,1,klub,club,bw,1
796,1474,exuberently,exuberantly,ar,1,exuberently,exuberantly,ar,1
797,1475,accordantly,accordingly,ar,2,accordantly,accordingly,ar,2
798,1477,prekarious,precarious,bw,1,prekarious,precarious,bw,1
799,1478,hereticks,heretics,bw,1,hereticks,heretics,bw,1
800,1481,homyside,homicide,bw,2,homyside,homicide,bw,2
801,1482,disrispect,disrespect,bw,1,disrispect,disrespect,bw,1
802,1486,oneasiness,uneasiness,bw,1,oneasiness,uneasiness,bw,1
803,1490,catchin',catching,bw,1,catchin',catching,bw,1
804,1491,stattews,statutes,bw,2,stattews,statutes,bw,2
805,1493,sauvagerie,savagery,ar,3,sauvagerie,savagery,ar,3
806,1494,desparate,desperate,ar,1,desparate,desperate,ar,1
807,1499,massers,masters,aa,1,massers,masters,aa,1
808,1500,brakest,break,ar,4,brakest,break,ar,4
809,1501,'cause,because,bw,2,'cause,because,bw,2
810,1503,puzzlest,puzzle,ar,2,puzzlest,puzzle,ar,2
811,1505,bakin',baking,bw,1,bakin',baking,bw,1
812,1507,trus'es,trust,aa,3,trus'es,trust,aa,3
813,1508,da'kes',darkest,aa,2,da'kes',darkest,aa,2
814,1510,mirakel,miracle,bw,3,mirakel,miracle,bw,3
815,1511,reconsiderin',reconsidering,bw,1,reconsiderin',reconsidering,bw,1
816,1515,o'erturn,overturn,ar,1,o'erturn,overturn,ar,1
817,1516,kalls,calls,bw,1,kalls,calls,bw,1
818,1517,sirkus,circus,bw,2,sirkus,circus,bw,2
819,1518,'vorce,divorce,ch,2,'vorce,divorce,ch,2
820,1519,wrongeth,wrongs,ar,3,wrongeth,wrongs,ar,3
821,1520,bediviled,bedeviled,ga,1,bediviled,bedeviled,ga,1
822,1521,retrate,retreat,ga,2,retrate,retreat,ga,2
823,1528,'roun,around,bw,2,'roun,around,bw,2
824,1532,teown,town,bw,1,teown,town,bw,1
825,1533,tiembled,trembled,ar,1,tiembled,trembled,ar,1
826,1537,gerratist,greatest,bw,3,gerratist,greatest,bw,3
827,1538,queeriosity,queerness,bw,5,queeriosity,queerness,bw,5
828,1540,insuldt,insult,de,1,insuldt,insult,de,1
829,1542,essemblance,resemblance,bw,2,essemblance,resemblance,bw,2
830,1543,mizzerable,miserable,bw,2,mizzerable,miserable,bw,2
831,1546,counterf'it,counterfeit,bw,1,counterf'it,counterfeit,bw,1
832,1548,'cept,except,aa,2,'cept,except,aa,2
833,1551,theys,there is,bw,4,theys,there is,bw,4
834,1552,punken,pumpkin,bw,3,punken,pumpkin,bw,3
835,1554,bozzom,bosom,bw,2,bozzom,bosom,bw,2
836,1555,ridiculus,ridiculous,bw,1,ridiculus,ridiculous,bw,1
837,1556,pway,pray,ch,1,pway,pray,ch,1
838,1557,grin'stone,grindstone,bw,1,grin'stone,grindstone,bw,1
839,1558,domestikate,domesticate,bw,1,domestikate,domesticate,bw,1
840,1559,akres,acres,bw,1,akres,acres,bw,1
841,1561,folget,forget,pg,1,folget,forget,pg,1
842,1565,vouldt,would,de,2,vouldt,would,de,2
843,1566,pefore,before,de,1,pefore,before,de,1
844,1567,tousand,thousand,de,1,tousand,thousand,de,1
845,1569,pehind,behind,de,1,pehind,behind,de,1
846,1571,'tis,it is,bw,2,'tis,it is,bw,2
847,1572,onquirin',inquiring,aa,2,onquirin',inquiring,aa,2
848,1574,rekorded,recorded,bw,1,rekorded,recorded,bw,1
849,1575,sekurity,security,bw,1,sekurity,security,bw,1
850,1579,westigatin',investigating,aa,4,westigatin',investigating,aa,4
851,1583,aftah,after,ws,2,aftah,after,ws,2
852,1584,aftah,after,ws,2,aftah,after,ws,2
853,1585,yeahs,years,ws,1,yeahs,years,ws,1
854,1586,yeahs,years,ws,1,yeahs,years,ws,1
855,1587,yeahs,years,ws,1,yeahs,years,ws,1
856,1589,'fessor,professor,ch,3,'fessor,professor,ch,3
857,1591,complainin,complaining,bw,1,complainin,complaining,bw,1
858,1592,testiment,testement,ch,1,testiment,testement,ch,1
859,1593,boun',bound,fr,1,boun',bound,fr,1
860,1596,heav'n,heaven,ar,1,heav'n,heaven,ar,1
861,1597,for'rard,forward,bw,2,for'rard,forward,bw,2
862,1599,comfoble,comfortable,aa,3,comfoble,comfortable,aa,3
863,1600,correspondential,correspondent,ar,3,correspondential,correspondent,ar,3
864,1602,obergrow'd,overgrown,aa,3,obergrow'd,overgrown,aa,3
865,1604,onbelievin',unbelieving,ga,2,onbelievin',unbelieving,ga,2
866,1605,tarif,tariff,bw,1,tarif,tariff,bw,1
867,1606,underneat',underneath,ga,1,underneat',underneath,ga,1
868,1607,murdherin',murdering,ga,2,murdherin',murdering,ga,2
869,1617,habbin',having,aa,3,habbin',having,aa,3
870,1618,mummied,mummified,ar,2,mummied,mummified,ar,2
871,1620,letta,letter,ws,2,letta,letter,ws,2
872,1622,warmints,varmints,bw,1,warmints,varmints,bw,1
873,1624,neebors',neighbors',bw,3,neebors',neighbors',bw,3
874,1625,kannot,cannot,bw,1,kannot,cannot,bw,1
875,1626,dranslate,translate,de,1,dranslate,translate,de,1
876,1627,fishin,fishing,bw,1,fishin,fishing,bw,1
877,1628,ditchin',ditching,bw,1,ditchin',ditching,bw,1
878,1629,'pears,appears,aa,2,'pears,appears,aa,2
879,1631,curaged,encouraged,ar,3,curaged,encouraged,ar,3
880,1632,execootioner,executioner,bw,2,execootioner,executioner,bw,2
881,1634,yarly,early,bw,1,yarly,early,bw,1
882,1636,seiz'd,seized,ar,1,seiz'd,seized,ar,1
883,1637,murd'rer,murderer,ar,1,murd'rer,murderer,ar,1
884,1640,'taters,potatoes,bw,4,'taters,potatoes,bw,4
885,1641,moybid,morbid,du,1,moybid,morbid,du,1
886,1644,dooting,doing,ga,2,dooting,doing,ga,2
887,1648,thinkin',thinking,bw,1,thinkin',thinking,bw,1
888,1650,rainin',raining,bw,1,rainin',raining,bw,1
889,1651,c'lapsed,collapsed,bw,2,c'lapsed,collapsed,bw,2
890,1653,airley,early,ga,3,airley,early,ga,3
891,1654,airley,early,ga,3,airley,early,ga,3
892,1657,sarvin,serving,ga,2,sarvin,serving,ga,2
893,1658,tow'rds,towards,ar,1,tow'rds,towards,ar,1
894,1659,blackah,blacker,aa,2,blackah,blacker,aa,2
895,1660,searcheth,searches,ar,2,searcheth,searches,ar,2
896,1661,referrest,refer,ar,4,referrest,refer,ar,4
897,1662,undastood,understood,ws,2,undastood,understood,ws,2
898,1663,'tis,it is,ga,2,'tis,it is,ga,2
899,1665,mainded,minded,ny,1,mainded,minded,ny,1
900,1666,cook'n,cooking,ny,2,cook'n,cooking,ny,2
901,1669,fill'd,filled,ar,1,fill'd,filled,ar,1
902,1670,link'd,linked,ar,1,link'd,linked,ar,1
903,1671,yeste'day,yesterday,bw,1,yeste'day,yesterday,bw,1
904,1673,dey'se,there is,aa,7,dey'se,there is,aa,7
905,1675,kanaday,canada,bw,2,kanaday,canada,bw,2
906,1677,meke,meek,ar,2,meke,meek,ar,2
907,1679,thorrybred,thoroughbred,aa,4,thorrybred,thoroughbred,aa,4
908,1681,compar',compare,bw,1,compar',compare,bw,1
909,1682,wuldn't,wouldn't,bw,1,wuldn't,wouldn't,bw,1
910,1684,allvays,always,de,2,allvays,always,de,2
911,1686,bettair,better,fr,2,bettair,better,fr,2
912,1688,campin',camping,bw,1,campin',camping,bw,1
913,1689,blustry,blustery,bw,1,blustry,blustery,bw,1
914,1691,laders,leaders,ga,1,laders,leaders,ga,1
915,1692,proposin,proposing,aa,1,proposin,proposing,aa,1
916,1693,perfectioners,perfectionists,aa,3,perfectioners,perfectionists,aa,3
917,1694,perlitest,politest,bw,2,perlitest,politest,bw,2
918,1695,conflick,conflict,bw,1,conflick,conflict,bw,1
919,1697,thlee,three,cn,1,thlee,three,cn,1
920,1700,to'rd,toward,ar,2,to'rd,toward,ar,2
921,1701,din't,didn't,bw,1,din't,didn't,bw,1
922,1702,untroof,untruth,aa,3,untroof,untruth,aa,3
923,1703,howl'd,howled,ar,1,howl'd,howled,ar,1
924,1704,heahd,heard,aa,1,heahd,heard,aa,1
925,1705,da'kness,darkness,aa,1,da'kness,darkness,aa,1
926,1708,seguence,sequence,bw,1,seguence,sequence,bw,1
927,1709,shabee,savvy,cn,4,shabee,savvy,cn,4
928,1710,soapee,soap,cn,2,soapee,soap,cn,2
929,1711,lazor,razor,cn,1,lazor,razor,cn,1
930,1712,shoul'er,shoulder,aa,1,shoul'er,shoulder,aa,1
931,1713,cutther,cutter,ga,1,cutther,cutter,ga,1
932,1714,beent,bent,ga,1,beent,bent,ga,1
933,1715,scrumtious,scrumptious,bw,1,scrumtious,scrumptious,bw,1
934,1716,favoryte,favorite,bw,1,favoryte,favorite,bw,1
935,1717,includin',including,bw,1,includin',including,bw,1
936,1718,thral,thrall,ar,1,thral,thrall,ar,1
937,1719,impos'd,imposed,ar,1,impos'd,imposed,ar,1
938,1721,opiniyuns,opinions,bw,2,opiniyuns,opinions,bw,2
939,1722,ter'ble,terrible,ny,2,ter'ble,terrible,ny,2
940,1723,disobed'ent,disobedient,ny,1,disobed'ent,disobedient,ny,1
941,1725,backin',backing,ca,1,backin',backing,ca,1
942,1726,shufflin',shuffling,ca,1,shufflin',shuffling,ca,1
943,1727,itchin',itching,ca,1,itchin',itching,ca,1
944,1730,abyssmal,abyssal,ar,1,abyssmal,abyssal,ar,1
945,1731,efficientness,efficiency,ar,5,efficientness,efficiency,ar,5
946,1732,mistah,mister,aa,2,mistah,mister,aa,2
947,1734,chloryform,chloroform,aa,1,chloryform,chloroform,aa,1
948,1735,'pears,appears,ga,2,'pears,appears,ga,2
949,1738,maulin',mauling,aa,1,maulin',mauling,aa,1
950,1740,turkentime,turpentine,aa,2,turkentime,turpentine,aa,2
951,1742,aginly,again,bw,3,aginly,again,bw,3
952,1743,oftner,often,bw,2,oftner,often,bw,2
953,1745,pervented,prevented,fr,2,pervented,prevented,fr,2
954,1746,speakin,speaking,bw,1,speakin,speaking,bw,1
955,1749,dancin,dancing,de,1,dancin,dancing,de,1
956,1751,phile,file,bw,2,phile,file,bw,2
957,1752,indicashun,indication,bw,3,indicashun,indication,bw,3
958,1753,preed,breed,du,1,preed,breed,du,1
959,1754,tetest,detest,du,1,tetest,detest,du,1
960,1755,tespise,despise,du,1,tespise,despise,du,1
961,1756,throubled,troubled,ga,1,throubled,troubled,ga,1
962,1761,habbin',having,aa,3,habbin',having,aa,3
963,1762,'tend,attend,aa,2,'tend,attend,aa,2
964,1764,appale,appeal,ga,2,appale,appeal,ga,2
965,1765,overfloweth,overflows,ar,3,overfloweth,overflows,ar,3
966,1766,sangest,sang,ar,3,sangest,sang,ar,3
967,1768,cou'd,could,ar,1,cou'd,could,ar,1
968,1770,suspectable,respectable,aa,2,suspectable,respectable,aa,2
969,1772,taggin',tagging,ny,1,taggin',tagging,ny,1
970,1776,bidst,bids,ar,1,bidst,bids,ar,1
971,1778,mouth'd,mouthed,ar,1,mouth'd,mouthed,ar,1
972,1780,lanthorns,lanterns,ar,2,lanthorns,lanterns,ar,2
973,1781,'dis,this,aa,2,'dis,this,aa,2
974,1783,speakee,speak,pi,2,speakee,speak,pi,2
975,1786,pcock,peacock,bw,2,pcock,peacock,bw,2
976,1787,miself,myself,bw,1,miself,myself,bw,1
977,1788,perserve,preserve,bw,2,perserve,preserve,bw,2
978,1789,gran'pap,grandpap,bw,1,gran'pap,grandpap,bw,1
979,1791,lonesom',lonesome,aa,1,lonesom',lonesome,aa,1
980,1792,cheereth,cheers,ar,3,cheereth,cheers,ar,3
981,1793,spaihed,spared,aa,2,spaihed,spared,aa,2
982,1795,eyedentical,identical,bw,3,eyedentical,identical,bw,3
983,1800,minsdrel,minstrel,de,1,minsdrel,minstrel,de,1
984,1801,kyar'ed,carried,aa,4,kyar'ed,carried,aa,4
985,1803,sarcumvent,circumvent,bw,2,sarcumvent,circumvent,bw,2
986,1804,whowle,whole,ca,1,whowle,whole,ca,1
987,1806,morra,morrow,ga,2,morra,morrow,ga,2
988,1811,advise'im,advise him,bw,2,advise'im,advise him,bw,2
989,1812,elekant,elegant,bw,1,elekant,elegant,bw,1
990,1813,glarin',glaring,bw,1,glarin',glaring,bw,1
991,1815,everlastin,everlasting,bw,1,everlastin,everlasting,bw,1
992,1816,clust'ring,clustering,ar,1,clust'ring,clustering,ar,1
993,1817,declayre,declare,ga,1,declayre,declare,ga,1
994,1818,wooman,woman,ga,1,wooman,woman,ga,1
995,1820,destitude,destitute,ar,1,destitude,destitute,ar,1
996,1824,'tain't,it is not,bw,5,'tain't,it is not,bw,5
997,1825,revylooshen,revolution,aa,6,revylooshen,revolution,aa,6
998,1826,int'rested,interested,bw,1,int'rested,interested,bw,1
999,1829,squabblin',squabbling,bw,1,squabblin',squabbling,bw,1
1000,1830,predijiced,prejudiced,ws,3,predijiced,prejudiced,ws,3
1001,1831,consekutiff,consecutive,bw,3,consekutiff,consecutive,bw,3
1002,1832,chain'd,chained,ar,1,chain'd,chained,ar,1
1003,1834,'taters,potatoes,aa,4,'taters,potatoes,aa,4
1004,1836,pertic'ler,particular,bw,3,pertic'ler,particular,bw,3
1005,1838,oudside,outside,pg,1,oudside,outside,pg,1
1006,1840,takest,take,ar,2,takest,take,ar,2
1007,1843,clawin',clawing,bw,1,clawin',clawing,bw,1
1008,1845,mock'ry,mockery,ar,1,mock'ry,mockery,ar,1
1009,1847,whimsikal,whimsical,bw,1,whimsikal,whimsical,bw,1
1010,1848,braken,bracken,ar,1,braken,bracken,ar,1
1011,1849,'round,around,ar,1,'round,around,ar,1
1012,1850,e'enamost,nearmost,bw,4,e'enamost,nearmost,bw,4
1013,1852,karaktah,character,ga,5,karaktah,character,ga,5
1014,1857,natyve,native,bw,1,natyve,native,bw,1
1015,1858,rigiment,regiment,bw,1,rigiment,regiment,bw,1
1016,1860,champaigne,champagne,bw,1,champaigne,champagne,bw,1
1017,1861,coblers,cobblers,bw,1,coblers,cobblers,bw,1
1018,1862,sekurely,securely,bw,1,sekurely,securely,bw,1
1019,1863,exclamed,exclaimed,bw,1,exclamed,exclaimed,bw,1
1020,1864,'cause,because,bw,2,'cause,because,bw,2
1021,1866,aboundin,abounding,bw,1,aboundin,abounding,bw,1
1022,1868,peyfectly,perfectly,ws,1,peyfectly,perfectly,ws,1
1023,1869,disheaytening,disheartening,ws,1,disheaytening,disheartening,ws,1
1024,1870,theye,there is,ws,4,theye,there is,ws,4
1025,1872,chawmed,charmed,ws,1,chawmed,charmed,ws,1
1026,1878,'bedient,obedient,bw,1,'bedient,obedient,bw,1
1027,1879,dinted,dented,ar,1,dinted,dented,ar,1
1028,1882,tow'ring,towering,ar,1,tow'ring,towering,ar,1
1029,1883,ought'nt,ought not,bw,2,ought'nt,ought not,bw,2
1030,1884,gallyvantin',galavanting,bw,3,gallyvantin',galavanting,bw,3
1031,1885,calcilation,calculation,bw,1,calcilation,calculation,bw,1
1032,1887,whitewaush,whitewash,ga,1,whitewaush,whitewash,ga,1
1033,1890,contrakt,contract,bw,1,contrakt,contract,bw,1
1034,1891,spelins,spellings,ca,2,spelins,spellings,ca,2
1035,1892,caple,capable,ca,2,caple,capable,ca,2
1036,1893,beterment,betterment,ca,1,beterment,betterment,ca,1
1037,1896,litel,little,ca,2,litel,little,ca,2
1038,1897,testymint,testament,ca,2,testymint,testament,ca,2
1039,1898,capen,captain,ca,3,capen,captain,ca,3
1040,1903,'w'en,when,aa,2,'w'en,when,aa,2
1041,1905,flourish'd,flourished,bw,1,flourish'd,flourished,bw,1
1042,1907,lor',lord,aa,1,lor',lord,aa,1
1043,1909,'yere,here,bw,2,'yere,here,bw,2
1044,1912,'tain't,it ain't,bw,2,'tain't,it ain't,bw,2
1045,1914,mawnins,mornings,aa,3,mawnins,mornings,aa,3
1046,1915,sudout'ards,side outwards,aa,4,sudout'ards,side outwards,aa,4
1047,1917,yelpin',yelping,bw,1,yelpin',yelping,bw,1
1048,1919,ra'ly,really,bw,2,ra'ly,really,bw,2
1049,1920,lookst,look,ar,2,lookst,look,ar,2
1050,1922,th'oat,throat,bw,1,th'oat,throat,bw,1
1051,1923,use't,used,bw,2,use't,used,bw,2
1052,1924,accaounts,accounts,bw,1,accaounts,accounts,bw,1
1053,1927,daaies,days,ga,3,daaies,days,ga,3
1054,1928,waai',way,ga,3,waai',way,ga,3
1055,1931,'twould,it would,ar,2,'twould,it would,ar,2
1056,1932,sackerfices,sacrifices,bw,3,sackerfices,sacrifices,bw,3
1057,1935,itleness,idleness,du,1,itleness,idleness,du,1
1058,1938,provocated,provoked,bw,3,provocated,provoked,bw,3
1059,1939,boometh,booms,ar,3,boometh,booms,ar,3
1060,1942,potates,potatoes,ar,1,potates,potatoes,ar,1
1061,1943,thow,show,bw,1,thow,show,bw,1
1062,1944,arogant,arrogant,bw,1,arogant,arrogant,bw,1
1063,1945,caniption,conniption,bw,2,caniption,conniption,bw,2
1064,1946,casheer,cashier,bw,1,casheer,cashier,bw,1
1065,1947,dress'd,dressed,bw,1,dress'd,dressed,bw,1
1066,1949,north'ard,northward,bw,1,north'ard,northward,bw,1
1067,1950,relisn,relishing,bw,3,relisn,relishing,bw,3
1068,1951,hankerchers,handkerchiefs,bw,3,hankerchers,handkerchiefs,bw,3
1069,1955,insinivation,insinuation,bw,2,insinivation,insinuation,bw,2
1070,1958,'tain't,it is not,bw,5,'tain't,it is not,bw,5
1071,1962,vife,wife,de,1,vife,wife,de,1
1072,1963,crittick,critic,bw,2,crittick,critic,bw,2
1073,1965,artill'ry,artillery,bw,1,artill'ry,artillery,bw,1
1074,1967,ca'less,careless,aa,2,ca'less,careless,aa,2
1075,1969,otherwheres,otherwhere,bw,1,otherwheres,otherwhere,bw,1
1076,1970,partna,partner,cj,2,partna,partner,cj,2
1077,1975,bettr'en,better than,ga,5,bettr'en,better than,ga,5
1078,1976,aggervate,aggravate,bw,2,aggervate,aggravate,bw,2
1079,1978,a'ter,after,bw,1,a'ter,after,bw,1
1080,1979,sowber,sober,bw,1,sowber,sober,bw,1
1081,1980,klamorous,clamorous,bw,1,klamorous,clamorous,bw,1
1082,1981,konverse,converse,bw,1,konverse,converse,bw,1
1083,1982,inglish,english,bw,1,inglish,english,bw,1
1084,1986,sinna,sinner,aa,2,sinna,sinner,aa,2
1085,1987,t'rough,through,aa,1,t'rough,through,aa,1
1086,1989,imp'lite,impolite,bw,1,imp'lite,impolite,bw,1
1087,1990,pass'em,pass them,bw,3,pass'em,pass them,bw,3
1088,1991,'bout,about,fr,1,'bout,about,fr,1
1089,1996,'tis,it is,ar,2,'tis,it is,ar,2
1090,1997,favoright,favorite,aa,3,favoright,favorite,aa,3
1091,1998,fill't,filled,ga,2,fill't,filled,ga,2
1092,2000,'ouldn't,wouldn't,ga,1,'ouldn't,wouldn't,ga,1
1093,2003,gallanthries,gallantries,ga,1,gallanthries,gallantries,ga,1
1094,2006,migh'ly,mightily,aa,2,migh'ly,mightily,aa,2
1095,2007,bercause,because,bw,1,bercause,because,bw,1
1096,2008,indercates,indicates,bw,2,indercates,indicates,bw,2
1097,2009,bewailin',bewailing,bw,1,bewailin',bewailing,bw,1
1098,2010,ironin,ironing,aa,1,ironin,ironing,aa,1
1099,2011,batroons,patroons,de,1,batroons,patroons,de,1
1100,2012,landlordts,landlords,de,1,landlordts,landlords,de,1
1101,2014,excuset,excused,de,1,excuset,excused,de,1
1102,2017,'kase,because,aa,4,'kase,because,aa,4
1103,2020,squails,squeals,ga,2,squails,squeals,ga,2
1104,2021,squail,squeal,ga,2,squail,squeal,ga,2
1105,2022,squail,squeal,ga,2,squail,squeal,ga,2
1106,2023,countefit,counterfeit,aa,2,countefit,counterfeit,aa,2
1107,2024,genewine,genuine,aa,2,genewine,genuine,aa,2
1108,2027,yearthly,earthly,bw,1,yearthly,earthly,bw,1
1109,2028,denyin,denying,bw,1,denyin,denying,bw,1
1110,2029,'cl'ar,clear,bw,2,'cl'ar,clear,bw,2
1111,2033,suppawsin,supposing,ga,3,suppawsin,supposing,ga,3
1112,2034,apparance,appearance,ga,1,apparance,appearance,ga,1
1113,2035,denouncin',denouncing,bw,1,denouncin',denouncing,bw,1
1114,2037,mankint,mankind,du,1,mankint,mankind,du,1
1115,2038,pursew,pursue,bw,2,pursew,pursue,bw,2
1116,2039,photograff,photograph,bw,2,photograff,photograph,bw,2
1117,2040,'spect,expect,ar,2,'spect,expect,ar,2
1118,2042,docielly,docilely,ar,2,docielly,docilely,ar,2
1119,2043,shedst,sheds,ar,1,shedst,sheds,ar,1
1120,2045,'e,he's,br,3,'e,he's,br,3
1121,2048,signif'cant,significant,bw,1,signif'cant,significant,bw,1
1122,2053,neckkerchief,neckerchief,bw,1,neckkerchief,neckerchief,bw,1
1123,2055,drownin',drowning,bw,1,drownin',drowning,bw,1
1124,2056,closin,closing,bw,1,closin,closing,bw,1
1125,2058,'tis,it is,br,2,'tis,it is,br,2
1126,2059,'fraid,afraid,bw,1,'fraid,afraid,bw,1
1127,2063,onmerited,unmerited,bw,1,onmerited,unmerited,bw,1
1128,2065,'twere,it were,ar,2,'twere,it were,ar,2
1129,2066,'pears,appears,bw,2,'pears,appears,bw,2
1130,2067,skribbler,scribbler,bw,1,skribbler,scribbler,bw,1
1131,2069,strenthened,strengthened,ar,1,strenthened,strengthened,ar,1
1132,2070,ither,other,bw,1,ither,other,bw,1
1133,2072,par'bles,parables,aa,1,par'bles,parables,aa,1
1134,2075,bakin',baking,aa,1,bakin',baking,aa,1
1135,2077,starbin',starving,aa,2,starbin',starving,aa,2
1136,2079,vict'als,victuals,bw,1,vict'als,victuals,bw,1
1137,2080,vot'ries,votaries,ar,1,vot'ries,votaries,ar,1
1138,2081,vulgaw,vulgar,bo,1,vulgaw,vulgar,bo,1
1139,2082,'cause,because,aa,2,'cause,because,aa,2
1140,2083,yars,years,aa,1,yars,years,aa,1
1141,2084,'bout,about,bw,1,'bout,about,bw,1
1142,2085,surgin',surging,bw,1,surgin',surging,bw,1
1143,2089,electricalness,electricity,ar,6,electricalness,electricity,ar,6
1144,2090,herd'll,herd will,bw,3,herd'll,herd will,bw,3
1145,2094,look'd,looked,ar,1,look'd,looked,ar,1
1146,2096,grin'stone,grindstone,bw,1,grin'stone,grindstone,bw,1
1147,2097,thair,there,ga,3,thair,there,ga,3
1148,2098,spinnin',spinning,aa,1,spinnin',spinning,aa,1
1149,2099,conkerin,conquering,bw,3,conkerin,conquering,bw,3
1150,2101,bringe,bring,ar,1,bringe,bring,ar,1
1151,2104,tortur,torture,bw,1,tortur,torture,bw,1
1152,2108,pepl,people,bw,2,pepl,people,bw,2
1153,2109,pepl,people,bw,2,pepl,people,bw,2
1154,2110,sh'd,should,bw,3,sh'd,should,bw,3
1155,2113,vow'd,vowed,ar,1,vow'd,vowed,ar,1
1156,2114,gawpin',gaping,bw,2,gawpin',gaping,bw,2
1157,2119,gracy,crazy,de,2,gracy,crazy,de,2
1158,2120,pekin,begin,de,2,pekin,begin,de,2
1159,2121,tictionary,dictionary,de,1,tictionary,dictionary,de,1
1160,2123,contendin',contending,bw,1,contendin',contending,bw,1
1161,2125,mont,month,ga,1,mont,month,ga,1
1162,2127,blackin',blacking,ny,1,blackin',blacking,ny,1
1163,2128,rickollecks,recollects,bw,3,rickollecks,recollects,bw,3
1164,2130,rescueth,rescues,ar,2,rescueth,rescues,ar,2
1165,2132,lurketh,lurks,ar,3,lurketh,lurks,ar,3
1166,2133,'ceptin',excepting,aa,3,'ceptin',excepting,aa,3
1167,2134,wou'dn't,wouldn't,bw,1,wou'dn't,wouldn't,bw,1
1168,2135,pertected,protected,bw,2,pertected,protected,bw,2
1169,2136,lazin',lazing,bw,1,lazin',lazing,bw,1
1170,2138,onbecoming,unbecoming,bw,1,onbecoming,unbecoming,bw,1
1171,2139,holts,holds,bw,1,holts,holds,bw,1
1172,2140,recreative,recreation,ar,2,recreative,recreation,ar,2
1173,2142,'go,ago,aa,1,'go,ago,aa,1
1174,2143,gares,cares,de,1,gares,cares,de,1
1175,2145,'neath,beneath,ar,2,'neath,beneath,ar,2
1176,2146,orficers,officers,bw,1,orficers,officers,bw,1
1177,2148,overlookin',overlooking,bw,1,overlookin',overlooking,bw,1
1178,2152,tradin',trading,bw,1,tradin',trading,bw,1
1179,2154,nailhed,nailhead,bw,1,nailhed,nailhead,bw,1
1180,2155,eendwise,endwise,aa,1,eendwise,endwise,aa,1
1181,2157,tobbaco,tobacco,bw,2,tobbaco,tobacco,bw,2
1182,2158,remarkaple,remarkable,du,1,remarkaple,remarkable,du,1
1183,2159,sount,sound,du,1,sount,sound,du,1
1184,2162,throwest,throw,ar,3,throwest,throw,ar,3
1185,2163,grateness,greatness,bw,2,grateness,greatness,bw,2
1186,2164,patroon,patron,ar,1,patroon,patron,ar,1
1187,2166,harf,half,bw,1,harf,half,bw,1
1188,2167,fotchin',fetching,aa,2,fotchin',fetching,aa,2
1189,2168,speculatin',speculating,bw,1,speculatin',speculating,bw,1
1190,2169,studyin',studying,bw,1,studyin',studying,bw,1
1191,2171,swearin',swearing,bw,1,swearin',swearing,bw,1
1192,2172,fetchin',fetching,bw,1,fetchin',fetching,bw,1
1193,2173,gladden'd,gladdened,ar,1,gladden'd,gladdened,ar,1
1194,2174,'pears,appears,ny,2,'pears,appears,ny,2
1195,2176,kooking,cooking,ga,1,kooking,cooking,ga,1
1196,2177,o'erreaching,overreaching,ar,1,o'erreaching,overreaching,ar,1
1197,2178,qua'ters,quarters,aa,1,qua'ters,quarters,aa,1
1198,2181,warny,warn you,bw,3,warny,warn you,bw,3
1199,2182,esgabe,escape,de,2,esgabe,escape,de,2
1200,2185,blo',blow,bw,1,blo',blow,bw,1
1201,2186,zere,there,fr,2,zere,there,fr,2
1202,2187,vlamin,flaming,de,2,vlamin,flaming,de,2
1203,2188,voondrous,wonderous,de,3,voondrous,wonderous,de,3
1204,2189,worlt,world,de,1,worlt,world,de,1
1205,2191,zoologickle,zoological,bw,2,zoologickle,zoological,bw,2
1206,2192,exciptin',excepting,bw,2,exciptin',excepting,bw,2
1207,2195,streth,street,ga,2,streth,street,ga,2
1208,2196,relehf,relief,ga,2,relehf,relief,ga,2
1209,2197,wedg'd,wedged,ar,1,wedg'd,wedged,ar,1
1210,2199,perillous,perilous,bw,1,perillous,perilous,bw,1
1211,2200,sanktify,sanctify,bw,1,sanktify,sanctify,bw,1
1212,2201,provokin',provoking,bw,1,provokin',provoking,bw,1
1213,2203,metcen,medicine,bw,4,metcen,medicine,bw,4
1214,2204,ga'ntlet,gauntlet,bw,1,ga'ntlet,gauntlet,bw,1
1215,2205,wisitor,visitor,bw,1,wisitor,visitor,bw,1
1216,2206,pas',past,na,1,pas',past,na,1
1217,2207,raih,rage,aa,2,raih,rage,aa,2
1218,2209,esteem'd,esteemed,ar,1,esteem'd,esteemed,ar,1
1219,2210,ockepant,occupant,bw,2,ockepant,occupant,bw,2
1220,2211,prepossessin',prepossessing,bw,1,prepossessin',prepossessing,bw,1
1221,2213,perlitical,political,bw,2,perlitical,political,bw,2
1222,2214,afther,after,ga,1,afther,after,ga,1
1223,2216,alongk,along,de,1,alongk,along,de,1
1224,2217,gonnection,connection,de,1,gonnection,connection,de,1
1225,2220,princ'pal,principal,bw,1,princ'pal,principal,bw,1
1226,2223,ha'red,haired,bw,1,ha'red,haired,bw,1
1227,2224,wid'n,with an,aa,4,wid'n,with an,aa,4
1228,2226,discussin',discussing,bw,1,discussin',discussing,bw,1
1229,2227,'e'en,even,bw,2,'e'en,even,bw,2
1230,2229,'e,he,aa,1,'e,he,aa,1
1231,2230,da'ghter,daughter,na,1,da'ghter,daughter,na,1
1232,2231,w'ars,wear,bw,2,w'ars,wear,bw,2
1233,2232,germe,germ,ar,1,germe,germ,ar,1
1234,2233,germe,germ,ar,1,germe,germ,ar,1
1235,2235,ortuh,ought to,bw,6,ortuh,ought to,bw,6
1236,2237,reckollect,recollect,bw,1,reckollect,recollect,bw,1
1237,2238,'mongst,amongst,bw,1,'mongst,amongst,bw,1
1238,2240,whatsomedeber,whatsoever,aa,4,whatsomedeber,whatsoever,aa,4
1239,2242,whippin',whipping,aa,1,whippin',whipping,aa,1
1240,2244,benev'lent,benevolent,bw,1,benev'lent,benevolent,bw,1
1241,2245,postin',posting,bw,1,postin',posting,bw,1
1242,2246,'tis,it is,bw,2,'tis,it is,bw,2
1243,2251,fly'st,fly,ar,3,fly'st,fly,ar,3
1244,2252,changin',changing,bw,1,changin',changing,bw,1
1245,2253,gweatest,greatest,ws,1,gweatest,greatest,ws,1
1246,2254,'cause,because,bw,2,'cause,because,bw,2
1247,2256,natchurly,naturally,bw,4,natchurly,naturally,bw,4
1248,2257,everythin,everything,bw,1,everythin,everything,bw,1
1249,2259,interferin',interfering,bw,1,interferin',interfering,bw,1
1250,2261,sayst,say,ar,2,sayst,say,ar,2
1251,2262,picklin',pickling,bw,1,picklin',pickling,bw,1
1252,2263,bespeeks,beseeches,aa,4,bespeeks,beseeches,aa,4
1253,2264,conveenence,convenience,aa,2,conveenence,convenience,aa,2
1254,2265,axceptabel,acceptable,bw,3,axceptabel,acceptable,bw,3
1255,2266,servises,services,bw,1,servises,services,bw,1
1256,2270,dribin,driving,aa,2,dribin,driving,aa,2
1257,2271,drame,dream,ga,2,drame,dream,ga,2
1258,2275,larnin'll,learning will,bw,5,larnin'll,learning will,bw,5
1259,2277,aisk,ask,mx,1,aisk,ask,mx,1
1260,2279,pardise,paradise,ca,1,pardise,paradise,ca,1
1261,2283,moistur'd,moistured,ar,1,moistur'd,moistured,ar,1
1262,2289,considerabal,considerably,bw,2,considerabal,considerably,bw,2
1263,2291,conwenient,convenient,de,1,conwenient,convenient,de,1
1264,2292,foreclosin',foreclosing,bw,1,foreclosin',foreclosing,bw,1
1265,2294,blagyards,blackguards,ga,3,blagyards,blackguards,ga,3
1266,2298,thrated,treated,ny,2,thrated,treated,ny,2
1267,2299,o'dination,ordination,aa,1,o'dination,ordination,aa,1
1268,2300,pursoots,pursuits,bw,2,pursoots,pursuits,bw,2
1269,2303,'member,remember,bw,2,'member,remember,bw,2
1270,2305,hauntin',haunting,aa,1,hauntin',haunting,aa,1
1271,2308,stoppd,stopped,ar,1,stoppd,stopped,ar,1
1272,2314,footshteps,footsteps,du,1,footshteps,footsteps,du,1
1273,2317,mixtur',mixture,bw,1,mixtur',mixture,bw,1
1274,2318,nessary,necessary,bw,2,nessary,necessary,bw,2
1275,2319,t'would,it would,ga,2,t'would,it would,ga,2
1276,2320,soldiehs,soldiers,ws,1,soldiehs,soldiers,ws,1
1277,2321,soldiehs,soldiers,ws,1,soldiehs,soldiers,ws,1
1278,2323,destyoying,destroying,ws,1,destyoying,destroying,ws,1
1279,2324,scenehy,scenery,ws,1,scenehy,scenery,ws,1
1280,2325,pohfit,profit,ws,2,pohfit,profit,ws,2
1281,2327,injuhy,injury,ws,1,injuhy,injury,ws,1
1282,2329,di'mond,diamond,bw,1,di'mond,diamond,bw,1
1283,2330,di'mond,diamond,bw,1,di'mond,diamond,bw,1
1284,2331,di'monds,diamonds,bw,1,di'monds,diamonds,bw,1
1285,2332,wantun',wanting,bw,2,wantun',wanting,bw,2
1286,2336,blackslider,backslider,aa,1,blackslider,backslider,aa,1
1287,2337,with'm,with him,bw,3,with'm,with him,bw,3
1288,2338,settlemen',settlement,aa,1,settlemen',settlement,aa,1
1289,2340,w'ere,where,cj,1,w'ere,where,cj,1
1290,2341,waterin',watering,cj,1,waterin',watering,cj,1
1291,2342,mendin',mending,bw,1,mendin',mending,bw,1
1292,2343,'lectricity,electricity,bw,1,'lectricity,electricity,bw,1
1293,2346,corndescended,condescended,aa,1,corndescended,condescended,aa,1
1294,2348,sign'd,signed,ar,1,sign'd,signed,ar,1
1295,2349,divertin',diverting,bw,1,divertin',diverting,bw,1
1296,2352,crisanthmum,chrysanthemum,bw,3,crisanthmum,chrysanthemum,bw,3
1297,2353,imortle,immortal,bw,3,imortle,immortal,bw,3
1298,2355,nephe,nephew,br,1,nephe,nephew,br,1
1299,2356,blindin',blinding,bw,1,blindin',blinding,bw,1
1300,2360,preach'd,preached,ar,1,preach'd,preached,ar,1
1301,2365,phools,fools,bw,2,phools,fools,bw,2
1302,2368,rok,rock,bw,1,rok,rock,bw,1
1303,2369,drifteth,drifts,ar,3,drifteth,drifts,ar,3
1304,2370,farst,fast,br,1,farst,fast,br,1
1305,2371,woik,work,yd,1,woik,work,yd,1
1306,2374,eternall,eternal,ar,1,eternall,eternal,ar,1
1307,2375,imitashun,imitation,bw,3,imitashun,imitation,bw,3
1308,2376,direkt,direct,bw,1,direkt,direct,bw,1
1309,2378,ahere,here,bw,1,ahere,here,bw,1
1310,2381,poo'ch,porch,ws,2,poo'ch,porch,ws,2
1311,2382,'lection,election,bw,1,'lection,election,bw,1
1312,2383,titings,tidings,du,1,titings,tidings,du,1
1313,2384,abbreevyated,abbreviated,bw,2,abbreevyated,abbreviated,bw,2
1314,2387,restrayned,restrained,bw,1,restrayned,restrained,bw,1
1315,2392,'ysters,oysters,aa,1,'ysters,oysters,aa,1
1316,2393,mentionin',mentioning,bw,1,mentionin',mentioning,bw,1
1317,2394,aulmanak,almanac,bw,2,aulmanak,almanac,bw,2
1318,2396,nowth,north,ws,1,nowth,north,ws,1
1319,2398,prov'dst,provides,ar,3,prov'dst,provides,ar,3
1320,2401,daihs,dares,aa,2,daihs,dares,aa,2
1321,2402,tayspoon'll,teaspoon will,ga,5,tayspoon'll,teaspoon will,ga,5
1322,2403,sparragrass,asparagus,bw,5,sparragrass,asparagus,bw,5
1323,2404,scattery,scattered,bw,2,scattery,scattered,bw,2
1324,2405,sowin',sowing,bw,1,sowin',sowing,bw,1
1325,2408,parta'en,partaken,ar,1,parta'en,partaken,ar,1
1326,2410,'splainin',explaining,bw,3,'splainin',explaining,bw,3
1327,2411,genouine,genuine,bw,1,genouine,genuine,bw,1
1328,2412,frush,thrush,aa,2,frush,thrush,aa,2
1329,2413,frush,thrush,aa,2,frush,thrush,aa,2
1330,2414,wa'ble,warble,aa,1,wa'ble,warble,aa,1
1331,2415,chinnin',chinning,bw,1,chinnin',chinning,bw,1
1332,2416,'tain't,it is not,bw,5,'tain't,it is not,bw,5
1333,2418,affa'rs,affairs,aa,1,affa'rs,affairs,aa,1
1334,2419,semetry,cemetary,bw,2,semetry,cemetary,bw,2
1335,2420,burried,buried,bw,1,burried,buried,bw,1
1336,2421,ridicooling,ridiculing,bw,2,ridicooling,ridiculing,bw,2
1337,2423,'way,away,bw,1,'way,away,bw,1
1338,2424,stold,stole,bw,1,stold,stole,bw,1
1339,2429,ginywine,genuine,bw,3,ginywine,genuine,bw,3
1340,2430,nachurlly,naturally,bw,3,nachurlly,naturally,bw,3
1341,2431,altogeder,altogether,aa,2,altogeder,altogether,aa,2
1342,2432,drownin',drowning,bw,1,drownin',drowning,bw,1
1343,2433,sord,sword,bw,1,sord,sword,bw,1
1344,2435,abolishin',abolishing,bw,1,abolishin',abolishing,bw,1
1345,2436,recollec',recollect,bw,1,recollec',recollect,bw,1
1346,2438,claw'd,clawed,ar,1,claw'd,clawed,ar,1
1347,2441,foinest,finest,ga,1,foinest,finest,ga,1
1348,2449,arsnehal,arsenal,pg,2,arsnehal,arsenal,pg,2
1349,2452,minnies,minnows,bw,2,minnies,minnows,bw,2
1350,2454,gratefuller,grateful,ar,3,gratefuller,grateful,ar,3
1351,2456,ye'th,earth,aa,3,ye'th,earth,aa,3
1352,2457,won'er,wonder,na,1,won'er,wonder,na,1
1353,2460,cos',cost,bw,1,cos',cost,bw,1
1354,2461,deown,down,bw,1,deown,down,bw,1
1355,2463,companyun,companion,bw,2,companyun,companion,bw,2
1356,2464,reclect,recollect,bw,2,reclect,recollect,bw,2
1357,2465,aristokrats,aristocrats,bw,1,aristokrats,aristocrats,bw,1
1358,2470,jurnal,journal,bw,1,jurnal,journal,bw,1
1359,2473,sarjent,sargeant,ga,2,sarjent,sargeant,ga,2
1360,2474,squanderin',squandering,bw,1,squanderin',squandering,bw,1
1361,2475,'elped,helped,au,1,'elped,helped,au,1
1362,2477,workest,work,ar,3,workest,work,ar,3
1363,2478,pethed,pathed,bw,1,pethed,pathed,bw,1
1364,2479,trispass,trespass,ga,1,trispass,trespass,ga,1
1365,2483,adzactly,exactly,bw,3,adzactly,exactly,bw,3
1366,2484,'way,away,bw,1,'way,away,bw,1
1367,2485,honesta,honesty,bw,1,honesta,honesty,bw,1
1368,2486,lanching,launching,ar,1,lanching,launching,ar,1
1369,2487,offerin,offering,bw,1,offerin,offering,bw,1
1370,2488,straddlin',straddling,bw,1,straddlin',straddling,bw,1
1371,2490,landtlort,landlord,de,2,landtlort,landlord,de,2
1372,2491,'mid,amid,ar,1,'mid,amid,ar,1
1373,2492,blenty,plenty,de,1,blenty,plenty,de,1
1374,2493,bremeditated,premeditated,de,1,bremeditated,premeditated,de,1
1375,2495,preescription,prescription,bw,1,preescription,prescription,bw,1
1376,2496,call'd,called,bw,1,call'd,called,bw,1
1377,2505,reconn'itred,reconnoitered,bw,2,reconn'itred,reconnoitered,bw,2
1378,2506,'hol',hold,aa,2,'hol',hold,aa,2
1379,2507,'marse,master,aa,4,'marse,master,aa,4
1380,2508,fergettin',forgetting,bw,2,fergettin',forgetting,bw,2
1381,2509,inkorektly,incorrectly,bw,3,inkorektly,incorrectly,bw,3
1382,2510,respektably,respectably,bw,1,respektably,respectably,bw,1
1383,2511,butys,buoys,bw,1,butys,buoys,bw,1
1384,2512,c'logne,cologne,ic,1,c'logne,cologne,ic,1
1385,2515,hono'ble,honorable,aa,2,hono'ble,honorable,aa,2
1386,2517,subburbs,suburbs,aa,1,subburbs,suburbs,aa,1
1387,2518,ri',right,ny,3,ri',right,ny,3
1388,2519,ri',right,ny,3,ri',right,ny,3
1389,2520,ri',right,ny,3,ri',right,ny,3
1390,2522,parrotts,parrots,bw,1,parrotts,parrots,bw,1
1391,2527,syllerbles,syllables,bw,2,syllerbles,syllables,bw,2
1392,2529,captings,captains,bw,2,captings,captains,bw,2
1393,2531,affectin,affecting,bw,1,affectin,affecting,bw,1
1394,2533,t'irty,thirty,ga,1,t'irty,thirty,ga,1
1395,2541,hanle,handle,ar,1,hanle,handle,ar,1
1396,2543,pahentage,parentage,ws,1,pahentage,parentage,ws,1
1397,2544,nighte,night,ar,1,nighte,night,ar,1
1398,2547,'sposing,exposing,aa,2,'sposing,exposing,aa,2
1399,2551,protegay,protege,bw,2,protegay,protege,bw,2
1400,2552,vy,why,aa,2,vy,why,aa,2
1401,2555,smutchy,smudgy,bw,3,smutchy,smudgy,bw,3
1402,2558,bloomin,blooming,de,1,bloomin,blooming,de,1
1403,2559,'bout,about,na,1,'bout,about,na,1
1404,2562,quait,quiet,ga,2,quait,quiet,ga,2
1405,2564,'good,good,aa,1,'good,good,aa,1
1406,2565,firs',first,fr,1,firs',first,fr,1
1407,2566,algebray,algebra,bw,1,algebray,algebra,bw,1
1408,2567,lynchin',lynching,bw,1,lynchin',lynching,bw,1
1409,2568,duresse,duress,ar,1,duresse,duress,ar,1
1410,2570,mitnight,midnight,de,1,mitnight,midnight,de,1
1411,2571,valls,falls,de,1,valls,falls,de,1
1412,2572,patronisin',patronizing,bw,2,patronisin',patronizing,bw,2
1413,2574,spo'ts,sports,aa,1,spo'ts,sports,aa,1
1414,2575,shinies',shiniest,aa,1,shinies',shiniest,aa,1
1415,2578,explanify,explain,aa,3,explanify,explain,aa,3
1416,2579,romancin',romancing,bw,1,romancin',romancing,bw,1
1417,2582,kackel,cackle,bw,3,kackel,cackle,bw,3
1418,2586,'case,because,aa,3,'case,because,aa,3
1419,2587,accounter,account of,bw,3,accounter,account of,bw,3
1420,2589,comytoes,comatose,bw,3,comytoes,comatose,bw,3
1421,2591,buffaloe,buffalo,bw,1,buffaloe,buffalo,bw,1
1422,2592,kill'd,killed,bw,1,kill'd,killed,bw,1
1423,2596,rackynoiterin',reconnoitering,bw,4,rackynoiterin',reconnoitering,bw,4
1424,2597,civilizashun,civilization,bw,3,civilizashun,civilization,bw,3
1425,2599,onsafe,unsafe,bw,1,onsafe,unsafe,bw,1
1426,2600,we'ze,we have,aa,4,we'ze,we have,aa,4
1427,2602,despiseth,despises,ar,2,despiseth,despises,ar,2
1428,2603,int'rest,interest,ar,1,int'rest,interest,ar,1
1429,2604,kontackt,contact,bw,2,kontackt,contact,bw,2
1430,2608,t'ousands,thousands,de,1,t'ousands,thousands,de,1
1431,2610,hea',hear,bw,1,hea',hear,bw,1
1432,2611,'pears,appears,aa,2,'pears,appears,aa,2
1433,2612,hap'en'd,happened,aa,2,hap'en'd,happened,aa,2
1434,2617,stirr'n',stirring,aa,2,stirr'n',stirring,aa,2
1435,2619,resoudin,resounding,bw,2,resoudin,resounding,bw,2
1436,2621,rhododandrum,rhododendron,bw,3,rhododandrum,rhododendron,bw,3
1437,2625,knotter,nutter,ar,2,knotter,nutter,ar,2
1438,2626,'deed,indeed,br,2,'deed,indeed,br,2
1439,2629,drivelin',driveling,bw,1,drivelin',driveling,bw,1
1440,2630,taperin',tapering,bw,1,taperin',tapering,bw,1
1441,2631,ontested,untested,bw,1,ontested,untested,bw,1
1442,2632,collectin',collecting,bw,1,collectin',collecting,bw,1
1443,2635,'pears,appears,aa,2,'pears,appears,aa,2
1444,2636,talkee,talk,aa,2,talkee,talk,aa,2
1445,2639,thruer,truer,ga,1,thruer,truer,ga,1
1446,2640,innicents,innocents,ga,1,innicents,innocents,ga,1
1447,2641,meermaid,mermaid,de,1,meermaid,mermaid,de,1
1448,2642,truliest,most truly,ar,9,truliest,most truly,ar,9
1449,2643,loosin',losing,aa,2,loosin',losing,aa,2
1450,2644,dockyments,documents,bw,2,dockyments,documents,bw,2
1451,2645,'spec',expect,bw,3,'spec',expect,bw,3
1452,2647,actedst,acted,ar,2,actedst,acted,ar,2
1453,2648,weasened,wizened,bw,3,weasened,wizened,bw,3
1454,2649,gente'mens,gentlemen,aa,3,gente'mens,gentlemen,aa,3
1455,2650,startet,started,de,1,startet,started,de,1
1456,2651,laborin',laboring,bw,1,laborin',laboring,bw,1
1457,2652,proposin',proposing,bw,1,proposin',proposing,bw,1
1458,2653,bothahed,bothered,aa,2,bothahed,bothered,aa,2
1459,2654,so're,so are,bw,2,so're,so are,bw,2
1460,2655,exstatic,ecstatic,ar,1,exstatic,ecstatic,ar,1
1461,2656,shiverin,shivering,bw,1,shiverin,shivering,bw,1
1462,2658,drummin,drumming,bw,1,drummin,drumming,bw,1
1463,2659,ho'ns,horns,aa,1,ho'ns,horns,aa,1
1464,2660,ownin',owning,bw,1,ownin',owning,bw,1
1465,2661,fyesh,fresh,ws,1,fyesh,fresh,ws,1
1466,2662,backage,package,de,1,backage,package,de,1
1467,2663,steelly,steely,ar,1,steelly,steely,ar,1
1468,2664,ennywheres,anywhere,aa,3,ennywheres,anywhere,aa,3
1469,2665,entrustin',entrusting,bw,1,entrustin',entrusting,bw,1
1470,2666,'av,have,bw,2,'av,have,bw,2
1471,2667,footin',footing,bw,1,footin',footing,bw,1
1472,2673,spieing,spying,bw,2,spieing,spying,bw,2
1473,2674,back'ards,backwards,bw,1,back'ards,backwards,bw,1
1474,2675,for'ards,forwards,bw,1,for'ards,forwards,bw,1
1475,2676,sippin,sipping,bw,1,sippin,sipping,bw,1
1476,2679,ungennerous,ungenerous,bw,1,ungennerous,ungenerous,bw,1
1477,2683,desighn,design,bw,1,desighn,design,bw,1
1478,2684,scence,since,bw,2,scence,since,bw,2
1479,2688,beggaris,beggars,ar,1,beggaris,beggars,ar,1
1480,2690,boote,boot,ar,1,boote,boot,ar,1
1481,2691,lyved,lived,ar,1,lyved,lived,ar,1
1482,2692,defaute,defeat,ar,3,defaute,defeat,ar,3
1483,2693,joye,joy,ar,1,joye,joy,ar,1
1484,2695,nevere,never,ar,1,nevere,never,ar,1
1485,2698,hy'roglyphics,hieroglyphics,bw,2,hy'roglyphics,hieroglyphics,bw,2
1486,2701,puddins,puddings,aa,1,puddins,puddings,aa,1
1487,2706,crabbin',crabbing,bw,1,crabbin',crabbing,bw,1
1488,2707,foliow'd,followed,ar,2,foliow'd,followed,ar,2
1489,2708,sollem,solemn,bw,2,sollem,solemn,bw,2
1490,2711,sopha,sofa,ar,2,sopha,sofa,ar,2
1491,2712,'glects,neglect,aa,3,'glects,neglect,aa,3
1492,2713,volunteeh,volunteer,ws,1,volunteeh,volunteer,ws,1
1493,2715,remarkabell,remarkable,bw,2,remarkabell,remarkable,bw,2
1494,2716,fitt,fit,ar,1,fitt,fit,ar,1
1495,2717,heold,hold,bw,1,heold,hold,bw,1
1496,2718,intoxikate,intoxicate,bw,1,intoxikate,intoxicate,bw,1
1497,2720,'taint,it ain't,aa,3,'taint,it ain't,aa,3
1498,2721,thankye,thank you,bw,3,thankye,thank you,bw,3
1499,2722,dese,these,aa,2,dese,these,aa,2
1500,2723,stealin',stealing,aa,1,stealin',stealing,aa,1
1501,2729,sphlit,split,aa,1,sphlit,split,aa,1
1502,2730,bruiseth,bruises,ar,2,bruiseth,bruises,ar,2
1503,2731,sheddeth,sheds,ar,4,sheddeth,sheds,ar,4
1504,2733,us'l,usual,aa,2,us'l,usual,aa,2
1505,2735,sitty,city,bw,2,sitty,city,bw,2
1506,2736,huntin',hunting,bw,1,huntin',hunting,bw,1
1507,2737,vin',wind,fr,2,vin',wind,fr,2
1508,2738,preeze,prize,ga,2,preeze,prize,ga,2
1509,2739,mooney,money,ga,1,mooney,money,ga,1
1510,2742,weel,well,ga,1,weel,well,ga,1
1511,2744,shtow,stow,ny,1,shtow,stow,ny,1
1512,2746,klimbing,climbing,bw,1,klimbing,climbing,bw,1
1513,2748,diffikilties,difficulties,aa,2,diffikilties,difficulties,aa,2
1514,2749,'sturbed,disturbed,bw,2,'sturbed,disturbed,bw,2
1515,2751,'e,we,aa,1,'e,we,aa,1
1516,2752,phooling,fooling,bw,2,phooling,fooling,bw,2
1517,2753,mollassis,molasses,bw,2,mollassis,molasses,bw,2
1518,2754,ghostises,ghosts,aa,3,ghostises,ghosts,aa,3
1519,2757,worl'ly,worldly,bw,1,worl'ly,worldly,bw,1
1520,2758,skarcity,scarcity,bw,1,skarcity,scarcity,bw,1
1521,2760,tindictive,vindictive,bw,1,tindictive,vindictive,bw,1
1522,2761,preloode,prelude,bw,2,preloode,prelude,bw,2
1523,2763,peah,appear,aa,3,peah,appear,aa,3
1524,2768,foorward,forward,bw,1,foorward,forward,bw,1
1525,2769,dawling,darling,bw,1,dawling,darling,bw,1
1526,2772,considtherin',considering,ga,3,considtherin',considering,ga,3
1527,2773,sthroke,stroke,ga,1,sthroke,stroke,ga,1
1528,2775,reformin,reforming,bw,1,reformin,reforming,bw,1
1529,2782,you'se'f,yourself,fr,2,you'se'f,yourself,fr,2
1530,2783,interrup',interrupt,aa,1,interrup',interrupt,aa,1
1531,2784,can'el,candle,aa,3,can'el,candle,aa,3
1532,2785,rishk,risk,ga,1,rishk,risk,ga,1
1533,2786,disapp'inted,disappointed,bw,1,disapp'inted,disappointed,bw,1
1534,2788,tol',told,fr,1,tol',told,fr,1
1535,2789,onboosomin',unbosoming,bw,3,onboosomin',unbosoming,bw,3
1536,2791,wilteth,wilts,bw,3,wilteth,wilts,bw,3
1537,2792,organizd,organized,ar,1,organizd,organized,ar,1
1538,2793,figgure,figure,bw,1,figgure,figure,bw,1
1539,2795,tiah,tire,aa,2,tiah,tire,aa,2
1540,2796,tiah,tire,aa,2,tiah,tire,aa,2
1541,2797,chas'd,chased,bw,1,chas'd,chased,bw,1
1542,2800,o'erdo,overdo,ar,1,o'erdo,overdo,ar,1
1543,2803,fo'th,forth,ws,1,fo'th,forth,ws,1
1544,2805,'ebrew,hebrew,fr,1,'ebrew,hebrew,fr,1
1545,2809,calerco,calico,bw,2,calerco,calico,bw,2
1546,2813,kukumber,cucumber,bw,2,kukumber,cucumber,bw,2
1547,2817,squirel,squirrel,na,1,squirel,squirrel,na,1
1548,2821,reel'd,reeled,ar,1,reel'd,reeled,ar,1
1549,2822,puls'd,pulsed,ar,1,puls'd,pulsed,ar,1
1550,2823,pierc'd,pierced,ar,1,pierc'd,pierced,ar,1
1551,2824,throbb'd,throbbed,ar,1,throbb'd,throbbed,ar,1
1552,2827,endanger'd,endangered,ar,1,endanger'd,endangered,ar,1
1553,2828,beau'ful,beautiful,ch,2,beau'ful,beautiful,ch,2
1554,2830,praps,perhaps,bw,2,praps,perhaps,bw,2
1555,2831,paceable,peaceable,bw,1,paceable,peaceable,bw,1
1556,2832,'proachin',approaching,bw,3,'proachin',approaching,bw,3
1557,2834,lowerin',lowering,bw,1,lowerin',lowering,bw,1
1558,2836,sto'y,story,aa,1,sto'y,story,aa,1
1559,2839,mehsef,myself,aa,3,mehsef,myself,aa,3
1560,2840,to'ther,the other,bw,4,to'ther,the other,bw,4
1561,2844,dat'a,that,aa,4,dat'a,that,aa,4
1562,2846,ceilin,ceiling,bw,1,ceilin,ceiling,bw,1
1563,2847,'bout,about,bw,1,'bout,about,bw,1
1564,2848,blitherin',blithering,bw,1,blitherin',blithering,bw,1
1565,2851,spongin',sponging,bw,1,spongin',sponging,bw,1
1566,2852,marryin',marrying,bw,1,marryin',marrying,bw,1
1567,2853,'ceptin',excepting,bw,3,'ceptin',excepting,bw,3
1568,2854,on'y,only,na,1,on'y,only,na,1
1569,2855,calkerlate,calculate,bw,3,calkerlate,calculate,bw,3
1570,2857,sanein',sunning,aa,3,sanein',sunning,aa,3
1571,2858,'deed,indeed,bw,2,'deed,indeed,bw,2
1572,2859,pahtners,partners,aa,1,pahtners,partners,aa,1
1573,2861,mis'rable,miserable,na,1,mis'rable,miserable,na,1
1574,2865,'neath,beneath,ar,2,'neath,beneath,ar,2
1575,2866,partenship,partnership,aa,2,partenship,partnership,aa,2
1576,2867,dispelief,disbelieve,de,3,dispelief,disbelieve,de,3
1577,2868,iz,is,de,1,iz,is,de,1
1578,2869,hummin',humming,bw,1,hummin',humming,bw,1
1579,2872,vorser,worse,de,2,vorser,worse,de,2
1580,2873,vorn,worn,de,1,vorn,worn,de,1
1581,2876,tareing,tearing,bw,2,tareing,tearing,bw,2
1582,2877,blam',blamed,bw,2,blam',blamed,bw,2
1583,2879,shedded,shed,bw,3,shedded,shed,bw,3
1584,2880,shedded,shed,bw,3,shedded,shed,bw,3
1585,2884,testifyin',testifying,bw,1,testifyin',testifying,bw,1
1586,2885,disown'st,disowned,ar,3,disown'st,disowned,ar,3
1587,2887,kollor,collar,bw,2,kollor,collar,bw,2
1588,2888,continners,continues,bw,2,continners,continues,bw,2
1589,2889,'dem,them,aa,2,'dem,them,aa,2
1590,2890,leab,leave,aa,2,leab,leave,aa,2
1591,2893,treein',treeing,bw,1,treein',treeing,bw,1
1592,2894,y'ung,young,aa,1,y'ung,young,aa,1
1593,2896,'gainst,against,ar,1,'gainst,against,ar,1
1594,2899,cyclopeedies,encyclopedias,bw,4,cyclopeedies,encyclopedias,bw,4
1595,2901,gnyaws,gnaws,aa,1,gnyaws,gnaws,aa,1
1596,2902,sartinly,certainly,bw,3,sartinly,certainly,bw,3
1597,2903,you',your,aa,1,you',your,aa,1
1598,2904,o'make,of make,bw,2,o'make,of make,bw,2
1599,2910,stompin',stomping,aa,1,stompin',stomping,aa,1
1600,2914,nurs'd,nursed,ar,1,nurs'd,nursed,ar,1
1601,2915,'fo'd,afford,aa,3,'fo'd,afford,aa,3
1602,2917,dancahs,dancers,aa,2,dancahs,dancers,aa,2
1603,2918,ownah,owner,aa,2,ownah,owner,aa,2
1604,2919,undenigeable,undeniable,ic,2,undenigeable,undeniable,ic,2
1605,2921,marv'lous,marvelous,bw,1,marv'lous,marvelous,bw,1
1606,2922,tarrypins,terrapins,aa,2,tarrypins,terrapins,aa,2
1607,2923,abasheth,abashes,ar,2,abasheth,abashes,ar,2
1608,2925,represen'tive,representative,bw,2,represen'tive,representative,bw,2
1609,2927,cha'r,chair,aa,1,cha'r,chair,aa,1
1610,2936,'pears,appears,bw,2,'pears,appears,bw,2
1611,2938,quarrelin',quarreling,ws,1,quarrelin',quarreling,ws,1
1612,2940,wo'ds,words,ws,1,wo'ds,words,ws,1
1613,2941,perfecteth,perfects,ar,3,perfecteth,perfects,ar,3
1614,2942,braggin,bragging,bw,1,braggin,bragging,bw,1
1615,2943,poultiss,poultice,bw,2,poultiss,poultice,bw,2
1616,2944,pringling,prickling,bw,2,pringling,prickling,bw,2
1617,2945,'dentified,identified,bw,1,'dentified,identified,bw,1
1618,2947,sorrowin',sorrowing,bw,1,sorrowin',sorrowing,bw,1
1619,2948,'scapes,escapes,ar,1,'scapes,escapes,ar,1
1620,2949,meddowtates,meditates,aa,3,meddowtates,meditates,aa,3
1621,2950,welcomin',welcoming,ga,1,welcomin',welcoming,ga,1
1622,2951,eclips'd,eclipsed,ar,1,eclips'd,eclipsed,ar,1
1623,2953,'tis,it is,ga,2,'tis,it is,ga,2
1624,2955,inquireth,inquires,ar,2,inquireth,inquires,ar,2
1625,2956,libaty,liberty,aa,2,libaty,liberty,aa,2
1626,2958,nachul,natural,aa,4,nachul,natural,aa,4
1627,2960,sta'ted,started,aa,1,sta'ted,started,aa,1
1628,2962,pleadest,plead,ar,3,pleadest,plead,ar,3
1629,2964,loong,long,ga,1,loong,long,ga,1
1630,2967,stoory,story,ga,1,stoory,story,ga,1
1631,2969,toold,told,ga,1,toold,told,ga,1
1632,2970,mysel,myself,ga,1,mysel,myself,ga,1
1633,2972,widin,within,ga,2,widin,within,ga,2
1634,2973,plaisant,pleasant,fr,2,plaisant,pleasant,fr,2
1635,2976,dimmycratic,democratic,ny,3,dimmycratic,democratic,ny,3
1636,2977,subtractin',subtracting,bw,1,subtractin',subtracting,bw,1
1637,2978,kear,care,fr,3,kear,care,fr,3
1638,2983,selekt,select,bw,1,selekt,select,bw,1
1639,2984,konclushion,conclusion,bw,2,konclushion,conclusion,bw,2
1640,2988,hansome,handsome,bw,1,hansome,handsome,bw,1
1641,2990,wadn't,wasn't,br,1,wadn't,wasn't,br,1
1642,2994,bobscure,obscure,aa,1,bobscure,obscure,aa,1
1643,2995,'flictions,afflictions,aa,2,'flictions,afflictions,aa,2
1644,2996,'flictions,afflictions,aa,2,'flictions,afflictions,aa,2
1645,3000,quotin',quoting,bw,1,quotin',quoting,bw,1
1646,3001,seethin',seething,bw,1,seethin',seething,bw,1
1647,3002,consditution,constitution,de,1,consditution,constitution,de,1
1648,3003,unsoshall,unusual,bw,4,unsoshall,unusual,bw,4
1649,3004,ackts,acts,bw,1,ackts,acts,bw,1
1650,3005,kradles,cradles,bw,1,kradles,cradles,bw,1
1651,3006,neame,name,fr,1,neame,name,fr,1
1652,3007,neame,name,fr,1,neame,name,fr,1
1653,3008,knowah,know,fr,2,knowah,know,fr,2
1654,3009,niggur,nigger,bw,1,niggur,nigger,bw,1
1655,3010,belongin',belonging,bw,1,belongin',belonging,bw,1
1656,3011,'tis,it is,ga,2,'tis,it is,ga,2
1657,3013,snugglin',snuggling,ga,1,snugglin',snuggling,ga,1
1658,3015,wentter,went to,bw,3,wentter,went to,bw,3
1659,3018,harty,hearty,bw,1,harty,hearty,bw,1
1660,3019,atmusfere,atmosphere,bw,3,atmusfere,atmosphere,bw,3
1661,3020,coolin',cooling,bw,1,coolin',cooling,bw,1
1662,3022,hol'n,holding,aa,3,hol'n,holding,aa,3
1663,3024,kronik,chronic,bw,3,kronik,chronic,bw,3
1664,3025,kured,cured,bw,1,kured,cured,bw,1
1665,3029,demandin',demanding,aa,1,demandin',demanding,aa,1
1666,3030,granfader,grandfather,de,3,granfader,grandfather,de,3
1667,3032,gunnin,gunning,bw,1,gunnin,gunning,bw,1
1668,3035,fidgetin',fidgeting,bw,1,fidgetin',fidgeting,bw,1
1669,3036,peekin',peeking,bw,1,peekin',peeking,bw,1
1670,3040,'tirely,entirely,aa,2,'tirely,entirely,aa,2
1671,3043,vithin,within,de,1,vithin,within,de,1
1672,3045,pekuliar,peculiar,bw,1,pekuliar,peculiar,bw,1
1673,3047,hosses',horses,bw,2,hosses',horses,bw,2
1674,3051,din'd,dined,bw,1,din'd,dined,bw,1
1675,3054,vanillar,vanilla,bw,1,vanillar,vanilla,bw,1
1676,3056,agles,eagles,ga,1,agles,eagles,ga,1
1677,3057,pacocks,peacocks,ga,1,pacocks,peacocks,ga,1
1678,3059,komposishun,composition,bw,4,komposishun,composition,bw,4
1679,3061,redeemin',redeeming,bw,1,redeemin',redeeming,bw,1
1680,3064,'jus',just,bw,2,'jus',just,bw,2
1681,3067,'riginal,original,bw,1,'riginal,original,bw,1
1682,3072,'pears,appears,sw,2,'pears,appears,sw,2
1683,3073,fear'd,feared,bw,1,fear'd,feared,bw,1
1684,3075,vaters,waters,de,1,vaters,waters,de,1
1685,3076,reckin,reckon,bw,1,reckin,reckon,bw,1
1686,3077,latah,later,aa,2,latah,later,aa,2
1687,3078,convarsion,conversion,bw,1,convarsion,conversion,bw,1
1688,3079,convarsion,conversion,bw,1,convarsion,conversion,bw,1
1689,3080,arisin',arising,bw,1,arisin',arising,bw,1
1690,3081,'pears,appears,bw,2,'pears,appears,bw,2
1691,3083,rekonstrukted,reconstructed,bw,2,rekonstrukted,reconstructed,bw,2
1692,3084,'marts,smarts,aa,1,'marts,smarts,aa,1
1693,3085,greatfull,grateful,ar,3,greatfull,grateful,ar,3
1694,3086,retice'nt,reticent,bw,1,retice'nt,reticent,bw,1
1695,3087,sno,snow,bw,1,sno,snow,bw,1
1696,3089,musselman,muslim,ar,5,musselman,muslim,ar,5
1697,3093,hohn,horn,aa,1,hohn,horn,aa,1
1698,3095,ofraid,afraid,ca,1,ofraid,afraid,ca,1
1699,3096,harma,harm,it,1,harma,harm,it,1
1700,3097,doublit,doublet,ga,1,doublit,doublet,ga,1
1701,3098,moir,more,ga,2,moir,more,ga,2
1702,3099,loudah,louder,aa,2,loudah,louder,aa,2
1703,3100,youfful,youthful,a,2,youfful,youthful,a,2
1704,3101,outrin,outrun,ga,1,outrin,outrun,ga,1
1705,3103,haffliction,affliction,br,1,haffliction,affliction,br,1
1706,3104,quicke,quick,ar,1,quicke,quick,ar,1
1707,3105,eftsoone,soon,ar,4,eftsoone,soon,ar,4
1708,3107,affekskuns,affections,bw,4,affekskuns,affections,bw,4
1709,3109,mattereth,matters,ar,3,mattereth,matters,ar,3
1710,3111,loivelihood,livelihood,ga,1,loivelihood,livelihood,ga,1
1711,3114,'vice,advice,aa,2,'vice,advice,aa,2
1712,3116,foke,folk,aa,2,foke,folk,aa,2
1713,3117,remarkly,remarkably,bw,2,remarkly,remarkably,bw,2
1714,3122,puckerin',puckering,bw,1,puckerin',puckering,bw,1
1715,3123,grund,ground,ga,1,grund,ground,ga,1
1716,3124,sweatin',sweating,bw,1,sweatin',sweating,bw,1
1717,3125,'longside,alongside,bw,1,'longside,alongside,bw,1
1718,3129,gyardin',guarding,bw,2,gyardin',guarding,bw,2
1719,3130,'dat,that,aa,2,'dat,that,aa,2
1720,3131,behav't,behaved,du,2,behav't,behaved,du,2
1721,3132,edither,editor,bw,2,edither,editor,bw,2
1722,3136,h'yes,eyes,br,2,h'yes,eyes,br,2
1723,3137,'tain't,it ain't,bw,2,'tain't,it ain't,bw,2
1724,3138,perishin',perishing,bw,1,perishin',perishing,bw,1
1725,3139,beknownst,unbeknownst,bw,2,beknownst,unbeknownst,bw,2
1726,3140,consairning,concerning,br,3,consairning,concerning,br,3
1727,3142,shnore,snore,de,1,shnore,snore,de,1
1728,3143,shkies,skies,de,1,shkies,skies,de,1
1729,3144,carde,card,ar,1,carde,card,ar,1
1730,3145,gekommen,come,de,5,gekommen,come,de,5
1731,3146,shvears,swear,de,3,shvears,swear,de,3
1732,3148,peglory'd,begloried,de,3,peglory'd,begloried,de,3
1733,3155,ghosdt,ghost,de,1,ghosdt,ghost,de,1
1734,3156,soobyectif,subjective,de,5,soobyectif,subjective,de,5
1735,3157,obyectified,objectified,de,1,obyectified,objectified,de,1
1736,3158,boatin',boating,bw,1,boatin',boating,bw,1
1737,3159,perfektion,perfection,bw,1,perfektion,perfection,bw,1
1738,3165,ne'ertheless,neverthelesss,ar,2,ne'ertheless,neverthelesss,ar,2
1739,3167,grat,great,aa,1,grat,great,aa,1
1740,3169,memorabel,memorable,bw,2,memorabel,memorable,bw,2
1741,3172,dhraam,dream,ga,2,dhraam,dream,ga,2
1742,3174,imbression,impression,de,1,imbression,impression,de,1
1743,3176,remofed,removed,de,1,remofed,removed,de,1
1744,3178,'cause,because,ar,2,'cause,because,ar,2
1745,3179,'specks,expect,aa,4,'specks,expect,aa,4
1746,3181,woald,world,ws,1,woald,world,ws,1
1747,3184,tacklin',tackling,bw,1,tacklin',tackling,bw,1
1748,3185,hadmiral,admiral,br,1,hadmiral,admiral,br,1
1749,3186,skirmudgeon,curmudgeon,bw,3,skirmudgeon,curmudgeon,bw,3
1750,3187,rezume,resume,aa,1,rezume,resume,aa,1
1751,3188,prognosticatin',prognosticating,bw,1,prognosticatin',prognosticating,bw,1
1752,3190,dismisst,dismissed,bw,2,dismisst,dismissed,bw,2
1753,3191,evehy,every,ws,1,evehy,every,ws,1
1754,3192,'tain't,it ain't,bw,2,'tain't,it ain't,bw,2
1755,3193,hoffence,offence,ws,1,hoffence,offence,ws,1
1756,3195,revers'd,reversed,ar,1,revers'd,reversed,ar,1
1757,3196,awfu,awful,ga,1,awfu,awful,ga,1
1758,3198,messin',messing,bw,1,messin',messing,bw,1
1759,3201,speshal,special,bw,2,speshal,special,bw,2
1760,3203,grimme,grim,de,2,grimme,grim,de,2
1761,3204,witche,witch,de,1,witche,witch,de,1
1762,3205,famishin,famishing,ga,1,famishin,famishing,ga,1
1763,3206,charmin',charming,bw,1,charmin',charming,bw,1
1764,3210,perdicted,predicted,bw,2,perdicted,predicted,bw,2
1765,3214,unreas'nable,unreasonable,bw,1,unreas'nable,unreasonable,bw,1
1766,3215,athletick,athletic,bw,1,athletick,athletic,bw,1
1767,3216,'bout,about,bw,1,'bout,about,bw,1
1768,3217,endeav'ring,endeavoring,ar,1,endeav'ring,endeavoring,ar,1
1769,3219,spilit,spirit,cn,1,spilit,spirit,cn,1
1770,3224,vallor,valor,ar,1,vallor,valor,ar,1
1771,3225,arstin',asking,br,3,arstin',asking,br,3
1772,3226,'raal',real,bw,3,'raal',real,bw,3
1773,3229,swin'ler,swindler,ga,1,swin'ler,swindler,ga,1
1774,3233,pedween,between,de,2,pedween,between,de,2
1775,3235,comminced,commenced,ga,1,comminced,commenced,ga,1
1776,3236,doesna',doesn't,ga,2,doesna',doesn't,ga,2
1777,3244,doore,door,ar,1,doore,door,ar,1
1778,3247,o'erpowered,overpowered,ar,1,o'erpowered,overpowered,ar,1
1779,3249,perluted,polluted,br,2,perluted,polluted,br,2
1780,3251,perfarmance,performance,ga,1,perfarmance,performance,ga,1
1781,3253,poureth,pours,ar,3,poureth,pours,ar,3
1782,3254,'tis,it is,ga,2,'tis,it is,ga,2
1783,3255,waz,was,bw,1,waz,was,bw,1
1784,3258,spoil'd,spoiled,ar,1,spoil'd,spoiled,ar,1
1785,3259,ackvainted,acquainted,de,2,ackvainted,acquainted,de,2
1786,3261,desthroyin',destroying,ga,2,desthroyin',destroying,ga,2
1787,3262,thrade,trade,ga,1,thrade,trade,ga,1
1788,3263,profanin',profaning,bw,1,profanin',profaning,bw,1
1789,3265,sollertude,solitude,aa,3,sollertude,solitude,aa,3
1790,3274,smoothe,smooth,ar,1,smoothe,smooth,ar,1
1791,3277,o'erbold,overbold,ar,1,o'erbold,overbold,ar,1
1792,3278,schottish,scottish,ar,1,schottish,scottish,ar,1
1793,3280,skeary,scary,bw,2,skeary,scary,bw,2
1794,3281,'neath,beneath,ar,2,'neath,beneath,ar,2
1795,3282,hairse,hearse,ga,2,hairse,hearse,ga,2
1796,3283,savve,savvy,aa,1,savve,savvy,aa,1
1797,3287,stifleth,stifles,ar,2,stifleth,stifles,ar,2
1798,3288,seise,seize,ar,1,seise,seize,ar,1
1799,3290,voyagest,voyage,ar,2,voyagest,voyage,ar,2
1800,3291,crawl'd,crawled,ar,1,crawl'd,crawled,ar,1
1801,3292,streamin',streaming,aa,1,streamin',streaming,aa,1
1802,3294,rushin',rushing,bw,1,rushin',rushing,bw,1
1803,3295,kinlins,kindling,aa,2,kinlins,kindling,aa,2
1804,3300,swa'min',swarming,aa,2,swa'min',swarming,aa,2
1805,3301,ho'nets,hornets,aa,1,ho'nets,hornets,aa,1
1806,3303,artiss,artist,bw,1,artiss,artist,bw,1
1807,3307,tubbe,tub,fr,2,tubbe,tub,fr,2
1808,3308,spadin',spading,bw,1,spadin',spading,bw,1
1809,3309,light'ning,lightning,ar,1,light'ning,lightning,ar,1
1810,3311,hup,up,br,1,hup,up,br,1
1811,3312,reeleth,reels,ar,3,reeleth,reels,ar,3
1812,3313,famin',famine,aa,1,famin',famine,aa,1
1813,3316,custome,custom,ar,1,custome,custom,ar,1
1814,3317,ag'n,against,bw,4,ag'n,against,bw,4
1815,3318,grandfader,grandfather,aa,2,grandfader,grandfather,aa,2
1816,3319,ampytates,amputates,bw,1,ampytates,amputates,bw,1
1817,3320,wak',wake,fr,1,wak',wake,fr,1
1818,3322,strainin',straining,bw,1,strainin',straining,bw,1
1819,3323,rainin',raining,bw,1,rainin',raining,bw,1
1820,3324,rainin',raining,bw,1,rainin',raining,bw,1
1821,3325,g'in,going,bw,2,g'in,going,bw,2
1822,3326,ontirely,entirely,bw,1,ontirely,entirely,bw,1
1823,3327,tap'ring,tapering,ar,1,tap'ring,tapering,ar,1
1824,3328,hyart,heart,aa,1,hyart,heart,aa,1
1825,3332,jender,gender,bw,1,jender,gender,bw,1
1826,3333,seethin',seething,ga,1,seethin',seething,ga,1
1827,3336,contameenated,contaminated,ws,2,contameenated,contaminated,ws,2
1828,3338,'vell,well,yd,2,'vell,well,yd,2
1829,3339,solt,sold,yd,1,solt,sold,yd,1
1830,3340,po'tions,portions,ws,1,po'tions,portions,ws,1
1831,3341,edito',editor,ws,1,edito',editor,ws,1
1832,3342,d'vorce,divorce,bw,1,d'vorce,divorce,bw,1
1833,3343,pryin',prying,bw,1,pryin',prying,bw,1
1834,3344,oncompromisin',uncompromising,bw,2,oncompromisin',uncompromising,bw,2
1835,3346,'neath,beneath,ar,2,'neath,beneath,ar,2
1836,3347,sarving,serving,bw,1,sarving,serving,bw,1
1837,3350,consekutively,consecutively,bw,1,consekutively,consecutively,bw,1
1838,3351,'ess,yes,fr,2,'ess,yes,fr,2
1839,3353,propos',proposal,,2,propos',proposal,,2
1840,3356,betterr,better,bw,1,betterr,better,bw,1
1841,3358,ker'sene,kerosene,aa,1,ker'sene,kerosene,aa,1
1842,3360,'gainst,against,ar,1,'gainst,against,ar,1
1843,3361,there're,there are,bw,2,there're,there are,bw,2
1844,3365,woiks,works,ny,1,woiks,works,ny,1
1845,3366,chronick,chronic,bw,1,chronick,chronic,bw,1
1846,3367,moe,more,ar,1,moe,more,ar,1
1847,3368,alludin',alluding,bw,1,alludin',alluding,bw,1
1848,3369,'cause,because,ch,2,'cause,because,ch,2
1849,3370,'belong,belong,ch,1,'belong,belong,ch,1
1850,3371,letter'd,lettered,ar,1,letter'd,lettered,ar,1
1851,3372,melankoly,melancholy,mx,2,melankoly,melancholy,mx,2
1852,3373,'ere,here iss,br,5,'ere,here iss,br,5
1853,3374,'mid,amid,ar,1,'mid,amid,ar,1
1854,3375,uneazy,uneasy,bw,1,uneazy,uneasy,bw,1
1855,3378,chyrurgeon,surgeon,ar,4,chyrurgeon,surgeon,ar,4
1856,3379,sammon,salmon,ga,1,sammon,salmon,ga,1
1857,3380,sammon,salmon,ga,1,sammon,salmon,ga,1
1858,3381,aweful,awful,ar,1,aweful,awful,ar,1
1859,3385,anyone'd,anyone had,bw,3,anyone'd,anyone had,bw,3
1860,3386,equiv'lent,equivalent,bw,1,equiv'lent,equivalent,bw,1
1861,3388,teeterin',teetering,bw,1,teeterin',teetering,bw,1
1862,3389,blueb'ry,blueberry,bw,2,blueb'ry,blueberry,bw,2
1863,3390,cramb'ry,cranberry,bw,3,cramb'ry,cranberry,bw,3
1864,3394,seempathy,sympathy,ga,2,seempathy,sympathy,ga,2
1865,3395,forbiddin',forbidding,bw,1,forbiddin',forbidding,bw,1
1866,3397,civil'zation,civilization,ws,1,civil'zation,civilization,ws,1
1867,3400,heye,eye,bw,1,heye,eye,bw,1
1868,3401,wield'st,wieldest,ar,1,wield'st,wieldest,ar,1
1869,3402,graftin,graftings,bw,2,graftin,graftings,bw,2
1870,3405,parsecuting,persecuting,bw,1,parsecuting,persecuting,bw,1
1871,3407,hyeh,here,ws,3,hyeh,here,ws,3
1872,3408,settlemints,settlements,ws,1,settlemints,settlements,ws,1
1873,3409,fittin',fitting,ws,1,fittin',fitting,ws,1
1874,3410,legislatur',legislature,ws,1,legislatur',legislature,ws,1
1875,3411,when'er,whenever,ar,2,when'er,whenever,ar,2
1876,3413,gifest,give,de,3,gifest,give,de,3
1877,3414,regardin',regarding,bw,1,regardin',regarding,bw,1
1878,3416,t'ank,thank,de,1,t'ank,thank,de,1
1879,3419,persuadeable,persuadable,ar,1,persuadeable,persuadable,ar,1
1880,3422,grumly,grumpy,ar,1,grumly,grumpy,ar,1
1881,3423,disremembah,remember,aa,5,disremembah,remember,aa,5
1882,3424,lectur',lecture,bw,1,lectur',lecture,bw,1
1883,3425,dimonstrate,demonstrate,bw,1,dimonstrate,demonstrate,bw,1
1884,3426,cirkles,circles,bw,1,cirkles,circles,bw,1
1885,3428,'w'iles,while,aa,3,'w'iles,while,aa,3
1886,3430,s'loon,saloon,bw,1,s'loon,saloon,bw,1
1887,3432,dynner,dinner,ar,1,dynner,dinner,ar,1
1888,3436,appeareiled,appareled,ar,2,appeareiled,appareled,ar,2
1889,3438,folowed,followed,ar,1,folowed,followed,ar,1
1890,3439,certayne,certain,ar,2,certayne,certain,ar,2
1891,3440,appareiled,appareled,ar,1,appareiled,appareled,ar,1
1892,3444,leetl,little,hs,3,leetl,little,hs,3
1893,3445,recognizeth,recognizes,ar,2,recognizeth,recognizes,ar,2
1894,3447,'chinery,machinery,bw,2,'chinery,machinery,bw,2
1895,3448,aought,ought,ny,1,aought,ought,ny,1
1896,3450,handwritin',handwriting,bw,1,handwritin',handwriting,bw,1
1897,3454,trapsin',traipsing,bw,2,trapsin',traipsing,bw,2
1898,3455,yonda,yonder,aa,2,yonda,yonder,aa,2
1899,3456,beyon',beyond,aa,1,beyon',beyond,aa,1
1900,3457,famishin',famishing,ga,1,famishin',famishing,ga,1
1901,3459,conj'inin',conjuring,bw,4,conj'inin',conjuring,bw,4
1902,3461,promisin',promising,aa,1,promisin',promising,aa,1
1903,3466,sociapility,sociability,de,1,sociapility,sociability,de,1
1904,3468,alsoe,also,ar,1,alsoe,also,ar,1
1905,3470,hyead,heard,aa,2,hyead,heard,aa,2
1906,3471,successfu',sucessful,ga,2,successfu',sucessful,ga,2
1907,3475,militar,military,hs,1,militar,military,hs,1
1908,3478,b'e,be,aa,1,b'e,be,aa,1
1909,3480,complain',complain,ws,1,complain',complain,ws,1
1910,3481,anyt'ings,anything,fr,2,anyt'ings,anything,fr,2
1911,3483,'tain't,it ain't,bw,2,'tain't,it ain't,bw,2
1912,3485,dealin',dealing,bw,1,dealin',dealing,bw,1
1913,3486,ile,ill,bw,1,ile,ill,bw,1
1914,3487,thundah,thunder,aa,2,thundah,thunder,aa,2
1915,3488,ahmor,armor,aa,1,ahmor,armor,aa,1
1916,3490,sashified,satisfied,ic,3,sashified,satisfied,ic,3
1917,3492,businesh,business,ic,1,businesh,business,ic,1
1918,3494,shvallows,swallows,de,2,shvallows,swallows,de,2
1919,3495,ploomin',blooming,de,2,ploomin',blooming,de,2
1920,3496,hintin',hinting,bw,1,hintin',hinting,bw,1
1921,3497,givin',giving,bw,1,givin',giving,bw,1
1922,3498,bringin',bringing,bw,1,bringin',bringing,bw,1
1923,3501,juels,duels,aa,1,juels,duels,aa,1
1924,3502,huyt,hurt,du,1,huyt,hurt,du,1
1925,3503,tree'd,treed,bw,1,tree'd,treed,bw,1
1926,3506,'spectin,expecting,bw,3,'spectin,expecting,bw,3
1927,3508,peacerble,peaceable,bw,1,peacerble,peaceable,bw,1
1928,3511,chiny,china,bw,1,chiny,china,bw,1
1929,3512,wictims,victims,de,1,wictims,victims,de,1
1930,3513,cruisin',cruising,bw,1,cruisin',cruising,bw,1
1931,3514,curerisser,curious,bw,6,curerisser,curious,bw,6
1932,3515,bar'footed,barefooted,aa,1,bar'footed,barefooted,aa,1
1933,3517,'deed,indeed,aa,2,'deed,indeed,aa,2
1934,3519,tussel,tussle,bw,2,tussel,tussle,bw,2
1935,3527,po'tr'it,portrait,sw,2,po'tr'it,portrait,sw,2
1936,3529,kolick,colic,bw,2,kolick,colic,bw,2
1937,3531,debudy,deputy,de,2,debudy,deputy,de,2
1938,3532,ca'culate,calculate,ws,1,ca'culate,calculate,ws,1
1939,3533,shockin',shocking,bw,1,shockin',shocking,bw,1
1940,3534,'pon,upon,bw,1,'pon,upon,bw,1
1941,3535,masqued,masked,ar,2,masqued,masked,ar,2
1942,3536,'deed,indeed,aa,2,'deed,indeed,aa,2
1943,3537,meltest,melts,ar,2,meltest,melts,ar,2
1944,3538,hollahs,hollers,aa,2,hollahs,hollers,aa,2
1945,3541,prooved,proved,ar,1,prooved,proved,ar,1
1946,3545,moor'd,moored,ar,1,moor'd,moored,ar,1
1947,3550,feber'n,fevering,aa,3,feber'n,fevering,aa,3
1948,3551,youa,your,ws,1,youa,your,ws,1
1949,3552,affliktions,afflictions,bw,1,affliktions,afflictions,bw,1
1950,3553,edidor,editor,de,1,edidor,editor,de,1
1951,3555,our'n,ours,bw,2,our'n,ours,bw,2
1952,3556,'e,he,br,1,'e,he,br,1
1953,3558,oxpected,expected,de,1,oxpected,expected,de,1
1954,3559,deory,theory,de,2,deory,theory,de,2
1955,3560,'tis,it is,bw,2,'tis,it is,bw,2
1956,3561,pupp,pup,bw,1,pupp,pup,bw,1
1957,3566,outlin'd,outlined,ar,1,outlin'd,outlined,ar,1
1958,3570,partic'pants,participants,bw,1,partic'pants,participants,bw,1
1959,3574,eferyvheres,everywhere,de,3,eferyvheres,everywhere,de,3
1960,3575,deevil,devil,ga,1,deevil,devil,ga,1
1961,3576,interestin',interesting,bw,1,interestin',interesting,bw,1
1962,3580,xpress,express,bw,1,xpress,express,bw,1
1963,3581,nople,noble,de,1,nople,noble,de,1
1964,3582,misunderstandin',misunderstanding,ga,1,misunderstandin',misunderstanding,ga,1
1965,3584,'appens,happens,br,1,'appens,happens,br,1
1966,3585,'ealth,health,br,1,'ealth,health,br,1
1967,3586,darest,dare,ar,2,darest,dare,ar,2
1968,3589,'possel,apostle,aa,4,'possel,apostle,aa,4
1969,3595,distinkly,distinctly,bw,2,distinkly,distinctly,bw,2
1970,3597,squirl,squirrel,bw,2,squirl,squirrel,bw,2
1971,3599,'bout,about,aa,1,'bout,about,aa,1
1972,3600,overboar',overboard,fr,1,overboar',overboard,fr,1
1973,3604,acrosh,across,ga,1,acrosh,across,ga,1
1974,3608,horizen,horizon,bw,1,horizen,horizon,bw,1
1975,3610,'cept,except,bw,2,'cept,except,bw,2
1976,3612,'spect,expect,aa,2,'spect,expect,aa,2
1977,3613,flibustiers,filibusters,ar,2,flibustiers,filibusters,ar,2
1978,3616,rememberest,remember,ar,3,rememberest,remember,ar,3
1979,3617,sirr,sir,bw,1,sirr,sir,bw,1
1980,3620,sleddin,sledding,bw,1,sleddin,sledding,bw,1
1981,3623,coverled,coverlet,aa,1,coverled,coverlet,aa,1
1982,3624,'vast,avast,bw,1,'vast,avast,bw,1
1983,3625,pickest,picks,ar,2,pickest,picks,ar,2
1984,3627,mitherless,motherless,ga,1,mitherless,motherless,ga,1
1985,3633,scuurging,scourging,ar,1,scuurging,scourging,ar,1
1986,3635,sbying,being,de,2,sbying,being,de,2
1987,3636,alreadty,already,de,1,alreadty,already,de,1
1988,3638,mosely,mostly,aa,1,mosely,mostly,aa,1
1989,3641,sto'ies,stories,aa,1,sto'ies,stories,aa,1
1990,3643,bringin,bringing,bw,1,bringin,bringing,bw,1
1991,3647,'ate,hate,br,1,'ate,hate,br,1
1992,3648,'ate,hate,br,1,'ate,hate,br,1
1993,3649,zhentlemans,gentlemen,fr,4,zhentlemans,gentlemen,fr,4
1994,3651,rattain,retain,fr,2,rattain,retain,fr,2
1995,3652,serveece,service,fr,2,serveece,service,fr,2
1996,3654,cap'ring,capering,ar,1,cap'ring,capering,ar,1
1997,3656,reponse,response,ar,1,reponse,response,ar,1
1998,3659,correc'ly,correctly,bw,1,correc'ly,correctly,bw,1
1999,3660,addin',adding,bw,1,addin',adding,bw,1
2000,3661,'bout,about,bw,1,'bout,about,bw,1
2001,3663,throoper,trooper,bw,1,throoper,trooper,bw,1
2002,3664,throoper,trooper,bw,1,throoper,trooper,bw,1
2003,3665,wav'd,waved,ar,1,wav'd,waved,ar,1
2004,3666,djew,dew,ws,1,djew,dew,ws,1
2005,3667,'lation,relation,bw,2,'lation,relation,bw,2
2006,3668,nar,nary,bw,1,nar,nary,bw,1
2007,3671,there'll,there will,ga,3,there'll,there will,ga,3
2008,3673,'tis,it is,ga,2,'tis,it is,ga,2
2009,3674,dissectin',dissecting,bw,1,dissectin',dissecting,bw,1
2010,3677,ca'culated,calculated,bw,1,ca'culated,calculated,bw,1
2011,3678,effec',effect,bw,1,effec',effect,bw,1
2012,3680,errin',erring,bw,1,errin',erring,bw,1
2013,3681,confisticaters,confiscators,bw,3,confisticaters,confiscators,bw,3
2014,3682,poundin,pounding,bw,1,poundin,pounding,bw,1
2015,3685,forgi',forgive,we,2,forgi',forgive,we,2
2016,3686,spen,spend,aa,1,spen,spend,aa,1
2017,3689,'c'rrect,correct,bw,2,'c'rrect,correct,bw,2
2018,3691,'light,alight,bw,1,'light,alight,bw,1
2019,3692,precints,precincts,ar,1,precints,precincts,ar,1
2020,3693,rampin',ramping,bw,1,rampin',ramping,bw,1
2021,3697,irrevelant,irrelevant,ca,2,irrevelant,irrelevant,ca,2
2022,3701,buzzud,buzzard,aa,2,buzzud,buzzard,aa,2
2023,3705,stablishment,establishment,ws,1,stablishment,establishment,ws,1
2024,3706,nuncle,uncle,ws,1,nuncle,uncle,ws,1
2025,3710,ohfice,office,ws,1,ohfice,office,ws,1
2026,3711,wahnted,wanted,ws,1,wahnted,wanted,ws,1
2027,3717,fo'ced,forced,ws,1,fo'ced,forced,ws,1
2028,3718,hevin',having,bw,2,hevin',having,bw,2
2029,3725,vyce,voice,bw,2,vyce,voice,bw,2
2030,3726,infurnissimo,inferno,bw,6,infurnissimo,inferno,bw,6
2031,3730,unperform'd,unperformed,ar,1,unperform'd,unperformed,ar,1
2032,3733,murderin',murdering,bw,1,murderin',murdering,bw,1
2033,3734,pillagin',pillaging,bw,1,pillagin',pillaging,bw,1
2034,3737,'tis,it is,ar,2,'tis,it is,ar,2
2035,3739,jinded,joined,aa,2,jinded,joined,aa,2
2036,3740,jinded,joined,aa,2,jinded,joined,aa,2
2037,3741,croonin',crooning,aa,1,croonin',crooning,aa,1
2038,3743,hoin',hoing,bw,1,hoin',hoing,bw,1
2039,3744,inquirin',inquiring,bw,1,inquirin',inquiring,bw,1
2040,3745,nears't,nearest,ar,2,nears't,nearest,ar,2
2041,3754,'pears,appears,aa,2,'pears,appears,aa,2
2042,3757,gunnin',gunning,bw,1,gunnin',gunning,bw,1
2043,3760,foragin',foraging,de,1,foragin',foraging,de,1
2044,3762,dealth,dealt,ar,1,dealth,dealt,ar,1
2045,3763,chuck'd,chucked,bw,1,chuck'd,chucked,bw,1
2046,3764,nor'lands,northlands,ar,2,nor'lands,northlands,ar,2
2047,3766,allussion,illusion,bw,2,allussion,illusion,bw,2
2048,3767,globbules,globules,bw,1,globbules,globules,bw,1
2049,3773,'ontil,until,bw,2,'ontil,until,bw,2
2050,3774,chilthren,children,ga,2,chilthren,children,ga,2
2051,3776,komplaint,complaint,bw,1,komplaint,complaint,bw,1
2052,3777,xcitement,excitement,bw,1,xcitement,excitement,bw,1
2053,3782,retraiting,retreating,ga,2,retraiting,retreating,ga,2
2054,3784,'aystack,haystack,br,1,'aystack,haystack,br,1
2055,3786,cidy,city,de,1,cidy,city,de,1
2056,3788,treadts,treats,de,1,treadts,treats,de,1
2057,3790,weather'd,weathered,ar,1,weather'd,weathered,ar,1
2058,3791,disburthened,unburdened,ar,5,disburthened,unburdened,ar,5
2059,3793,dogg,dog,ar,1,dogg,dog,ar,1
2060,3794,cobblah,cobbler,aa,2,cobblah,cobbler,aa,2
2061,3796,wizzitin',visiting,aa,4,wizzitin',visiting,aa,4
2062,3797,hum'n,human,ic,1,hum'n,human,ic,1
2063,3798,'shpensive,expensive,ic,3,'shpensive,expensive,ic,3
2064,3801,stealie,steal,cn,2,stealie,steal,cn,2
2065,3805,fawnin',fawning,bw,1,fawnin',fawning,bw,1
2066,3806,'kaze,because,aa,5,'kaze,because,aa,5
2067,3808,'cause,because,bw,2,'cause,because,bw,2
2068,3809,seceed,secede,bw,2,seceed,secede,bw,2
2069,3810,soffy,sofa,bw,2,soffy,sofa,bw,2
2070,3812,vewry,very,bo,1,vewry,very,bo,1
2071,3813,wemarkable,remarkable,bo,1,wemarkable,remarkable,bo,1
2072,3814,phwenological,phrenological,bo,1,phwenological,phrenological,bo,1
2073,3816,stweets,streets,bo,1,stweets,streets,bo,1
2074,3819,busst,burst,bw,1,busst,burst,bw,1
2075,3821,kows,cows,bw,1,kows,cows,bw,1
2076,3823,litteratur,literature,bw,2,litteratur,literature,bw,2
2077,3825,throubling,troubling,ga,1,throubling,troubling,ga,1
2078,3826,rifulets,rivulets,de,1,rifulets,rivulets,de,1
2079,3827,ripplen,rippling,de,2,ripplen,rippling,de,2
2080,3828,spankin',spanking,bw,1,spankin',spanking,bw,1
2081,3829,talkin',talking,bw,1,talkin',talking,bw,1
2082,3831,march'd,marched,ar,1,march'd,marched,ar,1
2083,3837,wondair,wonder,fr,2,wondair,wonder,fr,2
2084,3840,rezolute,resolute,bw,1,rezolute,resolute,bw,1
2085,3841,conscien',conscience,fr,2,conscien',conscience,fr,2
2086,3844,'bout,about,bw,1,'bout,about,bw,1
2087,3845,resembel,resemble,bw,2,resembel,resemble,bw,2
2088,3846,patronisin',patronising,bw,1,patronisin',patronising,bw,1
2089,3849,consumin',consuming,bw,1,consumin',consuming,bw,1
2090,3850,mailin',mailing,cj,1,mailin',mailing,cj,1
2091,3851,legitimit,legitimate,bw,2,legitimit,legitimate,bw,2
2092,3852,weeld,wield,bw,1,weeld,wield,bw,1
2093,3853,kote,quote,bw,2,kote,quote,bw,2
2094,3854,troothful,truthful,bw,2,troothful,truthful,bw,2
2095,3856,sinkin,sinking,de,1,sinkin,sinking,de,1
2096,3862,'stonishing,astonishing,bw,1,'stonishing,astonishing,bw,1
2097,3863,unclos'd,unclosed,ar,1,unclos'd,unclosed,ar,1
2098,3864,repos'd,reposed,ar,1,repos'd,reposed,ar,1
2099,3866,zudden,sudden,ic,1,zudden,sudden,ic,1
2100,3867,gallopping,galloping,ar,1,gallopping,galloping,ar,1
2101,3868,envelopped,enveloped,ar,1,envelopped,enveloped,ar,1
2102,3870,supervizors,supervisors,bw,1,supervizors,supervisors,bw,1
2103,3871,avraid,afraid,de,1,avraid,afraid,de,1
,,,,,1.66,,,,


==> images/so_error/8so_bf_error.csv <==
,Group,Token,Standard,Dtag,LD
0,16,l'arnin,learning,bw,2
1,35,infansy,infancy,bw,1
4,62,so's't,so as to,bw,4
5,101,'bove,above,ar,1
6,119,accomodatin',accomodating,bw,1
7,123,'leven,eleven,bw,1
8,124,honin',honing,bw,1
9,169,rav'nous,ravenous,ga,1
10,170,markin',marking,bw,1
11,171,'bout,about,aa,1
12,172,'peahs,appears,aa,3
15,221,w'iff,whiff,aa,1
17,255,flied,fried,cn,1
23,334,use't,used,aa,2
27,391,pallour,pallor,ar,1
29,393,cooltivated,cultivated,ga,2
31,405,graspin',grasping,bw,1
33,407,harmin',harming,bw,1
34,412,su'gests,suggests,bw,1
35,416,kyarin',carrying,aa,5
36,423,det,that,de,3
37,442,onies',only,aa,4
40,468,do'n',don't,br,2
43,495,'dulged,indulged,aa,2
44,496,'s'ciate,associate,ic,3
45,503,twip,tip,cj,1
46,533,and'll,and will,bw,3
47,540,doctor'n',doctoring,bw,2
48,549,unl'arned,unlearned,bw,1
49,569,fetterin',fettering,bw,1
50,596,collo'd,colored,aa,3
51,605,bracin',bracing,bw,1
52,606,nev',never,nd,2
53,607,cam',came,nd,1
54,629,comin',coming,aa,1
55,635,yeare,year,ar,1
59,721,'wilt,will,ar,2
60,726,rubberin',rubbering,bw,1
61,728,sattisfacshon,satisfaction,aa,3
63,753,shootun,shooting,ca,2
64,754,afear'd,afraid,bw,3
65,755,fork'd,forked,ar,1
66,756,kin'ling,kindling,bw,1
67,757,pennyr'yal,pennyroyal,bw,1
68,760,e'es,these,br,3
69,765,wi'',with,du,2
70,783,truble,trouble,bw,1
73,806,weell,well,ga,1
77,828,savorest,savor,ar,3
79,850,sivilization,civilization,bw,1
84,886,cheapie,cheaply,cn,2
85,894,sta'vin',starving,aa,2
87,904,rasbe'ies,raspberries,aa,3
88,906,moldest,mold,ar,3
89,910,bedd,bed,bw,1
90,915,nussin',nursing,bw,2
91,925,santion,sanction,ar,1
92,935,das't,dare,bw,3
93,943,convart,convert,ga,1
95,951,huspant,husband,du,2
96,954,canew,canoe,bw,2
97,955,sogers,soldiers,aa,3
102,1000,weedin',weeding,bw,1
104,1003,ig'nance,ignorance,bw,3
107,1034,gnashin',gnashing,bw,1
108,1056,jabberin,jabbering,bw,1
109,1057,whisp'rin',whispering,aa,2
110,1080,voolin',folling,de,3
111,1085,crittur',critter,bw,2
112,1115,makeniss,makings,ga,3
113,1124,lean'd,leaned,ga,1
119,1185,bown,born,aa,1
120,1189,cirelin',circling,bw,2
121,1198,sittin',sitting,bw,1
123,1208,speunce,experience,aa,5
125,1223,dev',devil,aa,2
126,1236,darnin,darning,bw,1
127,1246,shillin,shilling,bw,1
128,1247,t'ousan',thousand,na,2
131,1276,han's,hands,aa,1
132,1282,int'duced,introduced,bw,2
133,1298,suppo't,support,aa,1
135,1313,'fec,effect,aa,3
136,1319,airnin',earning,bw,3
137,1335,communin',communing,ga,1
139,1343,succulars,circulars,ga,3
140,1365,boteman,boatman,ar,2
141,1375,shiv'ring,shivering,ar,1
142,1381,vi'lent,violent,bw,1
143,1383,s'prisin',surprising,ca,3
144,1392,spressifyin',expressing,aa,6
145,1399,wu'd,would,ga,2
146,1400,splashin',splashing,bw,1
150,1432,sham'd,shamed,ar,1
151,1434,blacken'd,blackened,ar,1
152,1451,fidjetty,fidgety,aa,2
154,1485,surcle,surcingle,bw,3
157,1506,cookin,cooking,bw,1
158,1524,unshelter'd,unsheltered,ar,1
160,1530,himage,image,aa,1
161,1541,'sistently,consistently,aa,3
162,1562,dizzease,disease,bw,2
164,1573,desirin',desiring,bw,1
165,1578,pa'hnership,partnership,aa,2
167,1608,t'ink,think,fr,1
168,1611,'zert,dessert,aa,4
169,1612,'asy,easy,ga,1
171,1638,utter'd,uttered,ar,1
172,1642,screamin',screaming,bw,1
173,1646,caterpillier,caterpillar,aa,2
174,1664,tillin',tilling,ga,1
176,1685,suiterbler,suitable,bw,3
177,1698,gran'stan',grandstand,bw,2
183,1775,sigerfyin',signifying,bw,3
185,1782,hoardin',hoarding,bw,1
186,1797,'tis,it is,de,2
187,1810,'volvers,revolvers,bw,2
188,1827,laughest,laugh,ar,3
189,1828,'nuff,enough,bw,4
190,1833,toas',toast,aa,1
191,1835,washin',washing,aa,1
192,1839,assosiashun,association,bw,4
195,1859,some'r,somewhere,aa,4
196,1876,sculpin',sculpting,bw,2
197,1930,ev'ywhere,everywhere,ch,2
198,1933,sendin',sending,bw,1
199,1936,daw',dawn,ga,1
200,1937,babbies,babies,bw,1
201,1941,imaginashun,imagination,bw,3
202,1948,hany'ow,anyhow,cj,2
203,1953,wantin',wanting,bw,1
204,1956,karkidges,carcasses,bw,5
206,1971,splicin',splicing,bw,1
207,1984,alph'bet,alphabet,bw,1
208,1995,illumin'd,illuminated,ar,3
215,2068,swell'd,swelled,ar,1
216,2074,cog'tatin',cogitating,bw,2
217,2076,prosp'rous,prosperous,aa,1
221,2102,traimp,tramp,yd,1
222,2105,addin,adding,bw,1
223,2111,'nuff,enough,bw,4
225,2131,pofect,perfect,ws,2
226,2144,dirsty,thirsty,de,2
227,2147,schoundrel,scoundrel,de,1
228,2149,pertic'l'r,particular,bw,3
229,2150,larnedest,learned,bw,4
231,2175,oaur,our,bw,1
233,2215,dhry,dry,ga,1
234,2222,fitten,fit,bw,3
238,2241,say'in',saying,bw,2
239,2255,dispel'd,dispelled,ar,2
240,2267,easyly,easily,bw,1
242,2272,rallyin',rallying,bw,1
243,2280,'tis,it is,ar,2
244,2284,rhymin',rhyming,ga,1
246,2302,kyar'in,carrying,aa,5
247,2307,'possum,oppossum,aa,2
251,2345,tookin',took,aa,3
255,2377,transgreshun,transgression,bw,3
256,2397,yo'rs,yours,ws,1
257,2399,dollarth,dollars,ch,2
260,2426,pairtenant,pertinent,ga,4
261,2427,'nyin',denying,aa,3
263,2445,crabbin',crabbing,aa,1
264,2446,gran'chillun,grandchildren,aa,4
266,2459,ea'ly,early,ws,1
267,2466,upstars,upstairs,aa,1
269,2480,'spondin',responding,aa,3
270,2489,'arnin,earning,bw,2
272,2499,ruunin',running,ga,2
273,2503,posetion,position,fr,1
274,2523,provizo,provision,bw,3
275,2525,adjoinin',adjoining,bw,1
276,2535,'ile,oil,bw,2
278,2546,hem'ridge,hemorrhage,bw,4
279,2549,oo'd,who would,ws,6
280,2553,lif',lift,aa,1
281,2554,l'yalty,loyalty,bw,1
282,2576,b'rieve,believe,aa,2
283,2577,'pache,apache,bw,1
284,2581,l'ave,leave,ga,1
285,2584,conductah,conductor,aa,2
286,2588,mos'z,almost as,bw,6
287,2590,kukumbers,cucumbers,aa,2
289,2601,with'm,with him,bw,3
291,2616,winter'll,winter will,aa,3
293,2633,rafflin',raffling,ga,1
294,2697,ol',old,bw,1
297,2705,reorganizin',reorganizing,bw,1
298,2725,chillen,children,aa,2
301,2767,touchin',touching,bw,1
303,2790,ax'dent,accident,aa,3
304,2794,awf'ly,awfully,bw,2
306,2806,yellen,yelled,ar,1
309,2810,teters,teeters,bw,1
310,2812,fac',fact,aa,1
313,2816,dreadin',dreading,aa,1
314,2820,figurin',figuring,bw,1
315,2843,eferpody,everybody,de,3
316,2845,niecelet,niece,ar,3
319,2874,'bominate,abominate,bw,1
320,2875,watterin',watering,bw,2
321,2883,mysel',myself,ga,1
322,2900,look'dst,looked,ar,3
323,2908,ryled,riled,bw,1
324,2909,se'f,self,aa,1
325,2911,hu't,hurt,aa,1
326,2920,ag'in',against,bw,3
328,2952,t'orn,thorn,ga,1
330,2961,work'd,worked,ar,1
331,2971,'minish'd,diminished,ar,3
333,2987,'bove,above,ar,1
334,2989,'fo'e,before,aa,3
336,3014,tistify,testify,ga,1
339,3031,granfader,grandfather,de,3
340,3033,o'ertops,overtops,ar,1
342,3044,sicken'd,sickened,ar,1
344,3050,befa'ing,defaming,ga,2
345,3052,snatch'd,snatched,ar,1
348,3070,holler'd,hollered,aa,1
349,3074,'ceptin',excepting,bw,3
350,3090,smugglin',smuggling,bw,1
351,3106,fear'd,feared,ar,1
353,3126,stubb'n,stubborn,bw,2
354,3127,gold'n,golden,aa,1
356,3134,sen'in',sending,aa,2
357,3135,stepp'd,stepped,ar,1
360,3162,bokkis,box,pi,4
362,3180,p'inted,pointed,bw,1
363,3183,hap'm,happen,aa,3
366,3213,scattereth,scatters,ar,3
367,3220,receivest,receives,ar,1
368,3222,'av',have,aa,2
370,3230,ridiklous,ridiculous,bw,2
371,3231,ridiklous,ridiculous,bw,2
372,3260,losdt,lose,de,2
374,3270,ador'd,adored,ar,1
375,3272,occy'pied,occupied,bw,2
376,3275,fo'destined,foredestined,aa,2
377,3276,ha'f,half,ar,1
378,3289,'ca'se,because,bw,3
379,3298,supposest,suppose,ar,2
380,3299,sto'ed,stored,aa,1
381,3304,back'ard,backward,bw,1
382,3306,bat',bath,fr,1
383,3315,sca'ce,scarce,bw,1
391,3383,chap'ron,chaperone,bw,2
393,3412,trolloly,trolly,bw,2
394,3417,'w'at,what,aa,2
395,3427,unchangin,unchanging,bw,1
396,3463,'roun',around,bw,2
397,3467,quicking,quickening,ar,2
400,3489,beggin',begging,bo,1
401,3491,akshuated,actuated,ic,3
402,3504,'jever,did you ever,bw,8
403,3507,blas'es,blasts,aa,2
407,3521,y'r,your,bw,2
408,3544,comfo'table,comfortable,ws,1
409,3573,panoramy,panorama,bw,1
410,3583,thrates,treats,ga,3
411,3587,slidin',sliding,bw,1
412,3606,go'n',going,bw,2
414,3618,spectin',expecting,aa,3
415,3621,giv'n,giving,bw,2
416,3629,hotter'n,hotter than,bw,4
417,3631,seeum,see,cn,2
420,3646,wov'n,woven,ar,1
422,3670,no',not,ga,1
424,3687,arch'd,arched,ar,1
427,3695,clot'ing,clothing,yd,1
428,3696,p'intin',painting,bw,2
432,3719,'round,around,ar,1
436,3755,deafish,deaf,ar,3
438,3804,except'n',excepting,ws,2
439,3807,lettiss,lettuce,bw,3
446,3857,maby,maybe,bw,2
,,,,,1.93


==> images/so_error/8so_canines_error.csv <==
,Group,Token,Standard,Dtag,LD
0,3,sassagefaction,satisfaction,aa,5
1,7,wishet,wished,du,1
2,8,d'n,don't,bw,3
3,15,sanctooaries,sanctuaries,bw,2
4,17,rade,rate,de,1
5,20,gratootity,gratuity,bw,3
6,23,'portant,important,aa,2
7,31,seene,soon,ga,3
8,32,na',not,ga,2
9,33,s'pected,suspected,bw,2
10,36,correkly,correctly,bw,2
11,37,praktising,practicing,bw,2
12,39,phaith,faith,bw,2
14,41,drupped,dropped,aa,1
16,44,gra'mammy,grandma,bw,5
17,45,matydoors,matador,bw,3
18,47,rast,rust,ar,1
19,48,h'yar,here,aa,4
20,49,'rahs,hoorahs,ar,3
21,51,waihin',wearing,aa,4
22,52,'sposing,suppose,pi,6
23,55,'dar,there,aa,4
24,57,'twas,it was,bw,2
25,58,powetry,poetry,bw,1
26,59,bot',bottle,ny,3
27,61,remaine,remain,ar,1
28,64,trabblin',travelling,aa,4
29,66,purtector,protector,bw,2
30,68,din',did not,aa,4
31,71,rejoyc'd,rejoiced,ar,2
32,72,joyn'd,joined,ar,2
33,73,crambry,cranberry,aa,3
34,77,christen',christened,fr,2
35,79,sumfing,something,aa,4
36,80,sumfing,something,aa,4
37,84,nthusyasm,enthusiasm,bw,2
38,89,ma'ch,much,aa,2
39,90,wha'for,what for,aa,2
40,94,'bsherving,observing,ic,2
41,95,unmapp'd,unmapped,ar,1
42,96,miz'ry,misery,aa,2
43,103,sty'ars,stairs,aa,3
44,107,'sistency,persistency,aa,3
45,108,'na'chel,natural,bw,5
46,109,bawn',born,bw,3
47,110,scrubbling,scrubbing,bw,1
48,112,disp'sitions,dispositions,bw,1
49,115,shpiled,spoiled,ga,2
50,116,gu'urls,girls,ga,3
51,117,seein',seeing,bw,1
52,120,thund'rin',thundering,bw,2
53,130,'twixt,between,ar,5
54,131,hunten,hunting,ga,2
55,137,'t,iy,bw,2
56,142,yain't,ain't,aa,1
57,144,shtamps,stamps,ch,1
58,152,differeth,differs,ar,3
59,153,stalwort,stalwart,ar,1
60,154,mixter,mixture,bw,2
61,155,rockin',rocking,bw,1
62,158,sentree,sentry,bw,2
63,162,fur'im,for him,br,3
64,164,on'erstan',understand,cj,3
65,165,tarminated,terminated,bw,1
66,167,respicted,respected,ga,1
67,168,aloive,alive,ga,1
68,173,hanimals,animals,au,1
69,175,stardting,starting,de,1
70,178,bissiniss,business,bw,3
71,179,mudda,mother,ch,5
72,180,'ligious,religious,ch,2
73,185,'merikan,american,bw,2
74,187,aige,edge,bw,2
75,189,molasis,molasses,bw,2
76,191,contwive,contrive,bo,1
77,198,s'lectmen,selectmen,bw,1
78,201,ortographts,orthographs,bw,2
80,208,'t,it,bw,1
81,209,eoens,eons,ar,1
82,210,westard,westward,bw,1
83,211,westard,westward,bw,1
84,213,woulden,would not,bw,3
86,218,dooce,deuce,br,2
87,219,pypers,papers,br,1
88,222,ideer,idea,bw,2
89,223,jue,due,bw,1
90,224,dimints,diamonds,bw,3
91,226,walse,waltz,bw,2
92,231,'t,it,bw,1
93,235,riseth,rises,ar,2
94,236,warse,worse,ga,1
95,239,mauster,master,aa,1
97,242,sarcusstical,sarcastic,bw,4
98,244,gawbless,god bless,ic,3
99,245,gawblessyou,god bless you,ic,4
100,246,heekups,hiccups,bw,3
101,249,scrubbin',scrubbing,bw,1
102,250,dy'e,do you,bw,4
103,251,extraordinar',extraordinary,bw,1
104,252,yohselves,yourselves,ws,2
105,254,aiah,air,ws,2
106,257,kalf,calf,bw,1
107,263,'scuse,excuse,bw,2
108,266,ekonemy,economy,bw,2
109,268,'lasses,molasses,aa,2
111,270,wisht,wished,bw,2
112,273,yode,road,aa,3
113,274,plantashunes,plantations,aa,4
114,276,pairsons,persons,bw,2
116,280,correktly,correctly,bw,1
118,283,'quiries,enquiries,br,2
119,284,vate,wait,br,3
120,285,inosent,innocent,bw,2
121,286,gashly,ghastly,br,2
122,296,sing'lar,singular,bw,1
123,304,tentin',tenting,ga,1
124,307,weepin,weapon,bw,2
126,315,w'arhouses,warehouses,ws,2
128,320,'fessin,confessing,aa,4
129,322,schemin',scheming,bw,1
130,324,pictur,picture,bw,1
131,328,pecoolia,peculiar,ch,3
132,330,maketh,makes,ar,2
133,331,teacheth,teaches,ar,2
134,336,dismallest,most dismal,ar,9
135,337,annoolly,anually,bw,3
136,341,questshun,question,bw,3
138,346,londe,land,ar,2
139,348,sayynge,saying,ar,2
140,354,cirimonial,ceremonial,ga,2
141,356,barr'ns,barons,ga,2
142,357,pursent,percent,bw,2
143,359,beece,piece,de,2
144,364,order'd,ordered,ar,1
145,366,'fore,before,ar,2
146,367,yo'rn,yours,bw,2
147,371,suff'rance,sufferance,ar,1
148,372,nosein',nothing,aa,3
150,377,orkistry,orchestra,bw,4
152,379,wrang,wrong,ga,1
153,380,wrang,wrong,ga,1
154,381,halberts,halberds,ar,1
155,383,blanch'd,blanched,ar,1
158,400,'twell,it well,aa,2
159,402,yentlemen,gentlemen,nd,1
160,403,teng,thing,nd,2
162,415,noder,another,aa,3
163,418,c'd,could,bw,3
164,419,'spose,suppose,bw,3
165,421,toombling,tumbling,bw,2
166,422,swater,sweeter,ga,2
167,425,'spoze,suppose,bw,4
168,426,fogitfulness,forgetfulness,aa,2
169,427,can'll,can will,bw,3
170,429,sojers,soldiers,bw,3
171,430,forecasteth,forecasted,ar,2
172,433,inyon,onion,br,2
173,434,percessions,processions,bw,2
174,435,cas'n,casting,aa,3
175,437,perooses,peruses,bw,2
176,438,a'retty,already,de,3
178,450,identikle,identical,bw,3
179,453,obtusity,obtuseness,ar,5
181,457,ead,eat,de,1
182,462,nebbah,never,aa,4
183,466,gentmans,gentlemen,aa,4
184,473,minits,minutes,bw,2
185,476,'thine,your,ar,6
186,478,whuther,whether,bw,1
188,483,knok,knock,bw,1
189,485,'um,them,ga,3
190,487,yorese'f,yourself,bw,3
191,488,neigboring,neighboring,bw,1
193,490,loafe,loaf,ar,1
194,491,loafe,loaf,ar,1
195,492,purtiklar,particular,bw,3
196,493,histeriks,hysterics,bw,2
197,494,'fo',before,aa,4
198,500,haansome,handsome,aa,2
199,501,sarjint,sargeant,ga,3
200,505,gaitaw,garter,cj,3
201,507,guttaw,gutter,cj,2
202,509,hem'rage,hemorrhage,bw,3
203,510,condeetion,condition,ca,2
204,515,tobakker,tobacco,bw,4
205,516,conshuns,conscience,aa,5
206,517,recommembrance,remembrance,aa,3
207,518,babtism,baptism,aa,1
208,521,wescot,waistcoat,bw,4
209,526,sunthin',something,bw,4
210,528,peepin',peeping,aa,1
211,530,enakted,enacted,bw,1
212,535,squoze,squeezed,aa,3
213,536,lisence,license,bw,2
214,543,ongratefulest,ungratefulest,bw,1
215,544,eaight,eight,ga,1
216,550,evrybody,everybody,bw,1
217,551,virdict,verdict,ar,1
218,562,br'iled,broiled,bw,1
219,568,cowerdly,cowardly,bw,1
220,570,'twon't,it will not,bw,7
221,572,kareless,careless,bw,1
222,574,manere,manner,ar,2
223,577,tuckahs,tuckers,aa,2
224,579,crasses,crosses,ga,1
225,580,rhighteousness,righteousness,bw,1
226,582,'stinguished,distinguished,bw,2
227,588,shtars,stars,de,1
228,590,treek,trick,mx,2
229,591,treek,trick,mx,2
230,592,redishes,radishes,bw,1
231,594,purfeshun,profession,bw,5
232,598,certaine,certain,ar,1
233,600,remova,removed,it,2
234,602,subjact,subject,bw,1
235,608,sidding,sitting,de,2
236,610,eechin',aching,bw,3
237,611,readin',reading,aa,1
238,612,father'll,father will,aa,3
239,613,wur,were,bw,2
240,618,humsted,homestead,bw,3
241,619,resuntly,presently,bw,2
242,620,sitterzens,citizens,bw,4
243,634,lyeth,lies,ar,3
244,636,dowtless,doubtless,bw,2
245,639,gluvs,gloves,bw,2
246,642,onamiable,unamiable,bw,1
247,645,suffin,something,aa,6
248,646,'scuse,excuse,aa,2
249,647,blawin',blowing,ga,2
250,652,strek,struck,fr,2
251,653,steek,stick,fr,2
252,655,laughet,laughed,du,1
254,658,brodder,brother,na,2
255,661,bach'lor,bachelor,bw,1
257,665,psalt,salt,bw,1
258,673,alang,along,ga,1
259,675,grand'ther,grandfather,bw,2
260,676,enlarsh,unlatch,de,3
261,678,d'udda,the other,aa,9
262,679,can',cannot,fr,3
263,680,dlese,these,cn,2
264,688,sossidges,sausages,br,4
265,692,skuffle,scuffle,aa,1
266,693,argify,argue,bw,3
267,695,'gressional,congressional,aa,3
268,696,anoder,another,aa,2
269,697,bu'sting,bursting,bw,1
270,700,everyt'ing,everything,du,1
271,701,hantily,handily,du,1
272,703,'fo'e,before,aa,3
273,704,'brer,brother,aa,4
274,705,oflfis,office,bw,3
275,706,purlice,police,bw,2
276,707,inspecktion,inspection,bw,1
277,708,differn't,different,bw,2
278,709,'short'nin',shortening,aa,3
279,712,'seetful,deceitful,aa,4
280,715,hayre,hair,ar,2
282,718,vollum,volume,bw,2
283,719,moutent,mounted,aa,3
284,723,eerthquak,earthquake,cr,2
285,725,reg'lar,regular,bw,1
286,727,preasent,presents,aa,2
287,731,unholpen,unhelped,ar,2
288,734,fu'thermore,furthermore,bw,1
289,736,soft'ning,softening,bw,1
290,738,sposin',supposing,bw,3
291,741,dramattick,dramatic,bw,2
292,742,perfesshunal,professional,bw,4
293,744,virchoose,virtuous,bw,4
294,745,femly,family,bw,2
296,752,stalun,stealing,ca,3
297,761,'n,and,bw,2
298,762,marrieth,marries,ar,2
299,763,committeth,commits,ar,4
300,766,lavin',leaving,ga,2
301,770,ja'ndiced,jaundiced,bw,1
302,772,oldher,older,ga,1
303,778,shoolder,shoulder,ga,1
305,788,reesins,raisins,ch,2
306,789,overstaid,overstayed,ar,2
307,791,huv,of,br,3
308,792,north'rn,northern,ar,1
309,794,gin'ral,general,bw,2
310,799,turr,the other,aa,7
311,800,caow,cow,bw,1
313,802,'twas,it was,bw,2
314,803,teamin',teaming,bw,1
315,805,doktrines,doctrines,bw,1
316,809,coomes,come,de,2
317,812,'cookin',cooking,aa,2
320,816,vomicked,vomited,ch,2
321,820,'fore,before,bw,2
322,821,tinderly,tenderly,ga,1
324,827,murteret,murdered,du,2
325,829,'broidered,embroidered,ar,2
326,831,'t,it,ar,1
327,836,la'nch,launch,aa,1
328,837,la'nch,launch,aa,1
330,846,phware,where,ga,3
331,848,pertikeler,particular,bw,4
332,849,sekund,second,bw,2
334,852,erhead,ahead,bw,2
335,853,goils,girls,yd,2
337,864,'quitted,acquitted,bw,2
338,865,'pon,upon,bw,1
340,871,joodicial,judicial,bw,2
341,874,froin',throwing,aa,4
343,877,glimmereth,glimmers,ar,3
344,881,hossified,ossified,ch,1
345,882,erlive,alive,bw,2
346,885,livie,live,cn,1
347,887,wor,were,ga,2
348,888,owin',owing,bw,1
349,891,tolleth,tolls,ar,3
350,896,exulteth,exults,ar,3
351,897,turnit,turned,ga,2
353,900,hoffen,hoping,fr,4
354,901,maken',making,ga,2
355,902,na',not,ga,2
356,909,'t,it,ar,1
357,911,sillables,syllables,bw,1
358,914,trackin',tracking,bw,1
359,916,impromptew,impromptu,bw,2
360,919,huvvering,hovering,bw,2
361,924,gallopeth,gallops,ar,3
362,926,thesc,these,bw,1
363,931,wrasslin',wrestling,bw,3
364,932,pusnol,personal,bw,4
365,937,say't,say it,ga,2
366,940,plan'ations,plantations,aa,1
367,941,'ne'r,another,aa,5
368,946,of'en,often,na,1
370,948,barr'ls,barrels,bw,1
371,949,'customed,accustomed,bw,2
372,950,deestrict,district,bw,2
373,957,afo',before,aa,4
374,960,flirtashuns,flirtations,bw,3
375,963,gade,gate,yd,1
376,967,undoin',undoing,bw,1
377,968,troopin',trooping,bw,1
379,978,regwet,regret,ic,1
380,981,wazn,was not,bw,4
382,986,sloightest,slightest,ga,1
383,987,'t'll,it'll,bw,1
384,989,dilootion,dilution,bw,2
385,990,scuze,excuse,aa,3
386,992,s'poses,supposes,bw,2
389,995,strivin',striving,bw,1
390,997,vinest,finest,de,1
391,999,kiarn,can,aa,3
393,1004,'less,unless,aa,2
395,1017,pardership,partnership,bw,2
397,1021,onconscious,unconscious,bw,1
398,1023,eppisodes,episodes,bw,1
399,1027,misthress,mistress,ga,1
400,1036,le'me,let me,aa,2
401,1038,yes'rday,yesterday,bw,2
402,1039,twic't,twice,bw,2
403,1040,joolery,jewlry,bw,3
404,1043,favo'ite,favorite,ws,1
405,1045,waketh,wakes,ar,2
406,1047,sequil,sequel,bw,1
407,1048,baggonit,bayonet,ar,3
408,1049,wrastlin',wrestling,bw,2
409,1050,heer,hear,bw,1
410,1052,applikant,applicant,bw,1
411,1061,throo',through,bw,3
412,1063,unmistakerbly,unmistakably,bw,2
413,1065,chuck'd,chucked,bw,1
414,1066,insnare,ensnare,ar,1
415,1067,meeserable,miserable,fr,2
416,1068,'fergive,forgive,bw,2
417,1069,nudda,neither,aa,6
418,1071,na'tally,naturally,aa,3
419,1072,bobbycu'd,barbecued,aa,4
420,1075,svivors,survivors,sh,2
421,1078,namazon,amazon,ch,1
422,1083,sunest,soonest,ga,2
423,1084,fayways,fairies,ch,4
424,1090,conclooded,concluded,bw,2
425,1095,unmollested,unmolested,bw,1
426,1096,seeg'yars,cigars,bw,5
427,1100,simlar,similar,bw,1
428,1102,wonde'ful,wonderful,ws,1
429,1104,hopen,hoping,br,2
430,1109,'onest,honest,au,1
431,1120,'t,it,ga,1
432,1121,harseff,herself,aa,2
433,1122,slartered,slaughtered,bw,3
434,1123,wirin',wiring,bw,1
435,1125,spanneth,spans,ar,4
436,1127,tawt,taught,bw,3
437,1129,descendid,descended,bw,1
438,1130,despitism,despotism,bw,1
442,1140,sinoos,sinews,bw,2
443,1141,starn,stern,bw,1
445,1143,eench,inch,bw,2
446,1144,oppry,opera,aa,2
447,1146,princerple,principle,bw,2
448,1147,charactericstics,characteristics,bw,1
449,1151,speshy,specie,bw,3
450,1152,awff,off,ws,2
451,1155,markis,marquis,ga,2
452,1158,poisonin',poisoning,bw,1
453,1160,dho',though,aa,4
454,1165,skurser,scarcer,bw,3
456,1167,fairse,fierce,bw,3
457,1168,comrate,comrade,du,1
458,1169,shief,chief,de,1
459,1172,commerant,cormorant,na,2
460,1177,lingereth,lingers,ar,3
461,1179,hoggin',hogging,bw,1
462,1180,deridedly,decidedly,aa,1
463,1181,convanient,convenient,bw,1
464,1184,'mid,amid,ar,1
465,1188,burglarin',burgling,bw,3
466,1192,opind,opened,ga,2
467,1196,timptation,temptation,bw,1
469,1201,aloike,alike,ga,1
470,1209,savun,saving,bw,2
471,1212,comf'tably,comfortably,bw,2
472,1219,remainest,remain,ar,3
474,1224,thank'd,thanked,ar,1
475,1228,damnashun,damnation,bw,3
476,1229,ets,its,bw,1
477,1231,hebinly,heavenly,aa,3
478,1232,skearin',scaring,bw,3
479,1235,belaves,believe,ga,3
480,1237,summat,something,bw,7
481,1238,partenship,partnership,aa,2
482,1239,shuze,shoes,bw,3
483,1240,pourtrayed,portrayed,ar,1
484,1241,reasonest,reason,ar,3
486,1251,onfeelin',unfeeling,bw,2
487,1260,accommodazion,accomodation,it,2
488,1261,genmen,gentlemen,aa,3
489,1262,empidence,impudence,bw,2
490,1264,peakin',peeking,bw,2
492,1266,negatiff,negative,bw,2
493,1267,nat've,native,bw,1
494,1268,mezzure,measure,bw,2
495,1270,tolin',telling,fr,3
496,1275,missis',misses,aa,2
497,1277,w'isper,whisper,fr,1
498,1279,conscrips,conscripts,bw,1
499,1281,oonderstands,understand,de,3
500,1286,onconstitootional,unconstitutional,bw,3
501,1289,barrl'd,barreled,bw,2
502,1292,cartrag,cartridge,bw,3
503,1295,sanktified,sanctified,bw,1
505,1305,fanish,finish,de,1
506,1307,ef,if,aa,1
507,1308,ef,if,aa,1
508,1316,tarryeth,tarries,ar,3
509,1321,not'ing,nothing,aa,1
510,1323,mischeef,mischief,fr,1
511,1326,orthor,author,bw,2
512,1327,espeschially,especially,bw,2
513,1332,rongfully,wrongfully,bw,1
514,1333,innimy,enemy,bw,3
515,1334,leddie,lady,fr,4
516,1336,misthress',mistress,ws,2
518,1341,menoos,menus,bw,2
519,1342,exclooded,excluded,bw,2
520,1346,gen'rations,generations,bw,1
521,1352,th'ee,three,aa,1
522,1355,raikoned,reckoned,bw,2
523,1356,flavourin',flavoring,bw,2
524,1357,'rt,are,ar,2
525,1358,plessure,pleasure,bw,1
526,1359,hoosbant,husband,de,3
527,1361,ealdormen,aldermen,ar,2
528,1367,hoonters,hunters,de,2
529,1368,fe'ched,fetched,aa,1
530,1373,sin',since,bw,2
531,1374,captyvement,captivity,bw,6
532,1376,talken,talking,bw,2
533,1379,'t,it,ar,1
534,1384,chilther,children,ga,3
535,1386,ongrateful,ungrateful,bw,1
536,1387,on'erstan',understand,cj,3
537,1389,acquaint',acquainted,ga,2
538,1391,vimmen,women,de,3
539,1393,watchit,watched,ga,2
540,1395,'coon,raccoon,aa,3
541,1398,wras'lin',wrestling,bw,3
543,1402,valubul,valuable,bw,3
544,1404,suppeeny,subpoena,bw,3
545,1406,persoo,pursue,aa,3
548,1411,hudder,other,fr,4
549,1412,rejoin'd,rejoined,ar,1
550,1413,'twas,it was,ar,2
551,1414,belengs,belongs,ca,1
552,1415,cless,class,ca,1
553,1416,kestoms,customs,ca,2
554,1417,settm',sitting,bw,4
555,1419,midicine,medicine,ga,1
556,1420,cavilry,cavalry,bw,1
557,1421,sellin',selling,aa,1
558,1422,snarl'd,snarled,ar,1
559,1423,preairie,prairie,bw,1
560,1425,dror'd,drew,bw,4
561,1426,a'tarnal,eternal,bw,3
562,1431,misnam'd,misnamed,ar,1
563,1433,cordgully,cordially,bw,2
564,1435,byby,baby,ny,1
565,1436,giv'er,give her,ny,3
566,1437,blough,blow,ny,3
567,1441,oonderstand,understand,de,2
568,1445,shired,shared,ca,1
569,1448,houah,hour,aa,2
570,1449,drowndid,drowned,aa,2
571,1450,or'nery,ornery,bw,1
572,1454,'t,it,ar,1
573,1458,lubb'd,loved,aa,4
574,1459,prevint,prevent,bw,1
575,1462,maouse,mouse,bw,1
576,1464,greepin,creeping,de,2
578,1466,fakt,fact,bw,1
579,1468,eberytin',everything,aa,3
580,1470,forrads,foreheads,bw,3
581,1476,'reddy,already,aa,3
582,1479,justifybly,justifiably,bw,2
583,1480,justifyble,justifiable,bw,2
584,1483,wannuts,walnuts,aa,1
585,1484,auvery,every,du,2
586,1487,illegant,elegant,ga,2
587,1488,himsilf,himself,ga,1
589,1492,contra'y,contrary,aa,1
590,1495,ye'll,you will,ar,5
591,1496,ye'll,you will,ar,5
593,1498,e'der,either,aa,3
594,1502,tached,touched,aa,2
595,1504,traitorious,traitorous,bw,1
596,1509,'sprise,surprise,aa,3
597,1512,calkylate,calculate,bw,2
598,1513,'twern't,it wasn't,bw,4
599,1514,bisnees,business,fr,3
600,1522,birfday,birthday,aa,2
601,1523,forgittin',forgetting,bw,2
602,1525,gredge,grudge,bw,1
604,1527,expraiss,express,ga,2
605,1529,shol'er,shoulder,aa,2
606,1531,soshull,social,bw,4
607,1534,wen',went,aa,1
608,1535,denieth,deny,ar,4
609,1536,reeding,reading,ga,1
610,1539,dispize,despise,bw,2
611,1544,vorking,working,de,1
612,1545,sickishness,sickness,bw,3
613,1547,peenful,painful,ga,2
614,1549,mortual,mortal,bw,1
615,1550,'t,it,bw,1
616,1553,diment,diamond,bw,3
617,1560,chists,chests,aa,1
618,1563,unlest,unless,bw,1
619,1564,biece,piece,de,1
621,1570,advertisy,adversity,bw,2
622,1576,itea,idea,de,1
623,1577,leste,least,aa,2
624,1580,'sciver'd,discovered,aa,4
625,1581,'sciver'd,discovered,aa,4
626,1582,du'in',during,ws,2
627,1588,onbranded,unbranded,bw,1
628,1590,vi'lent,violent,bw,1
629,1594,imboo,imbue,bw,2
631,1598,'merrikan,american,br,3
632,1601,tree'in',treeing,aa,2
633,1603,lab'ratory,laboratory,bw,1
634,1609,pertendin',pretending,br,3
635,1610,'dout,without,aa,4
636,1613,wrackers,wreckers,bw,1
637,1614,exileratin,exhilarating,bw,3
638,1615,berrid,buried,bw,3
639,1616,mitest,mightiest,aa,3
640,1619,partikaly,particularly,aa,4
641,1621,schtays,stays,de,2
643,1630,muxed,mixed,aa,1
644,1633,costoomes,costumes,yd,2
645,1635,semmetery,cemetary,bw,3
646,1639,outa,out,bw,1
647,1643,disapprobative,disapprovingly,bw,6
648,1645,insek,insect,aa,2
649,1647,paf,path,aa,2
650,1649,heer'd,heard,bw,2
651,1652,squirtid,squirted,bw,1
652,1655,airth,earth,ga,2
653,1656,snale,snail,bw,2
654,1667,shcampered,scampered,ga,1
655,1668,dure'll,door will,ga,5
656,1672,claimeth,claims,ar,3
657,1674,gardins,gardens,bw,1
658,1676,chusen,chosen,aa,1
659,1678,persoom,presume,ga,5
660,1680,misfortun',misfortune,bw,1
662,1687,sairvice,service,ga,2
663,1690,poki',poking,bw,2
664,1696,ukly,ugly,me,1
665,1699,deestricks,districts,bw,3
666,1706,'em,them,bw,2
667,1707,he'erd,heard,aa,2
668,1720,on'ies',only,aa,5
669,1724,stoodient,student,bw,3
670,1728,wider'n,wider than,ca,4
672,1733,pleasurement,pleasure,fr,4
673,1736,werryments,worriment,ga,3
674,1737,foreseeth,forsees,ar,3
676,1741,forhed,forehead,bw,2
677,1744,'spose,suppose,bw,3
678,1747,grillers,girls,de,4
680,1750,magasin,magazine,bw,2
681,1757,raich,reach,ga,2
682,1758,pairents,parents,bw,1
684,1760,conwersation,conversation,aa,1
685,1763,teekle,tackle,bw,2
686,1767,'spose,suppose,aa,3
687,1769,queshun,question,aa,3
688,1771,konsentrated,concentrated,bw,2
690,1774,ondone,undone,bw,1
692,1779,natch'ly,naturally,aa,4
693,1784,mis't,missed,bw,3
694,1785,markusses,marquesses,bw,2
695,1790,consid'rable,considerable,bw,1
696,1794,outter,out of,bw,3
697,1796,w'alebones,whalebones,bw,1
698,1798,olten,old,de,3
699,1799,chronikel,chronicles,de,3
700,1802,medercine,medicine,aa,2
701,1805,bumbye,by and by,bw,7
702,1807,ther'll,there will,ga,4
703,1808,peekneek,picnic,ga,6
704,1809,inten',indend,bw,2
705,1814,savigely,savagely,bw,1
706,1819,omniboos,omnibus,de,2
707,1821,bcum,become,bw,3
708,1822,shtamped,stamped,ga,1
709,1823,lee'ard,leeward,nd,1
710,1837,tieth,ties,ar,2
711,1841,sarpent,serpent,ga,1
712,1842,iditors,editors,ga,1
713,1844,swere,swear,ar,2
714,1846,sta'ts,starts,aa,1
715,1851,jeens,jeans,bw,1
717,1854,capt'in,captain,ga,1
719,1856,hild,held,ga,1
720,1865,goldun,golden,bw,1
721,1867,'angs,hangs,br,1
722,1871,whar,where,aa,2
723,1873,genlmn,gentlemen,aa,3
724,1874,satisfacshum,satisfaction,aa,4
725,1875,onja'ndiced,unjaundiced,bw,2
726,1877,magesty,majesty,ar,1
727,1880,akrlmonious,acrimonious,bw,2
728,1881,olifaktory,olifactory,bw,1
729,1886,puttier'n,prettier than,aa,6
730,1888,coaut,coat,ga,1
731,1889,diworce,divorce,bw,1
732,1894,buk,book,ca,2
733,1895,lefe,leaf,ca,2
734,1899,nusboy,newsboy,ca,2
735,1900,lukin,looking,ca,3
736,1901,mudda,mother,ch,5
737,1902,gub,give,aa,3
738,1904,raysoning,reasoning,ga,2
739,1906,fallerin',following,aa,4
740,1908,travelin',traveling,bw,1
741,1910,b'live,believe,ws,2
742,1911,staie,stay,ar,2
743,1913,sarve,serve,aa,1
744,1916,velcome,welcome,br,1
745,1918,pisenin',poisoning,aa,3
746,1921,absense,absence,ch,1
747,1925,lainded,landed,yd,1
748,1926,chillunses,children,aa,5
749,1929,moile,mile,ga,1
750,1934,diagnos'd,diagnosed,ar,1
751,1940,shrilleth,shrills,ar,3
752,1952,congratilate,congratulate,bw,1
753,1954,pizeners,poisoners,bw,3
755,1959,zephurs,zephyrs,bw,1
756,1960,silkaness,silkiness,bw,1
757,1961,lovlaness,loveliness,bw,2
758,1964,'niff,enough,bw,5
759,1966,nager,nigger,ga,2
760,1968,sumpin',something,ga,5
761,1972,bluid,blood,ga,2
762,1973,nawthin,nothing,ga,3
763,1974,laike,like,ga,1
764,1977,intrench'd,entrenched,ar,2
765,1983,narves,nerves,bw,1
766,1985,ondil,until,de,2
767,1988,welfair,welfare,bw,2
768,1992,mist'ry',mystery,aa,3
769,1993,deirn,their,aa,3
770,1994,dreef',drift,fr,3
773,2002,saize,seize,ga,1
774,2004,conshience,conscience,bw,1
776,2013,changet,changed,de,1
777,2015,atfantages,advantages,de,2
778,2016,cert'ny,certainly,aa,3
779,2018,hoose,house,ga,1
780,2019,cr'atur,creature,ga,2
781,2025,artekil,article,aa,4
782,2026,hayr,here,bw,3
783,2030,thoat,thought,ch,3
784,2031,consaited,conceited,bw,2
785,2032,consaited,conceited,bw,2
786,2036,venter'd,ventured,bw,2
787,2041,spiggit,spigot,bw,2
788,2044,bliff,bluff,bw,1
791,2049,opp'sition,opposition,bw,1
792,2050,prizons,prisons,bw,1
793,2051,partikilar,particular,bw,2
794,2052,exercute,execute,bw,1
795,2054,pote,port,aa,2
796,2057,wais'coat,waistcoat,bw,1
798,2061,shak't,shook,bw,4
799,2062,hansumest,handsomest,bw,2
800,2064,posseeble,possible,fr,2
801,2071,notty,not,aa,2
802,2073,payrints,parents,ga,2
803,2078,reproduceth,reproduces,ar,2
805,2087,y'rsaalf,yourself,bw,4
806,2088,'n,than,ar,3
807,2091,orayter,orator,ga,2
808,2092,iddycation,education,ga,3
811,2100,proprierty,propriety,bw,1
812,2103,instrooments,instruments,bw,2
813,2106,elissited,elicited,bw,2
814,2107,crooilty,cruelty,bw,3
815,2112,leaveen,leaving,ca,3
817,2116,contempyulated,contemplated,bw,2
818,2117,'seetfulness,deceifulness,aa,4
819,2118,husban',husband,bw,1
820,2122,bevore,before,de,1
821,2124,warkhouse,workhouse,ga,1
822,2126,marcies,mercies,bw,1
823,2129,exercitation,exercise,bw,6
824,2137,reatty,ready,de,2
825,2141,heben,heaven,aa,2
826,2151,hoi',hoist,ws,2
827,2153,gentlemin,gentlemen,ga,1
828,2156,of'en,often,aa,1
829,2160,qveek,quick,nd,3
830,2161,traters,traitors,bw,2
832,2170,leadin',leading,bw,1
833,2179,breks,breaks,aa,1
834,2180,warny,warn you,bw,3
835,2183,laiuk,lake,ca,3
836,2184,nighes,near,ca,5
837,2190,blut,blood,de,3
838,2193,mov'd,moved,ar,1
839,2194,tuh,to,ga,2
841,2202,plezure,pleasure,bw,2
842,2208,'merrikans,americans,bw,3
843,2212,ginral,general,bw,2
844,2218,encour'ge,encourage,bw,1
845,2219,ter't,to it,aa,3
846,2221,dif'ernt,different,aa,2
848,2228,t'ink,think,aa,1
849,2234,pertic'lers,particulars,bw,3
852,2243,engeegemint,engagement,ca,3
853,2247,prejudyce,prejudice,bw,1
854,2248,chasin',chasing,bw,1
855,2249,thuther,the other,bw,3
856,2250,spos'e,suppose,bw,3
857,2258,sarvint,servant,bw,2
858,2260,keeck,kick,mx,2
859,2268,kyo'd,cured,aa,4
861,2273,mars'r,master,aa,3
862,2274,kyarrge,carriage,aa,4
863,2276,l'arnt,learned,bw,3
864,2278,onderstaind,understand,mx,2
865,2281,doot,doubt,ga,2
866,2282,jowk,joke,ga,2
867,2285,desavin',deceiving,ga,4
868,2286,'thas,that is,br,4
869,2287,clatt'rings,clatterings,ar,1
870,2288,renigs,reneges,bw,2
872,2293,'cos,because,au,5
873,2295,mo'ns,more than,aa,7
874,2296,'twan't,it was not,bw,5
875,2297,'gintleman,gentleman,ny,2
876,2301,litrary,literary,bw,1
877,2304,setteth,sets,ar,4
878,2306,'brer,brother,aa,4
880,2310,g'wout,go out,bw,2
881,2311,tollyble,tolerable,bw,3
882,2312,jos'lin',jostling,bw,2
883,2313,imperdent,imprudent,bw,2
886,2322,owah,our,ws,3
887,2326,matehial,material,ws,1
888,2328,sparm,sperm,bw,1
889,2333,'quittal,acquittal,bw,2
890,2334,scannul,scandal,aa,2
891,2335,bla'guards,blackguards,ga,2
892,2339,unfraid,unafraid,ar,1
893,2344,'twad,it would,ca,5
895,2350,un'asy,uneasy,bw,1
897,2354,checker'd,checkered,ar,1
898,2357,pahnaship,companionship,aa,7
899,2358,watchin',watching,aa,1
900,2359,sthummick,stomach,ic,5
901,2361,rickon,reckon,bw,1
902,2362,attack'd,attacked,ar,1
903,2363,ca'n',cannot,aa,3
904,2364,jestly,justly,aa,1
905,2366,mitionary,missionary,bw,2
907,2372,prevint,prevent,bw,1
908,2373,oulde,old,ar,2
909,2379,enableth,enables,ar,2
910,2380,ongsomble,ensemble,bw,3
911,2385,mercyfull,merciful,bw,2
912,2386,disposishun,disposition,bw,3
913,2388,holesale,wholesale,bw,1
914,2389,slorter,slaughter,bw,4
915,2390,'tackted,attacked,aa,3
916,2391,onvisible,invisible,aa,1
917,2395,insterment,instrument,bw,2
918,2400,'than,nn,ar,4
920,2407,dater,daughter,aa,3
922,2417,practisin',practicing,bw,2
923,2422,gehappenet,happened,de,3
924,2425,'wa'al,well,bw,4
926,2434,antislav'ry,antislavery,bw,1
927,2437,distreek,district,bw,3
928,2439,degen'rates,degenerates,bw,1
929,2440,rully,really,br,2
930,2442,bootiful,beautiful,de,3
931,2443,wuzzent,was not,aa,5
932,2444,contendin',contending,aa,1
933,2447,sarbed,served,aa,2
934,2448,pards',partners',bw,4
936,2451,gots,got,de,1
937,2453,ixpicting,expecting,ch,2
938,2455,huv'rin',hovering,aa,3
939,2458,halluff,half,de,3
940,2462,interroopt,interrupt,fr,2
941,2467,wurth,worth,bw,1
942,2468,complerment,compliment,bw,2
943,2469,valewbel,valuable,bw,4
944,2471,notthin,nothing,bw,2
945,2472,eleflints,elephants,de,3
947,2481,idolitwy,idolatry,bo,2
948,2482,cauzed,caused,bw,1
949,2494,fader,father,ny,2
950,2497,'twas,it was,bw,2
952,2500,sigh'd,sighed,bw,1
953,2501,regin,region,bw,1
954,2502,worshipeth,worship,,3
955,2504,'twas,it was,bw,2
956,2513,aisily,easily,ga,2
957,2514,laidy,lady,br,1
958,2516,gemmen,gentlemen,aa,4
959,2521,'t,it,bw,1
960,2524,'spicion,suspect,bw,6
961,2526,recountin',recounting,bw,1
962,2528,'merikin,american,mx,3
963,2530,heep,heap,bw,1
964,2532,oulder,older,ga,1
965,2534,gildeth,gilds,ar,3
966,2536,whar',where,ga,2
967,2537,modder,mother,aa,2
968,2538,serbents,servants,aa,2
970,2540,gemmens,gentlemen,aa,5
971,2542,enj'y,enjoy,bw,1
972,2545,sp'ils,spoils,bw,1
973,2548,ancore,encore,ws,1
974,2550,hactor,actor,ws,1
975,2556,sou'west,southwest,bw,2
976,2557,inderesdin,interesting,de,3
977,2560,mooshrat,muskrat,fr,3
978,2561,col'er,colder,fr,1
979,2563,'gree,agree,aa,1
980,2569,kedn't,couldn't,bw,4
981,2573,congratyoolations,congratulations,bw,3
982,2580,'ating,eating,ga,1
983,2583,gemplans,gentlemen,aa,6
984,2585,calkelate,calculate,bw,2
985,2593,clar'fy,clarify,bw,1
986,2594,roominations,ruminations,bw,2
987,2595,javlin,javelin,ar,1
989,2605,resurrectionize,ressurect,ar,8
990,2606,jippardy,jeopardy,bw,2
991,2607,jesso,just so,bw,3
992,2609,blaces,places,de,1
994,2614,invint,invent,ga,1
995,2615,adventer,adventurer,bw,2
996,2618,dinna,do not,ga,4
997,2620,parolyze,paralyze,bw,1
998,2622,'lahff,laugh,aa,4
999,2623,'gater,alligator,aa,5
1000,2624,dem,that,na,4
1001,2627,roolette,roulette,bw,1
1003,2634,orwange,orange,aa,1
1004,2637,'t,it,bw,1
1005,2638,'arnest,earnest,bw,1
1006,2646,pertic'lar,particular,bw,2
1007,2657,risponsibility'll,responsibility,bw,4
1008,2668,leaveth,leaves,ar,2
1009,2669,sitervation,situation,bw,3
1010,2670,divarsion,diversion,bw,1
1011,2671,kape,keep,ga,3
1012,2672,egstatick,ecstatic,bw,2
1013,2677,'ome,home,br,1
1014,2678,skagaroot,cigarette,nd,6
1015,2680,impeech,impeach,bw,1
1016,2681,hipporippus,hippopotamus,bw,5
1017,2682,'s'posed,supposed,bw,3
1018,2685,plede,pleade,ar,1
1019,2686,reson,reason,ar,1
1020,2687,claimeth,claims,ar,3
1021,2689,beestes,beasts,ar,2
1022,2694,kynde,kind,ar,2
1023,2696,but'm,but i am,bw,4
1024,2699,adoptest,adopt,ar,3
1027,2703,zez,the,fr,3
1028,2704,woice,voice,bw,1
1029,2709,aggrawatin',aggravating,aa,2
1030,2710,kump'ny,company,aa,3
1031,2714,occassionly,occasionally,bw,3
1032,2719,pois'd,poised,ar,1
1033,2724,dey'll,they will,aa,5
1035,2727,wunk,winked,aa,3
1036,2728,furdest,furthest,aa,2
1037,2732,promiscoous,promiscuous,bw,1
1038,2734,trooly,truly,bw,2
1039,2740,neecessary,necessary,ga,1
1040,2741,consederetion,consideration,ga,2
1041,2743,joostify,justify,ga,2
1042,2745,nexht,next,ny,1
1043,2747,masthers,masters,ga,1
1044,2750,dontcher,do you not,br,8
1045,2755,illegint,elegant,ga,3
1046,2756,dwellin',dwelling,bw,1
1047,2759,emphatikally,emphatically,bw,1
1049,2764,script'ral,scriptural,bw,1
1050,2765,techin',touching,aa,3
1051,2766,sober'd,sobered,ar,1
1052,2770,biggermus,bigamist,ca,5
1053,2771,delooder,deluder,ca,2
1054,2774,maircy,mercy,ga,2
1055,2776,falt'ring,faltering,ar,1
1057,2778,orlways,always,br,2
1058,2779,dalked,talked,de,1
1059,2780,pinch'd,pinched,ar,1
1060,2781,ahindt,ahead,bw,3
1061,2787,o'erran,overran,ar,1
1063,2799,desairters,deserters,ga,2
1064,2801,someding,something,de,2
1065,2802,stallded,stalled,aa,1
1066,2804,gitting,getting,bw,1
1069,2811,keramics,ceramics,ar,1
1072,2818,yare,here,br,2
1073,2819,spi'led,spoiled,ar,2
1074,2825,o'ye,of you,ga,4
1075,2826,washt,washed,bw,2
1076,2829,spale,spell,ga,2
1077,2833,draps,drops,bw,1
1078,2835,crowin',crowing,bw,1
1079,2837,cavortin',cavorting,bw,1
1080,2838,vuses,verses,aa,2
1081,2841,gloamin',gloaming,ga,1
1082,2842,quoshint,quotient,bw,3
1083,2849,stoodio,studio,bw,2
1084,2850,moultin',molting,bw,2
1086,2860,trimple,tremble,aa,2
1087,2862,quar',queer,bw,3
1088,2863,inheritid,inherited,bw,1
1089,2864,te',to,aa,2
1090,2870,ortylans,ortolans,bw,1
1092,2878,'cos,because,br,5
1093,2881,swound,swoon,bw,2
1094,2882,thransleetion,translation,ga,3
1095,2886,ruther,rather,bw,1
1096,2891,gov'rness,governess,br,1
1097,2892,arry,any,bw,2
1098,2895,wagin,wagon,bw,1
1099,2897,ebenin',evening,aa,2
1100,2898,lowin',lowing,bw,1
1101,2905,complaisancy,complacency,ar,3
1102,2906,valkin',walking,de,2
1103,2907,aat,that,na,2
1104,2912,'ef,if,aa,2
1105,2913,featur',feature,bw,1
1106,2916,sma'tness,smartness,aa,1
1107,2924,scrinch,scrunch,ch,1
1108,2926,releaf,relieve,bw,3
1109,2928,sawt,sort,aa,2
1110,2929,'westigation,investigation,aa,3
1111,2930,straightfor'ard,straightforward,bw,1
1112,2931,git'n,getting,aa,4
1113,2932,wusser'n,worse,aa,5
1114,2933,nozzer,another,ic,3
1115,2934,partikiler,particular,bw,3
1116,2935,introducin',introducing,bw,1
1117,2937,p'isened,poisoned,bw,2
1119,2946,perface,preface,bw,2
1120,2954,hinnercent,innocent,ws,3
1122,2959,cheahs,cheers,aa,2
1123,2963,domn'd,damned,ga,2
1124,2965,teelling,telling,ga,1
1125,2966,stoopid,stupid,ga,2
1126,2968,coold,could,ga,1
1127,2974,out'n,out of,bw,3
1128,2975,turneps,turnips,bw,1
1129,2979,zamin',examined,aa,4
1130,2980,mellerin',mellowing,bw,3
1132,2982,justiss,justice,bw,2
1133,2985,feal,feel,bw,1
1134,2986,ammernution,ammunition,bw,3
1135,2991,wadn't,wasn't,br,1
1136,2992,har,hair,aa,1
1137,2993,har,hair,aa,1
1138,2997,pervokin'est,provoking,bw,6
1140,2999,dounkast,downcast,bw,2
1141,3012,insidyous,insidious,ga,1
1142,3016,fammerlies,families,bw,3
1143,3017,mix'd,mixed,ar,1
1144,3021,ezn't,isn't,bw,2
1146,3026,rooined,ruined,bw,2
1148,3028,lumb'ring,lumbering,ar,1
1149,3034,athout,without,ca,2
1150,3037,contind,contend,ga,1
1151,3038,crass'll,cross will,ga,4
1152,3039,pravint,prevent,ga,2
1154,3042,aggriwatin',aggravating,aa,3
1155,3046,wouldna',would not,ga,3
1157,3049,measter,master,br,1
1159,3055,see'd,saw,aa,4
1161,3060,brik,brick,bw,1
1162,3062,c'lections,collections,aa,2
1163,3063,consequationly,consequently,aa,5
1164,3065,stoombled,stumbled,ca,2
1165,3066,pait,paid,yd,1
1166,3068,cerimonial,ceremonial,bw,1
1167,3069,thursting,thirsting,bw,1
1168,3071,tlees,trees,cn,1
1169,3082,elekt,elect,bw,1
1170,3088,mor'n,more than,bw,5
1171,3091,callet,called,de,1
1172,3092,jimpsun,jimson,aa,2
1173,3094,sufrin',certain,aa,6
1174,3102,halo'd,haloed,ar,1
1175,3108,opprashuns,operations,bw,4
1176,3110,desarfs,deserves,du,3
1177,3112,weldin',welding,bw,1
1178,3113,sottled,settled,bw,1
1179,3115,tudda,the other,aa,8
1180,3118,sep'rate,seperate,bw,1
1182,3120,'twus,it was,aa,3
1183,3121,ext'rdeenaire,extraordinary,fr,7
1185,3133,'stid,instead,aa,4
1186,3141,rof,rough,de,3
1187,3147,shplendit,splendid,de,2
1188,3149,quate,quiet,ga,3
1189,3150,ava,ever,ga,3
1190,3151,slandereen,slandering,ga,3
1192,3153,onderstan,understands,bw,3
1193,3154,leanet,leaned,de,1
1194,3160,fennis,fence,pi,3
1196,3163,funnymoon,honeymoon,br,3
1197,3164,complyments,compliments,bw,1
1199,3168,twar,it was,aa,3
1200,3170,rekolek,recollect,bw,4
1201,3171,rekolek,recollect,bw,4
1202,3173,shlaap,sleep,ga,3
1203,3175,guildy,guilty,de,1
1204,3177,skeerdest,scaredest,aa,4
1205,3182,renderin',rendering,bw,1
1206,3189,clapt,clapped,bw,3
1207,3194,destin'd,destined,ar,1
1208,3197,'whar'bouts,whereabout,aa,5
1210,3200,te'cher,teacher,fr,1
1212,3207,h'eggs,eggs,bw,2
1213,3208,h'ale,ale,bw,2
1214,3209,h'ot,hot,bw,1
1215,3211,imbalm'd,embalmed,ar,2
1216,3212,treasur'd,treasured,ar,1
1217,3218,onbends,unbends,bw,1
1218,3221,heb'n,heaven,aa,3
1219,3223,ferwerded,forwarded,aa,2
1221,3228,villyum,villain,ga,3
1222,3232,'brer,brother,aa,4
1223,3234,'scuse,excuse,bw,2
1224,3237,sirkle,circle,bw,2
1225,3238,luvely,lovely,bw,1
1226,3239,ollee,sorry,cn,5
1227,3240,singlerist,singular,bw,5
1228,3241,princeeples,principles,de,2
1229,3242,bettin,betting,bw,1
1230,3243,selleth,sells,ar,3
1231,3245,resolootions,resolutions,bw,2
1232,3246,lookut,look at,ny,2
1233,3248,'n',and,bw,2
1234,3250,contint,content,ga,1
1235,3252,cleaveth,cleaves,ar,2
1236,3256,comf'table,comfortable,bw,2
1237,3257,casooally,casually,ga,2
1239,3266,shuit,suit,ga,1
1240,3267,brudder',brother,de,4
1241,3268,contrairy,contrary,bw,1
1242,3269,shor',sure,aa,3
1243,3271,'lishus,delicious,aa,5
1244,3273,fig'rin,figuring,bw,2
1245,3279,girating,gyrating,ar,1
1246,3284,ferrits,ferrets,bw,1
1247,3285,riptyles,reptiles,bw,2
1248,3286,crackleth,crackles,ar,2
1249,3293,und',under,aa,2
1250,3296,doating,doting,ar,1
1251,3297,koppers,coppers,bw,1
1252,3302,ermung,among,aa,3
1253,3305,tronk,trunk,fr,1
1254,3310,un'stan',understand,fr,4
1255,3314,sheppards,shepherds,aa,2
1256,3321,momint,moment,ga,1
1258,3330,commandedt,commanded,de,1
1259,3331,ornierest,most ornery,bw,8
1260,3334,faylings,feelings,ga,2
1261,3335,deflexum,reflection,aa,6
1263,3345,'cap'n,captain,aa,4
1264,3348,preechers,preachers,bw,1
1265,3349,velosipead,velocipede,bw,3
1266,3352,'polegise,apologise,aa,2
1267,3354,prachin',preaching,ga,2
1268,3355,design'd,designed,ar,1
1271,3362,goame,go,de,3
1272,3363,missin',missing,bw,1
1276,3382,sof'n,soften,bw,2
1277,3384,opset,upset,bw,1
1278,3387,s'picion,suspicion,aa,2
1279,3391,respekts,respects,bw,1
1280,3392,protekshun,protection,bw,4
1281,3393,belangs,belongs,ga,1
1283,3398,muvver,mother,ch,3
1284,3399,konsiderbul,considerably,bw,4
1285,3403,hef,have,de,3
1286,3404,converzations,conversation,de,2
1287,3406,furriner,foreigner,ws,3
1288,3415,t'ank,thank,de,1
1289,3418,sustainance,sustenance,bw,2
1290,3420,'mericans,americans,bw,1
1291,3421,'n',and,bw,2
1292,3429,res'n,resting,aa,3
1293,3431,beyng,being,ar,1
1294,3433,conuenenient,convenient,ar,3
1295,3434,trompettes,trumpets,ar,3
1296,3435,rychely,richly,ar,2
1297,3437,takynge,taking,ar,2
1298,3441,tynsell,tinsel,ar,2
1299,3442,decends,descends,bw,1
1300,3443,nuze,news,bw,3
1301,3446,joose,juice,aa,3
1302,3449,familitary,familiar,bw,2
1303,3451,swile,seal,bw,3
1304,3452,em',them,bw,3
1305,3453,butiz,beauties,bw,4
1306,3458,onderstandin',understanding,bw,2
1307,3460,tifferent,different,de,1
1308,3462,myselluf,myself,me,2
1309,3464,mudda,mother,ch,5
1310,3465,cirimonies,ceremonies,ga,2
1311,3469,arns,earns,aa,1
1312,3472,faither,father,ga,1
1313,3473,danngers,dangers,bw,1
1314,3474,avenin',evening,hs,2
1316,3477,hilp,help,ga,1
1318,3482,lowes',lowest,bw,1
1319,3484,'t,it,bw,1
1320,3493,immij,image,aa,3
1321,3499,torkey,turkey,bw,1
1322,3500,'fess,confess,bw,3
1323,3505,fu'st,first,bw,2
1324,3509,'melican,american,cn,2
1326,3516,tromple,trample,aa,1
1329,3522,guarrd,guard,ga,1
1330,3523,shpind,spend,ga,2
1331,3524,loightin',lighting,ga,2
1332,3525,choild,child,ga,1
1333,3526,pizenest,poisonest,bw,3
1334,3528,billyus,bilious,bw,2
1335,3530,ebbry,every,aa,2
1336,3539,expekted,expected,bw,1
1337,3540,pertectin',protecting,bw,3
1338,3542,diptheeria,diptheria,ar,1
1339,3543,wond'ring,wondering,ar,1
1340,3546,ristocrat,aristocrat,br,1
1341,3547,beautchoos,beauteous,br,3
1342,3548,wunst,once,bw,4
1343,3549,certing,certain,bw,2
1344,3554,'sposed,supposed,bw,3
1345,3557,'ired,hired,br,1
1346,3562,beleaving,believing,bw,2
1347,3563,doktering,doctoring,bw,2
1348,3564,demokratik,democratic,bw,2
1349,3565,'specks,respects,aa,3
1350,3567,propeh,proper,aa,1
1351,3568,putterin',puttering,bw,1
1352,3569,moren',more than,bw,5
1353,3571,indade,indeed,ga,3
1354,3572,farr,indeed,ga,6
1355,3577,festiv,festive,bw,1
1356,3578,deestinctly,distinctly,bw,2
1357,3579,manerskript,manuscript,bw,3
1358,3588,'tain't,ain't,bw,2
1359,3590,streeked,streaked,aa,1
1360,3591,thorrybreds,thoroughbreds,aa,4
1361,3592,brudderin',brethren,aa,6
1362,3593,enthoosiast,enthusiast,bw,2
1363,3594,rekollekt,recollect,bw,2
1364,3596,knoked,knocked,bw,1
1365,3598,kurn't,can't,bw,3
1366,3601,incopperate,incorporate,bw,2
1367,3602,wegiment,regiment,ch,1
1368,3603,wegiment,regiment,ch,1
1369,3605,naythur,neither,ga,3
1370,3607,charitee,charity,bw,2
1371,3609,meddow,meadow,bw,1
1372,3611,minnits,minutes,bw,3
1373,3614,terbacca,tobacco,aa,3
1375,3619,sleddin,sledding,bw,1
1376,3622,incompwehensible,incomprehensible,ws,1
1377,3626,unitest,unites,ar,1
1378,3628,'den,then,aa,2
1379,3630,loryers,lawyers,bw,2
1380,3632,flen,friend,cn,3
1381,3634,'siderable,considerable,aa,3
1384,3640,nigh',night,cn,1
1385,3642,toorn,turn,de,2
1386,3644,valewble,valuable,bw,2
1387,3645,nither,neither,bw,1
1388,3650,honneur,honor,fr,3
1389,3653,zat,that,fr,2
1390,3655,sooppose,suppose,du,2
1391,3657,sofay,sofa,ga,1
1393,3662,l'arn,learn,ga,1
1394,3669,casooalty,casualty,bw,2
1395,3672,twa,two,ga,1
1396,3675,wiles',wildest,aa,2
1397,3676,gayes',gayest,aa,1
1399,3683,langour,languor,ar,2
1400,3684,'spose,suppose,na,3
1401,3688,bu'glahs,burglars,aa,2
1405,3699,dip'thery,diptheria,bw,3
1407,3702,seddown,sit down,bw,3
1408,3703,dethired,desired,ic,2
1409,3704,wuhse,whose,ws,2
1410,3707,abstracks,abstracts,ws,1
1411,3708,cohnah,corner,ws,3
1412,3709,disposhul,disposal,ws,2
1414,3713,does'ent,does not,ga,3
1415,3714,prommust,promised,aa,4
1416,3715,pertickler,particular,bw,3
1417,3716,senden,sending,bw,2
1418,3720,scurryin',scurrying,bw,1
1419,3721,constitushional,constitutional,bw,2
1420,3722,'merrikan,american,b,3
1421,3723,'merrikan,american,b,3
1422,3724,baist,beist,br,1
1423,3727,towzleing,tousling,bw,3
1424,3728,thribble,triple,bw,3
1425,3729,purtty,pretty,bw,2
1426,3731,perform'd,performed,ar,1
1427,3732,perform'd,performed,ar,1
1429,3736,doise,dies,ga,3
1430,3738,wus',worse,bw,3
1431,3742,joggin,jogging,bw,1
1432,3746,whizzlers,whistlers,bw,2
1433,3747,prewents,prevents,de,1
1435,3749,noosh,news,de,3
1437,3751,wherrer,whether,aa,2
1438,3752,'t,it,fr,1
1439,3753,prisonaire,prisoner,it,3
1440,3756,tayched,teached,ga,2
1441,3758,crathures,creatures,ga,2
1442,3759,picture'll,picture will,bw,3
1443,3761,'jist,just,bw,2
1444,3765,optik,optic,bw,1
1445,3768,'twas,it was,ar,2
1446,3769,ouaselves,ourselves,ws,1
1447,3770,'licious,delicious,aa,2
1448,3771,neenter,need not,ws,5
1449,3772,ontell,until,ws,3
1450,3775,p'inters,pointers,bw,1
1451,3778,reedin',reading,bw,2
1452,3779,probubillytees,probabilities,bw,4
1454,3781,saige,seige,ga,1
1455,3783,quean,queen,ga,1
1456,3785,aristograt,aristocrat,de,1
1457,3787,besser,better,de,2
1458,3789,gradis,gratis,de,1
1459,3792,gaes,goes,ga,1
1460,3795,glowerin',glowering,bw,1
1461,3799,abooses,abuse,bw,3
1462,3800,stealie,steal,cn,2
1463,3802,k'yers,cares,bw,4
1464,3803,plac'n,place than,bw,5
1466,3815,fellaws,fellows,bo,1
1468,3818,et'll,it will,bw,4
1469,3820,towerist,tourist,bw,2
1470,3822,'tension,attention,bw,3
1472,3830,receiv'd,recieved,ar,3
1473,3832,mistrus,mistress,br,2
1475,3834,child'n,children,bw,2
1476,3835,kyar,carry,aa,4
1477,3836,varn't,weren't,br,3
1479,3839,thortful,thoughtful,bw,3
1480,3842,simptums,symptoms,bw,2
1481,3843,crackt,cracked,aa,2
1482,3847,'t,it,ar,1
1484,3855,peshtiliench,pestilence,ga,3
1485,3858,komm,come,de,2
1486,3859,dreet,treat,de,2
1487,3860,searin',searing,bw,1
1488,3861,'sacryfise,sacrifice,bw,3
1489,3865,'t,it,ga,1
1490,3869,aventures,adventures,ar,1
,,,,,2.22


==> images/so_error/8so_shared_error.csv <==
,Group,Token_x,Standard_x,Dtag_x,LD_x,Token_y,Standard_y,Dtag_y,LD_y
0,40,searchin',searching,bw,1,searchin',searching,bw,1
1,42,numbereth,numbers,ar,3,numbereth,numbers,ar,3
2,202,yees'll,yourself will,bw,9,yees'll,yourself will,bw,9
3,215,thaz,that is,ic,4,thaz,that is,ic,4
4,241,'t,it,ar,1,'t,it,ar,1
5,269,'sinuwashuns,insinuations,aa,6,'sinuwashuns,insinuations,aa,6
6,278,shortnin',shortening,bw,2,shortnin',shortening,bw,2
7,282,did'n,didn't,cj,2,did'n,didn't,cj,2
8,309,callst,call,ar,2,callst,call,ar,2
9,316,justis',justice,bw,2,justis',justice,bw,2
10,345,prospecktive,prospective,bw,1,prospecktive,prospective,bw,1
11,376,larn't,learned,aa,3,larn't,learned,aa,3
12,378,asketh,asks,ar,3,asketh,asks,ar,3
13,392,sowin',sewing,bw,2,sowin',sewing,bw,2
14,399,moartals,mortal,it,2,moartals,mortal,it,2
15,406,votsoefer,whatsoever,de,4,votsoefer,whatsoever,de,4
16,445,louded,loaded,ca,1,louded,loaded,ca,1
17,456,deer'd,deer would,bw,5,deer'd,deer would,bw,5
18,480,neibor,neighbor,ar,2,neibor,neighbor,ar,2
19,489,t'ye,to you,bw,4,t'ye,to you,bw,4
20,657,onmerciful,unmerciful,bw,1,onmerciful,unmerciful,bw,1
21,662,'dar,there,aa,4,'dar,there,aa,4
22,717,commencin',commencing,bw,1,commencin',commencing,bw,1
23,748,deyse'f,yourself,aa,5,deyse'f,yourself,aa,5
24,784,soobortin',supporting,de,4,soobortin',supporting,de,4
25,801,iks,aches,ch,4,iks,aches,ch,4
26,813,weazel,weasel,ar,1,weazel,weasel,ar,1
27,814,glowin',glowing,bw,1,glowin',glowing,bw,1
28,824,fren',friend,fr,2,fren',friend,fr,2
29,845,'un',and,ga,3,'un',and,ga,3
30,851,cal'lates,calculates,bw,2,cal'lates,calculates,bw,2
31,855,ocken,oxen,ch,2,ocken,oxen,ch,2
32,868,shan't,shall not,bw,4,shan't,shall not,bw,4
33,876,show'm,show them,bw,4,show'm,show them,bw,4
34,899,floppun',flopping,bw,2,floppun',flopping,bw,2
35,947,d'ye,do you,bw,4,d'ye,do you,bw,4
36,973,sachel,satchel,ar,1,sachel,satchel,ar,1
37,984,nor'east,northeast,bw,2,nor'east,northeast,bw,2
38,993,nivver,never,ga,2,nivver,never,ga,2
39,994,yistidd'y,yesterday,aa,4,yistidd'y,yesterday,aa,4
40,1002,the'e'll,there will,ws,4,the'e'll,there will,ws,4
41,1014,wo't,what,aa,2,wo't,what,aa,2
42,1020,going',going,bw,1,going',going,bw,1
43,1132,'pinted,appointed,aa,3,'pinted,appointed,aa,3
44,1137,yo',you,br,1,yo',you,br,1
45,1139,sopheestry,sophistry,ga,2,sopheestry,sophistry,ga,2
46,1142,thank'ee,thank you,bw,4,thank'ee,thank you,bw,4
47,1166,skurser,scarcer,bw,3,skurser,scarcer,bw,3
48,1199,doocedly,deucedly,ny,2,doocedly,deucedly,ny,2
49,1220,argimint,argument,aa,2,argimint,argument,aa,2
50,1250,b'longst,belonged,aa,3,b'longst,belonged,aa,3
51,1265,coil'd,coiled,ar,1,coil'd,coiled,ar,1
52,1300,hi've,i have,br,4,hi've,i have,br,4
53,1339,silver'll,silver will,bw,3,silver'll,silver will,bw,3
54,1401,endossments,endorsements,aa,2,endossments,endorsements,aa,2
55,1409,'en,and,aa,3,'en,and,aa,3
56,1410,afterw'iles,afterwhile,fr,2,afterw'iles,afterwhile,fr,2
57,1465,carressin',caressing,ga,2,carressin',caressing,ga,2
58,1489,blissing,blessing,ga,1,blissing,blessing,ga,1
59,1497,afton,afternoon,de,4,afton,afternoon,de,4
60,1526,perfore,perforce,de,1,perfore,perforce,de,1
61,1568,teufel,devil,de,4,teufel,devil,de,4
62,1595,w'at's,what has,cj,4,w'at's,what has,cj,4
63,1623,'fo'e,before,aa,3,'fo'e,before,aa,3
64,1683,guvmentel,governmental,bw,5,guvmentel,governmental,bw,5
65,1729,re'l,real,bw,1,re'l,real,bw,1
66,1739,bref,breath,aa,3,bref,breath,aa,3
67,1748,hy'ar,here,de,4,hy'ar,here,de,4
68,1759,h'inquest,inquest,br,2,h'inquest,inquest,br,2
69,1773,'br'er,brother,aa,4,'br'er,brother,aa,4
70,1777,aktiv,active,bw,2,aktiv,active,bw,2
71,1853,jeest,just,ga,2,jeest,just,ga,2
72,1855,laddy,lady,ga,1,laddy,lady,ga,1
73,1957,'t,it,ar,1,'t,it,ar,1
74,1999,onher'd,owner had,ga,5,onher'd,owner had,ga,5
75,2001,fraquent,frequent,ga,1,fraquent,frequent,ga,1
76,2005,warry,wary,bw,1,warry,wary,bw,1
77,2046,planneth,plans,ar,4,planneth,plans,ar,4
78,2047,yokin',yoking,bw,1,yokin',yoking,bw,1
79,2060,'s'posen,supposing,aa,5,'s'posen,supposing,aa,5
80,2086,c'd,could,bw,3,c'd,could,bw,3
81,2093,discovereth,discovers,ar,3,discovereth,discovers,ar,3
82,2095,cover'd,covered,ar,1,cover'd,covered,ar,1
83,2115,hanggit,hanged,ga,3,hanggit,hanged,ga,3
84,2165,naburs,neighborss,bw,6,naburs,neighborss,bw,6
85,2198,'baccy,tobacco,na,3,'baccy,tobacco,na,3
86,2225,'e,you,bw,3,'e,you,bw,3
87,2236,phalt,fault,bw,3,phalt,fault,bw,3
88,2239,reck'd,reckoned,ar,3,reck'd,reckoned,ar,3
89,2269,kyo'd,cured,aa,4,kyo'd,cured,aa,4
90,2290,'nless,unless,bw,1,'nless,unless,bw,1
91,2309,acomun',coming,bw,3,acomun',coming,bw,3
92,2315,teasp'nful,teaspoonful,bw,2,teasp'nful,teaspoonful,bw,2
93,2316,'bide,abide,bw,1,'bide,abide,bw,1
94,2347,dey'll,they will,aa,5,dey'll,they will,aa,5
95,2351,pu'tty,pretty,aa,2,pu'tty,pretty,aa,2
96,2367,an'muls,animals,bw,2,an'muls,animals,bw,2
97,2406,'thout,without,bw,2,'thout,without,bw,2
98,2409,aweer,aware,bw,3,aweer,aware,bw,3
99,2428,w'y'n't,why not,aa,3,w'y'n't,why not,aa,3
100,2450,jale,jail,bw,2,jale,jail,bw,2
101,2476,detectin',detecting,bw,1,detectin',detecting,bw,1
102,2498,tell'd,told,br,3,tell'd,told,br,3
103,2539,v'y'ge,voyage,bw,2,v'y'ge,voyage,bw,2
104,2598,slip',slipped,fr,3,slip',slipped,fr,3
105,2613,leddee,lady,fr,4,leddee,lady,fr,4
106,2628,fules,fools,ca,3,fules,fools,ca,3
107,2700,'tended,attended,bw,2,'tended,attended,bw,2
108,2702,zey,they,fr,2,zey,they,fr,2
109,2726,yew've,you have,ga,5,yew've,you have,ga,5
110,2762,'prised,surprised,aa,3,'prised,surprised,aa,3
111,2777,queans,queens,ar,1,queans,queens,ar,1
112,2798,eve'body'd,everybody would,aa,7,eve'body'd,everybody would,aa,7
113,2807,sett'n',sitting,aa,3,sett'n',sitting,aa,3
114,2808,dozin',dozing,a,1,dozin',dozing,a,1
115,2814,ar',there,aa,4,ar',there,aa,4
116,2815,ar',there,aa,4,ar',there,aa,4
117,2856,prope'ty,property,bw,1,prope'ty,property,bw,1
118,2871,'more'n,more than,bw,5,'more'n,more than,bw,5
119,2939,objectd,objected,ar,1,objectd,objected,ar,1
120,2957,weelleengly,willingly,fr,4,weelleengly,willingly,fr,4
121,2981,subjekt,subject,bw,1,subjekt,subject,bw,1
122,2998,dounkast,downcast,bw,2,dounkast,downcast,bw,2
123,3023,gottest,had,ar,7,gottest,had,ar,7
124,3027,sinfu',sinful,ga,1,sinfu',sinful,ga,1
125,3041,'pletely,compleatly,aa,5,'pletely,compleatly,aa,5
126,3048,fr'm,from,bw,1,fr'm,from,bw,1
127,3053,mars',master,aa,4,mars',master,aa,4
128,3058,w'arin',wearing,bw,2,w'arin',wearing,bw,2
129,3119,levellin',leveling,bw,2,levellin',leveling,bw,2
130,3128,p'ar,pair,bw,2,p'ar,pair,bw,2
131,3152,befoar,before,bw,2,befoar,before,bw,2
132,3161,sittore,store,pi,2,sittore,store,pi,2
133,3166,tasin',teasing,ga,2,tasin',teasing,ga,2
134,3199,'blige,oblige,bw,1,'blige,oblige,bw,1
135,3202,techin',touching,bw,3,techin',touching,bw,3
136,3227,'epichewers',epicures,bw,6,'epichewers',epicures,bw,6
137,3264,somp'n',something,aa,5,somp'n',something,aa,5
138,3329,babtiz',baptize,aa,2,babtiz',baptize,aa,2
139,3337,cov'nant,covenant,ar,1,cov'nant,covenant,ar,1
140,3357,soakin',soaking,aa,1,soakin',soaking,aa,1
141,3359,stalketh,stalks,ar,3,stalketh,stalks,ar,3
142,3364,o'erinforms,overinforms,ar,1,o'erinforms,overinforms,ar,1
143,3376,knowd,knew,aa,2,knowd,knew,aa,2
144,3377,isna',is not,br,3,isna',is not,br,3
145,3396,ol'er,older,aa,1,ol'er,older,aa,1
146,3476,sint,sent,ga,1,sint,sent,ga,1
147,3479,'twa,it was,bw,3,'twa,it was,bw,3
148,3510,preencipel,principle,ga,4,preencipel,principle,ga,4
149,3518,departur',departure,bw,1,departur',departure,bw,1
150,3520,nuthun',nothing,ca,3,nuthun',nothing,ca,3
151,3615,actewal,actual,bw,2,actewal,actual,bw,2
152,3637,bainifit,benefit,ga,3,bainifit,benefit,ga,3
153,3639,everywhars,everywhere,bw,2,everywhars,everywhere,bw,2
154,3658,unopen'd,unopened,ar,1,unopen'd,unopened,ar,1
155,3679,stid,instead,bw,4,stid,instead,bw,4
156,3690,onmoved,unmoved,bw,1,onmoved,unmoved,bw,1
157,3694,sou'east,southeast,bw,2,sou'east,southeast,bw,2
158,3698,'zooty,epizootic,bw,5,'zooty,epizootic,bw,5
159,3700,cata,cater,ws,2,cata,cater,ws,2
160,3712,plazing,pleasing,ga,2,plazing,pleasing,ga,2
161,3735,eeged,aged,ga,2,eeged,aged,ga,2
162,3748,prewents,prevents,de,1,prewents,prevents,de,1
163,3750,wherrer,whether,aa,2,wherrer,whether,aa,2
164,3780,b'ys,boys,ga,1,b'ys,boys,ga,1
165,3811,lit'rally,literally,ar,1,lit'rally,literally,ar,1
166,3817,'feerd,afraid,aa,4,'feerd,afraid,aa,4
167,3824,nade,need,ga,3,nade,need,ga,3
168,3833,'ee'll,he will,br,4,'ee'll,he will,br,4
169,3838,elaastick,elastic,bw,2,elaastick,elastic,bw,2
170,3848,gwandmamma,grandmother,fr,6,gwandmamma,grandmother,fr,6
,,,,,2.67,,,,

